Analysis of Moment Closures Using $\varphi$-Divergences for Rarefied Dynamics with Binary Collisions and Their Galerkin Discretizations

This work introduces a robust deterministic framework for approximating solutions of the Boltzmann equation with binary collisions by discretizing their dependence on time, position, and velocity using Galerkin methods. By employing a family of parametric Galerkin closures based on $\varphi$-divergences in velocity space, we derive rigorous hierarchies of moment equations that govern fluid dynamic variables. Addressing the limitation that these closures alone do not guarantee dissipation of a $\varphi$-divergence entropy for the true binary collision operator, we restore this property by formulating a compatible approximate collision operator tailored to each closure. This constructed operator intrinsically retains fundamental physical properties essential for high-fidelity flow simulations, including Galilean invariance, exact conservation of mass, momentum, and energy, and strict dissipation of a $\varphi$-divergence entropy. Furthermore, we show that the resulting closed moment systems are symmetric-dissipative, yielding Cauchy problems that are well-posed locally in time. To translate this mathematical foundation into an efficient computational tool, we discretize the position and time variables with an entropy-stable discontinuous Galerkin (DG) finite element method. The fully implicit, entropy-stable space-time approach enables time steps far beyond typical CFL-limited step sizes and the direct computation of steady states. The robustness and accuracy of the methodology are verified and validated through numerical simulations on the supersonic nozzle flow of argon, mass flow through a channel, and heat transfer between parallel walls, demonstrating agreement with analytical benchmarks, experimental measurements, and stochastic particle simulations.

==> data/G-raw-log-mom.dat <==
0	-0.28501895503229724
0.4054651081081644	-0.3748602466900976
0.6931471805599453	-0.36091407636833084
0.9162907318741551	-0.3398007461219363
1.0986122886681098	-0.3264139123450381
1.252762968495368	-0.2927529941863234
1.3862943611198906	-0.2599142384588059
1.791759469228055	-0.1311382541967211
2.0794415416798357	-0.010618004036938312
2.4849066497880004	0.2024575642232495
3.091042453358316	0.6065876657287321
3.4339872044851463	0.8718994331723856
3.7612001156935624	1.1437061925505725
4.110873864173311	1.449725308221385
4.2626798770413155	1.5865584953014171
4.394449154672439	1.7069570497414686
4.51085950651685	1.8144412305797357
4.61512051684126	1.9115108009916002

==> data/centerline_dsmc_dedup.csv <==
X,Y,density,velocity_0,velocity_1,velocity_2,temperature_translational,temperature_rotational,temperature_total,pressure,heat_flux_translational_0,heat_flux_translational_1,heat_flux_translational_2
6.258250e-06,6.241300e-06,9.222820e-03,3.728781e+01,-7.801378e-01,-1.123741e-01,2.865500e+02,0.000000e+00,2.865500e+02,5.503436e+02,-1.340435e+03,2.924512e+02,2.800133e+02
1.877475e-05,6.241300e-06,9.076757e-03,3.652453e+01,-5.884222e-01,-1.083352e+00,2.862862e+02,0.000000e+00,2.862862e+02,5.411291e+02,5.339188e+02,2.066527e+02,6.566467e+02
3.129125e-05,6.241300e-06,9.016841e-03,3.583378e+01,-1.034812e+00,-6.844343e-01,2.860460e+02,0.000000e+00,2.860460e+02,5.371061e+02,-7.650400e+01,5.455201e+02,5.161489e+01
4.380775e-05,6.241300e-06,9.061735e-03,3.704893e+01,-8.383305e-01,9.982797e-01,2.858276e+02,0.000000e+00,2.858276e+02,5.393681e+02,5.445657e+02,-7.779084e+02,-9.677820e+01
5.632425e-05,6.241300e-06,9.031947e-03,3.611355e+01,-8.402165e-01,4.848442e-01,2.859315e+02,0.000000e+00,2.859315e+02,5.377905e+02,9.622667e+02,7.990865e+02,3.541732e+02
6.884075e-05,6.241300e-06,8.989173e-03,3.657309e+01,1.344034e+00,7.702889e-02,2.866155e+02,0.000000e+00,2.866155e+02,5.365240e+02,6.454878e+02,-4.113384e+01,1.329137e+03
8.135725e-05,6.241300e-06,9.008607e-03,3.681917e+01,2.246037e+00,-1.935439e-01,2.843637e+02,0.000000e+00,2.843637e+02,5.334596e+02,-2.083403e+02,-1.847335e+02,4.860585e+02
9.387375e-05,6.241300e-06,9.086687e-03,3.719032e+01,3.405180e-01,-6.030579e-01,2.863861e+02,0.000000e+00,2.863861e+02,5.419101e+02,-1.115898e+03,1.427244e+02,-9.485720e+02
1.063905e-04,6.241300e-06,9.030759e-03,3.724926e+01,-2.087750e+00,-5.729480e-01,2.835876e+02,0.000000e+00,2.835876e+02,5.333119e+02,-7.807269e+02,1.408809e+03,-7.551757e+02
1.189070e-04,6.241300e-06,9.029740e-03,3.478678e+01,3.946917e-01,-3.126317e-01,2.862601e+02,0.000000e+00,2.862601e+02,5.382770e+02,-2.385990e+02,-9.265459e+02,-6.284573e+02
1.314235e-04,6.241300e-06,9.012087e-03,3.818852e+01,1.179504e+00,6.649462e-01,2.845608e+02,0.000000e+00,2.845608e+02,5.340356e+02,1.285237e+02,-1.498695e+02,1.984371e+02
1.439400e-04,6.241300e-06,9.044507e-03,3.614643e+01,4.495048e-01,-1.815795e+00,2.846170e+02,0.000000e+00,2.846170e+02,5.360626e+02,-9.500893e+02,8.006630e+02,6.932590e+02
1.564565e-04,6.241300e-06,8.989342e-03,3.798049e+01,9.383450e-02,-1.793297e+00,2.846834e+02,0.000000e+00,2.846834e+02,5.329173e+02,-5.356640e+02,-5.751237e+02,6.633676e+02
1.689730e-04,6.241300e-06,9.033814e-03,3.654234e+01,6.619719e-01,-3.999599e-01,2.856830e+02,0.000000e+00,2.856830e+02,5.374342e+02,-1.833831e+02,-8.578043e+02,-2.990059e+02
1.814895e-04,6.241300e-06,9.038482e-03,3.702444e+01,-1.163540e+00,-4.481380e-01,2.860715e+02,0.000000e+00,2.860715e+02,5.384431e+02,-3.053768e+02,-3.653475e+02,4.692900e+01
1.940060e-04,6.241300e-06,9.020064e-03,3.640265e+01,-8.671372e-01,1.127353e-01,2.849010e+02,0.000000e+00,2.849010e+02,5.351473e+02,1.132957e+03,-1.092960e+03,1.210118e+03
2.065225e-04,6.241300e-06,8.996386e-03,3.797455e+01,-4.961983e-01,6.894160e-02,2.860616e+02,0.000000e+00,2.860616e+02,5.359168e+02,-1.375131e+02,2.811539e+02,-9.526159e+02
2.190390e-04,6.241300e-06,9.064451e-03,3.833178e+01,-3.272730e-01,3.280505e-01,2.855020e+02,0.000000e+00,2.855020e+02,5.389152e+02,-9.293910e+01,-1.254871e+03,-9.460961e+02
2.315555e-04,6.241300e-06,8.982722e-03,3.578446e+01,7.103114e-01,-7.147400e-02,2.861281e+02,0.000000e+00,2.861281e+02,5.352273e+02,3.888579e+02,2.958640e+02,4.866949e+02
2.440720e-04,6.241300e-06,8.998169e-03,3.888307e+01,2.223683e-01,-7.963389e-01,2.852019e+02,0.000000e+00,2.852019e+02,5.344121e+02,-8.246634e+02,-3.786100e+00,2.843749e+02
2.565885e-04,6.241300e-06,9.047817e-03,3.788732e+01,-1.501625e-01,-1.076683e-02,2.858124e+02,0.000000e+00,2.858124e+02,5.385111e+02,3.601030e+01,2.688003e+02,-3.359192e+02
2.691050e-04,6.241300e-06,9.020319e-03,3.728334e+01,4.795594e-01,-6.262705e-01,2.859539e+02,0.000000e+00,2.859539e+02,5.371402e+02,-1.058558e+03,-1.501956e+02,-2.722780e+01
2.816215e-04,6.241300e-06,9.022102e-03,3.542871e+01,-9.233454e-01,1.557851e-01,2.859423e+02,0.000000e+00,2.859423e+02,5.372246e+02,6.656929e+02,-3.785444e+02,1.665980e+02
2.941380e-04,6.241300e-06,9.002073e-03,3.764092e+01,2.025360e-02,2.602128e-01,2.861229e+02,0.000000e+00,2.861229e+02,5.363705e+02,3.352274e+01,7.265237e+02,6.901457e+02
3.066545e-04,6.241300e-06,9.026347e-03,3.796291e+01,-8.200944e-01,-5.567126e-01,2.858894e+02,0.000000e+00,2.858894e+02,5.373779e+02,-7.079910e+01,1.382214e+02,-2.568088e+02
3.191710e-04,6.241300e-06,9.054861e-03,3.871446e+01,-1.461751e-01,9.209790e-02,2.870587e+02,0.000000e+00,2.870587e+02,5.412803e+02,-2.815428e+02,-1.456988e+02,7.427920e+02
3.316875e-04,6.241300e-06,8.992399e-03,3.819390e+01,7.041200e-03,-3.640154e-01,2.858708e+02,0.000000e+00,2.858708e+02,5.353220e+02,-4.177050e+02,4.321299e+02,-8.301120e+02
3.442040e-04,6.241300e-06,9.026006e-03,3.803196e+01,-2.339860e-02,5.054631e-01,2.867863e+02,0.000000e+00,2.867863e+02,5.390434e+02,-9.572005e+02,3.024000e+00,-8.396393e+02
3.567205e-04,6.241300e-06,9.016925e-03,3.741434e+01,8.007918e-01,-8.313873e-01,2.848708e+02,0.000000e+00,2.848708e+02,5.349044e+02,-2.055032e+02,-5.165649e+01,-6.895222e+02
3.692370e-04,6.241300e-06,9.004958e-03,3.856280e+01,-5.780667e-01,-2.288660e-01,2.850281e+02,0.000000e+00,2.850281e+02,5.344894e+02,-6.945610e+00,1.672565e+03,4.583590e+01
3.817535e-04,6.241300e-06,9.006740e-03,3.764231e+01,1.318192e+00,-1.272858e+00,2.859579e+02,0.000000e+00,2.859579e+02,5.363391e+02,-5.034964e+02,2.877593e+02,-5.981097e+02
3.942700e-04,6.241300e-06,9.053929e-03,3.881022e+01,2.964420e-02,-5.197844e-01,2.853906e+02,0.000000e+00,2.853906e+02,5.380796e+02,1.941060e+02,-2.768140e+02,8.806227e+02
4.067865e-04,6.241300e-06,9.064707e-03,3.794766e+01,3.100510e-01,6.920677e-01,2.851466e+02,0.000000e+00,2.851466e+02,5.382595e+02,-1.134220e+03,4.571123e+02,1.216408e+03
4.193030e-04,6.241300e-06,9.027705e-03,3.708656e+01,1.055619e+00,-2.980195e-01,2.850485e+02,0.000000e+00,2.850485e+02,5.358779e+02,-1.147741e+03,-1.060705e+03,-7.030650e+02
4.318195e-04,6.241300e-06,9.042640e-03,3.773396e+01,-8.481842e-01,-1.389107e+00,2.854499e+02,0.000000e+00,2.854499e+02,5.375203e+02,1.504927e+02,-7.676270e+01,4.948040e+01
4.443360e-04,6.241300e-06,9.021167e-03,3.881568e+01,7.010768e-01,5.069143e-01,2.858330e+02,0.000000e+00,2.858330e+02,5.369636e+02,3.651641e+02,-7.261940e+01,3.030843e+02
4.568525e-04,6.241300e-06,8.992311e-03,3.926297e+01,2.798915e-02,1.684967e+00,2.856576e+02,0.000000e+00,2.856576e+02,5.349176e+02,7.550931e+02,-5.476639e+02,4.219481e+02
4.693690e-04,6.241300e-06,9.024902e-03,3.658616e+01,5.502608e-01,5.725714e-01,2.857413e+02,0.000000e+00,2.857413e+02,5.370136e+02,7.099229e+02,-2.221901e+01,5.508581e+02
4.818855e-04,6.241300e-06,9.011069e-03,3.692169e+01,7.464537e-01,-1.715549e-02,2.858250e+02,0.000000e+00,2.858250e+02,5.363475e+02,2.927150e+01,8.073704e+02,-4.404559e+02
4.944020e-04,6.241300e-06,9.053082e-03,3.758038e+01,-3.730367e-01,9.936736e-02,2.865022e+02,0.000000e+00,2.865022e+02,5.401249e+02,-4.796699e+02,4.316270e+02,6.477973e+02
5.069185e-04,6.241300e-06,8.973472e-03,3.743634e+01,-4.645459e-01,3.833538e-01,2.861105e+02,0.000000e+00,2.861105e+02,5.346432e+02,8.801913e+02,-5.453945e+02,-5.624453e+02
5.194350e-04,6.241300e-06,9.042555e-03,3.842074e+01,-4.969815e-01,-6.003148e-01,2.863652e+02,0.000000e+00,2.863652e+02,5.392388e+02,-1.789624e+02,-6.492472e+02,7.188149e+02
5.319515e-04,6.241300e-06,9.002327e-03,3.819523e+01,8.817800e-03,-2.029429e-01,2.856251e+02,0.000000e+00,2.856251e+02,5.354524e+02,3.540670e+02,-8.507233e+02,-6.565453e+02
5.444680e-04,6.241300e-06,9.000205e-03,3.798318e+01,9.564489e-01,5.390697e-01,2.850706e+02,0.000000e+00,2.850706e+02,5.342870e+02,-2.004799e+02,-2.778440e+02,3.192335e+02
5.569845e-04,6.241300e-06,8.998168e-03,3.982509e+01,-8.705199e-01,-5.364616e-01,2.853367e+02,0.000000e+00,2.853367e+02,5.346647e+02,-9.027223e+02,-4.243019e+02,7.454191e+02
5.695010e-04,6.241300e-06,8.989087e-03,3.895734e+01,2.951900e-01,3.088852e-01,2.873556e+02,0.000000e+00,2.873556e+02,5.379043e+02,3.079773e+02,1.016987e+03,7.746460e+02
5.820175e-04,6.241300e-06,9.004873e-03,3.782177e+01,2.116585e-01,-6.292976e-01,2.847209e+02,0.000000e+00,2.847209e+02,5.339083e+02,-6.213903e+02,1.268528e+02,4.302630e+01
5.945340e-04,6.241300e-06,9.063858e-03,3.806643e+01,1.428230e+00,3.284869e-01,2.871136e+02,0.000000e+00,2.871136e+02,5.419218e+02,-7.847437e+02,5.788273e+02,-3.934699e+02
6.070505e-04,6.241300e-06,9.004449e-03,3.946434e+01,5.080319e-01,-4.513015e-01,2.860522e+02,0.000000e+00,2.860522e+02,5.363795e+02,-5.512138e+02,3.667220e+02,9.965746e+02
6.195670e-04,6.241300e-06,9.052485e-03,3.805955e+01,1.621836e+00,-6.989534e-01,2.852461e+02,0.000000e+00,2.852461e+02,5.377214e+02,-1.325203e+02,1.188738e+03,-2.585153e+02
6.320835e-04,6.241300e-06,9.022782e-03,3.802117e+01,-9.416338e-01,7.344584e-01,2.855051e+02,0.000000e+00,2.855051e+02,5.364436e+02,-3.858256e+01,8.562840e+01,-2.533794e+02
6.446000e-04,6.241300e-06,9.010218e-03,4.062460e+01,4.125129e-01,1.000961e+00,2.845990e+02,0.000000e+00,2.845990e+02,5.339965e+02,-3.854755e+02,4.917258e+02,6.431811e+02
6.571165e-04,6.241300e-06,9.076247e-03,3.908134e+01,-8.253966e-01,2.152886e-01,2.844052e+02,0.000000e+00,2.844052e+02,5.375435e+02,-8.310280e+02,2.316285e+02,-8.268566e+02
6.696330e-04,6.241300e-06,9.056135e-03,3.788682e+01,4.013738e-01,1.063373e+00,2.853847e+02,0.000000e+00,2.853847e+02,5.381995e+02,9.132670e+01,-1.148929e+03,-1.168449e+03
6.821495e-04,6.241300e-06,9.050875e-03,4.013724e+01,1.721463e+00,1.193019e+00,2.851194e+02,0.000000e+00,2.851194e+02,5.373869e+02,7.563021e+02,8.076900e+00,-3.467378e+02
6.946660e-04,6.241300e-06,8.992651e-03,3.998546e+01,3.476275e-01,9.609540e-01,2.852800e+02,0.000000e+00,2.852800e+02,5.342307e+02,-2.436013e+02,-1.447559e+03,-6.462168e+02
7.071825e-04,6.241300e-06,8.986965e-03,3.918714e+01,-5.911913e-01,-1.113274e+00,2.855760e+02,0.000000e+00,2.855760e+02,5.344468e+02,5.426641e+02,-2.308913e+02,7.024399e+02
7.196990e-04,6.241300e-06,9.037548e-03,3.983772e+01,-5.674253e-01,-7.012523e-01,2.871516e+02,0.000000e+00,2.871516e+02,5.404202e+02,3.975992e+02,1.897989e+03,-2.766941e+02
7.322155e-04,6.241300e-06,9.009796e-03,3.853050e+01,-5.317033e-01,-1.081478e+00,2.871549e+02,0.000000e+00,2.871549e+02,5.387669e+02,1.631757e+02,5.872865e+02,7.447449e+02
7.447320e-04,6.241300e-06,9.078540e-03,3.887984e+01,1.976265e-01,2.563329e-01,2.850940e+02,0.000000e+00,2.850940e+02,5.389815e+02,-4.507717e+02,4.159115e+02,-1.286659e+03
7.572485e-04,6.241300e-06,8.957856e-03,3.968258e+01,-1.886005e+00,1.378576e+00,2.853423e+02,0.000000e+00,2.853423e+02,5.322798e+02,-6.756700e+02,-3.715915e+02,-1.155111e+03
7.697650e-04,6.241300e-06,8.988070e-03,3.990001e+01,-9.480970e-01,-2.212850e-02,2.844430e+02,0.000000e+00,2.844430e+02,5.323919e+02,1.292576e+02,2.298854e+02,-2.168572e+02
7.822815e-04,6.241300e-06,9.022781e-03,3.922266e+01,2.522869e-01,1.417470e-03,2.859013e+02,0.000000e+00,2.859013e+02,5.371880e+02,-3.778630e+00,-4.954710e+01,-9.923068e+02
7.947980e-04,6.241300e-06,9.011663e-03,3.941739e+01,5.784645e-01,-1.245774e+00,2.851498e+02,0.000000e+00,2.851498e+02,5.351158e+02,5.259596e+02,-3.332360e+02,-5.826770e+01
8.073145e-04,6.241300e-06,9.032794e-03,4.056145e+01,7.528970e-01,9.171287e-01,2.856550e+02,0.000000e+00,2.856550e+02,5.373208e+02,5.219922e+02,8.627144e+02,1.117000e+02
8.198310e-04,6.241300e-06,9.022186e-03,3.959337e+01,-4.677340e-01,1.455681e-01,2.845221e+02,0.000000e+00,2.845221e+02,5.345613e+02,-3.867000e+01,1.746159e+02,2.493441e+02
8.323475e-04,6.241300e-06,9.006316e-03,4.041822e+01,6.416298e-01,-1.420142e+00,2.841468e+02,0.000000e+00,2.841468e+02,5.329172e+02,-7.910733e+02,8.224590e+02,1.359746e+02
8.448640e-04,6.241300e-06,9.028552e-03,3.998719e+01,2.620254e-01,9.803041e-01,2.862254e+02,0.000000e+00,2.862254e+02,5.381409e+02,3.942326e+02,7.030791e+02,1.193946e+03
8.573805e-04,6.241300e-06,8.980262e-03,4.020388e+01,3.685016e-01,-8.636180e-01,2.853978e+02,0.000000e+00,2.853978e+02,5.337150e+02,1.218972e+01,1.209382e+02,-1.529485e+02
8.698970e-04,6.241300e-06,8.995537e-03,4.011411e+01,3.743240e-01,2.029897e-01,2.850194e+02,0.000000e+00,2.850194e+02,5.339140e+02,1.444104e+02,8.433601e+02,4.161479e+02
8.824135e-04,6.241300e-06,8.964051e-03,4.129194e+01,1.118502e+00,-1.275071e+00,2.847203e+02,0.000000e+00,2.847203e+02,5.314868e+02,6.408095e+02,-2.181874e+02,8.781054e+02
8.949300e-04,6.241300e-06,9.033049e-03,4.027745e+01,-8.925088e-01,1.204435e+00,2.853509e+02,0.000000e+00,2.853509e+02,5.367640e+02,-7.416310e+00,-2.828310e+02,1.184707e+03
9.074465e-04,6.241300e-06,8.972369e-03,4.143299e+01,9.830323e-01,-4.718440e-01,2.840927e+02,0.000000e+00,2.840927e+02,5.308074e+02,-4.040203e+02,9.060742e+02,-5.648620e+02
9.199630e-04,6.241300e-06,9.029232e-03,3.989895e+01,-9.814907e-01,-7.328650e-01,2.862666e+02,0.000000e+00,2.862666e+02,5.382589e+02,-3.442296e+02,-6.164698e+02,3.302205e+02
9.324795e-04,6.241300e-06,8.972538e-03,4.148385e+01,-4.510967e-01,-1.020550e+00,2.847847e+02,0.000000e+00,2.847847e+02,5.321104e+02,-5.991859e+02,1.655020e+02,-6.791490e+02
9.449960e-04,6.241300e-06,8.981875e-03,4.120964e+01,-2.187670e-01,1.222565e+00,2.851315e+02,0.000000e+00,2.851315e+02,5.333127e+02,-1.265166e+03,-1.698845e+02,-6.841412e+02
9.575125e-04,6.241300e-06,9.020403e-03,4.080737e+01,2.971742e-01,1.041315e+00,2.857619e+02,0.000000e+00,2.857619e+02,5.367846e+02,-2.994868e+02,-7.202892e+02,6.347434e+02
9.700290e-04,6.241300e-06,9.044253e-03,4.143660e+01,4.238261e-01,2.408101e-01,2.849236e+02,0.000000e+00,2.849236e+02,5.366250e+02,3.551732e+02,2.022649e+02,2.028186e+02
9.825455e-04,6.241300e-06,9.022441e-03,4.219536e+01,1.650802e-01,2.022106e+00,2.842119e+02,0.000000e+00,2.842119e+02,5.339936e+02,-5.809660e+02,-9.868500e+00,7.230851e+01
9.950620e-04,6.241300e-06,9.006485e-03,4.187521e+01,-5.472060e-01,1.233255e+00,2.856385e+02,0.000000e+00,2.856385e+02,5.357249e+02,-5.411715e+01,4.707918e+02,5.437445e+02
1.007580e-03,6.241300e-06,8.994010e-03,4.206791e+01,8.947568e-01,1.682268e-01,2.845062e+02,0.000000e+00,2.845062e+02,5.328621e+02,-3.451088e+02,1.313842e+03,-8.535920e+02
1.020095e-03,6.241300e-06,9.031862e-03,4.170679e+01,-2.013652e+00,1.998100e-01,2.839996e+02,0.000000e+00,2.839996e+02,5.341519e+02,3.800789e+02,5.615524e+02,-1.675434e+03
1.032610e-03,6.241300e-06,9.000035e-03,4.147257e+01,9.149154e-01,-8.994734e-01,2.848088e+02,0.000000e+00,2.848088e+02,5.337862e+02,-3.116428e+02,-4.006103e+02,1.419313e+03
1.045130e-03,6.241300e-06,9.000290e-03,4.340139e+01,-5.009899e-01,3.470805e-01,2.869317e+02,0.000000e+00,2.869317e+02,5.377802e+02,-3.666125e+02,-1.743190e+02,-6.175509e+02
1.057645e-03,6.241300e-06,8.991464e-03,4.255444e+01,-5.200531e-01,2.346301e-01,2.850773e+02,0.000000e+00,2.850773e+02,5.337806e+02,1.000302e+03,5.198571e+02,1.645406e+02
1.070160e-03,6.241300e-06,8.984504e-03,4.405567e+01,6.142181e-01,6.756045e-01,2.844314e+02,0.000000e+00,2.844314e+02,5.321590e+02,-6.753573e+01,-2.734868e+02,-7.466863e+02
1.082680e-03,6.241300e-06,9.027533e-03,4.364995e+01,7.726060e-02,4.445821e-01,2.856843e+02,0.000000e+00,2.856843e+02,5.370630e+02,-1.554230e+02,1.316241e+03,4.366527e+02
1.095195e-03,6.241300e-06,8.972623e-03,4.242565e+01,-1.871908e-01,6.849140e-01,2.852992e+02,0.000000e+00,2.852992e+02,5.330767e+02,-1.113838e+03,-4.360225e+02,-9.781572e+02
1.107710e-03,6.241300e-06,8.968803e-03,4.214610e+01,3.772926e-01,1.425212e+00,2.850560e+02,0.000000e+00,2.850560e+02,5.323956e+02,2.919577e+02,-6.449085e+02,-4.571543e+02
1.120230e-03,6.241300e-06,8.954206e-03,4.468875e+01,1.064660e-01,-2.231446e-01,2.852918e+02,0.000000e+00,2.852918e+02,5.319688e+02,2.878921e+02,-4.660095e+02,-5.910759e+02
1.132745e-03,6.241300e-06,9.002922e-03,4.307608e+01,7.613618e-01,2.378524e-01,2.854310e+02,0.000000e+00,2.854310e+02,5.351239e+02,-2.084828e+02,-1.364564e+02,-3.828418e+02
1.145260e-03,6.241300e-06,9.039245e-03,4.417185e+01,-9.606592e-01,-2.189134e-01,2.859792e+02,0.000000e+00,2.859792e+02,5.383148e+02,-8.740410e+01,-5.276752e+02,8.322571e+02
1.157775e-03,6.241300e-06,8.989767e-03,4.452418e+01,-5.512600e-03,3.236066e-01,2.852305e+02,0.000000e+00,2.852305e+02,5.339667e+02,-6.957156e+02,8.498321e+02,-1.352060e+03
1.170290e-03,6.241300e-06,8.971690e-03,4.463790e+01,-1.263389e+00,6.441035e-01,2.873381e+02,0.000000e+00,2.873381e+02,5.368306e+02,1.915400e+02,1.901029e+02,-1.139810e+03
1.182810e-03,6.241300e-06,8.990022e-03,4.313163e+01,4.091310e-02,4.510606e-01,2.849341e+02,0.000000e+00,2.849341e+02,5.334269e+02,9.562372e+01,1.132858e+03,1.008812e+03
1.195325e-03,6.241300e-06,8.967786e-03,4.401520e+01,-2.372578e-01,1.548329e+00,2.849943e+02,0.000000e+00,2.849943e+02,5.322200e+02,1.670036e+02,-2.296382e+02,-3.317020e+02
1.207840e-03,6.241300e-06,9.003683e-03,4.422107e+01,1.134845e+00,6.863001e-01,2.867523e+02,0.000000e+00,2.867523e+02,5.376465e+02,5.390123e+02,-7.031125e+02,-4.176895e+02
1.220360e-03,6.241300e-06,8.990532e-03,4.421917e+01,4.395450e-01,1.270815e+00,2.861241e+02,0.000000e+00,2.861241e+02,5.356851e+02,-7.945827e+02,1.594441e+03,1.596697e+03
1.232875e-03,6.241300e-06,8.969568e-03,4.350561e+01,-1.371215e+00,9.685203e-01,2.862427e+02,0.000000e+00,2.862427e+02,5.346575e+02,4.431366e+02,-1.258307e+03,2.528348e+02
1.245390e-03,6.241300e-06,9.015313e-03,4.403000e+01,4.494865e-01,4.513619e-01,2.847376e+02,0.000000e+00,2.847376e+02,5.345587e+02,-4.463668e+02,-2.148958e+02,1.514165e+02
1.257910e-03,6.241300e-06,8.958449e-03,4.549567e+01,7.006781e-01,2.465530e-01,2.847014e+02,0.000000e+00,2.847014e+02,5.311194e+02,2.521457e+02,7.305626e+02,-2.283000e+00
1.270425e-03,6.241300e-06,8.998252e-03,4.416170e+01,-7.525417e-01,5.394952e-01,2.857797e+02,0.000000e+00,2.857797e+02,5.354998e+02,-7.813627e+02,3.460877e+02,-6.919839e+02
1.282940e-03,6.241300e-06,8.958365e-03,4.569668e+01,6.211820e-02,7.406590e-01,2.848207e+02,0.000000e+00,2.848207e+02,5.313370e+02,-4.459133e+02,-6.423859e+02,-7.224648e+02
1.295460e-03,6.241300e-06,9.026177e-03,4.510896e+01,1.116826e-01,9.478690e-01,2.849038e+02,0.000000e+00,2.849038e+02,5.355152e+02,1.264406e+03,-1.586483e+02,-7.889414e+02
1.307975e-03,6.241300e-06,8.969481e-03,4.576213e+01,3.893145e-01,-5.680645e-01,2.853963e+02,0.000000e+00,2.853963e+02,5.330714e+02,-7.817697e+02,-1.404139e+03,-9.716148e+02
1.320490e-03,6.241300e-06,8.982299e-03,4.643002e+01,1.278007e+00,-5.016286e-01,2.837565e+02,0.000000e+00,2.837565e+02,5.307660e+02,-5.795720e+01,1.493379e+02,-8.168441e+02
1.333010e-03,6.241300e-06,8.991040e-03,4.643107e+01,1.113021e+00,2.441750e-02,2.842606e+02,0.000000e+00,2.842606e+02,5.322263e+02,3.364826e+02,-1.280124e+02,-2.336724e+02
1.345525e-03,6.241300e-06,8.969737e-03,4.733560e+01,-2.139493e-02,-6.217258e-01,2.841695e+02,0.000000e+00,2.841695e+02,5.307951e+02,-2.254966e+02,-5.081513e+02,-2.269611e+02
1.358040e-03,6.241300e-06,9.033812e-03,4.560824e+01,-7.585098e-01,1.359153e+00,2.845593e+02,0.000000e+00,2.845593e+02,5.353201e+02,-1.049850e+03,1.025082e+03,-7.140749e+02
1.370560e-03,6.241300e-06,8.997319e-03,4.566944e+01,2.034746e+00,6.591766e-01,2.860201e+02,0.000000e+00,2.860201e+02,5.358947e+02,9.250928e+02,-1.597247e+02,-7.290688e+02
1.383075e-03,6.241300e-06,9.001224e-03,4.564123e+01,-1.686202e+00,4.298304e-01,2.850754e+02,0.000000e+00,2.850754e+02,5.343565e+02,9.534633e+02,8.119266e+02,-6.406263e+02
1.395590e-03,6.241300e-06,8.986540e-03,4.541144e+01,1.070956e+00,-8.141796e-01,2.843480e+02,0.000000e+00,2.843480e+02,5.321235e+02,-1.326076e+01,-3.472362e+02,2.034439e+02
1.408110e-03,6.241300e-06,8.979666e-03,4.682281e+01,3.066235e-01,1.586799e-01,2.853017e+02,0.000000e+00,2.853017e+02,5.334998e+02,-5.590384e+02,2.695718e+02,-8.742140e+02
1.420625e-03,6.241300e-06,8.979242e-03,4.667504e+01,-1.426063e+00,1.346851e+00,2.850621e+02,0.000000e+00,2.850621e+02,5.330266e+02,-2.644286e+02,1.500970e+01,4.841536e+02
1.433140e-03,6.241300e-06,8.992142e-03,4.872728e+01,-7.365786e-01,8.224020e-01,2.841954e+02,0.000000e+00,2.841954e+02,5.321695e+02,-7.559632e+02,1.219041e+03,-3.199940e+02
1.445655e-03,6.241300e-06,9.017774e-03,4.709108e+01,-1.317806e+00,6.887251e-01,2.847456e+02,0.000000e+00,2.847456e+02,5.347196e+02,1.113149e+02,-3.607748e+02,-2.216614e+02
1.458170e-03,6.241300e-06,8.953273e-03,4.890350e+01,3.668977e-02,2.392193e-01,2.847340e+02,0.000000e+00,2.847340e+02,5.308733e+02,-5.212542e+01,4.685999e+02,-3.817815e+02
1.470690e-03,6.241300e-06,8.974404e-03,4.819881e+01,1.980068e-01,1.633350e+00,2.859014e+02,0.000000e+00,2.859014e+02,5.343080e+02,4.668741e+02,-3.792857e+02,1.362824e+02
1.483205e-03,6.241300e-06,8.970076e-03,4.865973e+01,1.774260e-01,1.573706e+00,2.840560e+02,0.000000e+00,2.840560e+02,5.306032e+02,-7.176716e+02,-7.650675e+02,3.373048e+02
1.495720e-03,6.241300e-06,8.964730e-03,4.777683e+01,1.489610e-01,1.219867e+00,2.843337e+02,0.000000e+00,2.843337e+02,5.308054e+02,9.190187e+02,-2.323132e+01,-3.502049e+02
1.508240e-03,6.241300e-06,8.996641e-03,4.952609e+01,-1.788968e-01,1.486015e+00,2.841826e+02,0.000000e+00,2.841826e+02,5.324117e+02,-5.882943e+02,-1.265460e+03,-3.861145e+02
1.520755e-03,6.241300e-06,8.981958e-03,4.959287e+01,2.148168e-01,3.962284e-01,2.839763e+02,0.000000e+00,2.839763e+02,5.311570e+02,5.162226e+02,6.597570e+02,4.404921e+02
1.533270e-03,6.241300e-06,8.968889e-03,4.972977e+01,5.655190e-02,-1.040616e+00,2.844157e+02,0.000000e+00,2.844157e+02,5.312048e+02,-3.545916e+02,-8.647773e+02,8.605378e+02
1.545790e-03,6.241300e-06,8.964305e-03,5.055350e+01,-9.656280e-01,1.912022e+00,2.849748e+02,0.000000e+00,2.849748e+02,5.319770e+02,-1.196847e+02,1.150527e+03,-6.665558e+02
1.558305e-03,6.241300e-06,8.936384e-03,4.894022e+01,-1.913395e-01,5.566666e-01,2.848011e+02,0.000000e+00,2.848011e+02,5.299968e+02,-4.460909e+02,2.038433e+02,-7.981172e+02
1.570820e-03,6.241300e-06,8.990531e-03,5.077149e+01,5.806792e-01,1.609167e+00,2.853028e+02,0.000000e+00,2.853028e+02,5.341474e+02,-1.100013e+02,5.112077e+02,-4.994518e+02
1.583340e-03,6.241300e-06,8.978818e-03,5.076643e+01,-6.081477e-01,3.051965e-01,2.840919e+02,0.000000e+00,2.840919e+02,5.311874e+02,-9.095754e+02,-2.916880e+01,-8.687194e+02
1.595855e-03,6.241300e-06,9.019725e-03,5.028061e+01,6.451011e-01,3.801432e-01,2.848371e+02,0.000000e+00,2.848371e+02,5.350072e+02,-4.950260e+01,3.532618e+02,1.526182e+02
1.608370e-03,6.241300e-06,8.997320e-03,5.045647e+01,3.988103e-01,4.061403e-01,2.828242e+02,0.000000e+00,2.828242e+02,5.299068e+02,5.258480e+02,2.437171e+02,1.540545e+02
1.620890e-03,6.241300e-06,8.944530e-03,5.184831e+01,-4.142030e-01,6.560661e-01,2.838152e+02,0.000000e+00,2.838152e+02,5.286435e+02,1.059351e+03,1.288000e+01,4.481515e+02
1.633405e-03,6.241300e-06,8.952763e-03,5.226741e+01,1.190328e+00,1.174518e+00,2.839241e+02,0.000000e+00,2.839241e+02,5.293332e+02,-5.460820e+02,-4.442800e+01,7.073513e+02
1.645920e-03,6.241300e-06,8.962269e-03,5.220304e+01,9.676307e-01,4.538135e-01,2.854510e+02,0.000000e+00,2.854510e+02,5.327449e+02,2.918620e+02,6.009518e+01,-4.366424e+02
1.658440e-03,6.241300e-06,9.000886e-03,5.147503e+01,-1.523411e-01,3.039256e-01,2.850278e+02,0.000000e+00,2.850278e+02,5.342472e+02,1.748928e+02,3.849233e+02,-3.164948e+02
1.670955e-03,6.241300e-06,9.005467e-03,5.226246e+01,-4.484200e-01,1.244860e+00,2.842544e+02,0.000000e+00,2.842544e+02,5.330687e+02,-1.756553e+03,-2.708065e+02,-5.288336e+01
1.683470e-03,6.241300e-06,8.918562e-03,5.228694e+01,-6.303117e-01,-2.018574e-01,2.835131e+02,0.000000e+00,2.835131e+02,5.265477e+02,-1.615210e+01,6.645128e+02,-5.072240e+01
1.695985e-03,6.241300e-06,8.974574e-03,5.292345e+01,6.970636e-01,1.422728e+00,2.833908e+02,0.000000e+00,2.833908e+02,5.296261e+02,-1.518042e+02,-1.896010e+01,1.173036e+02
1.708500e-03,6.241300e-06,8.967615e-03,5.244192e+01,2.728888e-01,-1.547939e-01,2.848171e+02,0.000000e+00,2.848171e+02,5.318789e+02,1.533522e+01,4.800061e+02,1.711079e+03
1.721020e-03,6.241300e-06,8.919240e-03,5.381668e+01,3.667147e-01,2.992019e-01,2.833937e+02,0.000000e+00,2.833937e+02,5.263660e+02,-7.403447e+02,-9.362420e+02,1.266851e+03
1.733535e-03,6.241300e-06,8.988917e-03,5.345878e+01,-2.940579e-01,4.618523e-01,2.842802e+02,0.000000e+00,2.842802e+02,5.321373e+02,1.580368e+02,8.089315e+02,2.966365e+02
1.746050e-03,6.241300e-06,8.950387e-03,5.346341e+01,-1.305982e-01,1.932078e+00,2.851791e+02,0.000000e+00,2.851791e+02,5.315318e+02,5.269834e+02,1.500486e+03,-1.242669e+03
1.758570e-03,6.241300e-06,8.928320e-03,5.340163e+01,-9.115030e-02,1.133991e+00,2.840489e+02,0.000000e+00,2.840489e+02,5.281200e+02,3.184007e+02,6.406638e+02,-7.769736e+02
1.771085e-03,6.241300e-06,8.916523e-03,5.385772e+01,4.492632e-01,-6.094010e-01,2.839847e+02,0.000000e+00,2.839847e+02,5.273030e+02,1.065279e+02,-9.917973e+02,-3.386049e+02
1.783600e-03,6.241300e-06,8.960061e-03,5.428390e+01,8.933183e-01,1.726656e+00,2.840099e+02,0.000000e+00,2.840099e+02,5.299247e+02,-7.199581e+02,-7.708980e+02,1.095610e+03
1.796120e-03,6.241300e-06,8.973810e-03,5.482898e+01,-4.197454e-02,-6.047811e-01,2.825591e+02,0.000000e+00,2.825591e+02,5.280267e+02,-1.189332e+02,1.246719e+02,-1.180339e+03
1.808635e-03,6.241300e-06,8.961334e-03,5.424642e+01,8.752350e-01,3.809568e-01,2.830151e+02,0.000000e+00,2.830151e+02,5.281436e+02,4.209166e+02,2.091591e+02,9.381160e+02
1.821150e-03,6.241300e-06,8.961080e-03,5.543580e+01,-4.837774e-01,5.574476e-01,2.835607e+02,0.000000e+00,2.835607e+02,5.291468e+02,5.177845e+01,5.852750e+01,7.975170e+02
1.833670e-03,6.241300e-06,8.966682e-03,5.547425e+01,-6.459536e-02,4.409862e-01,2.840623e+02,0.000000e+00,2.840623e+02,5.304142e+02,-1.826573e+02,-8.390712e+02,2.395653e+02
1.846185e-03,6.241300e-06,8.918137e-03,5.610236e+01,3.824535e-01,2.088031e+00,2.839430e+02,0.000000e+00,2.839430e+02,5.273210e+02,1.523577e+02,4.626078e+02,3.953925e+02
1.858700e-03,6.241300e-06,8.955478e-03,5.604801e+01,9.344909e-01,1.322311e+00,2.836275e+02,0.000000e+00,2.836275e+02,5.289406e+02,-5.904520e+02,5.389783e+01,-1.704891e+02
1.871220e-03,6.241300e-06,8.967191e-03,5.807922e+01,-3.244410e-01,-1.020027e+00,2.838904e+02,0.000000e+00,2.838904e+02,5.301233e+02,1.484324e+03,-3.685292e+02,-5.439544e+02
1.883735e-03,6.241300e-06,8.925012e-03,5.688716e+01,4.138191e-01,1.971902e+00,2.832594e+02,0.000000e+00,2.832594e+02,5.264570e+02,-4.806574e+02,3.139239e+02,-5.018351e+02
1.896250e-03,6.241300e-06,8.980006e-03,5.715925e+01,-2.098983e+00,-1.826894e-01,2.823152e+02,0.000000e+00,2.823152e+02,5.279352e+02,-2.031365e+01,5.285863e+02,-1.142639e+03
1.908770e-03,6.241300e-06,8.953102e-03,5.572819e+01,-1.362781e+00,9.727888e-01,2.839217e+02,0.000000e+00,2.839217e+02,5.293487e+02,-1.247248e+03,8.078220e+01,-1.260012e+03
1.921285e-03,6.241300e-06,8.924588e-03,5.720802e+01,1.116116e+00,7.495351e-01,2.835131e+02,0.000000e+00,2.835131e+02,5.269035e+02,-3.238875e+02,2.210599e+02,-3.949152e+01
1.933800e-03,6.241300e-06,8.961673e-03,5.783209e+01,-1.580081e-01,-6.651265e-01,2.842477e+02,0.000000e+00,2.842477e+02,5.304639e+02,5.545107e+01,6.424002e+02,6.875778e+02
1.946315e-03,6.241300e-06,8.902351e-03,5.832232e+01,-5.010180e-01,-7.057463e-01,2.839378e+02,0.000000e+00,2.839378e+02,5.263779e+02,5.210377e+02,9.777652e+02,2.971443e+02
1.958830e-03,6.241300e-06,8.926878e-03,5.824210e+01,4.384363e-01,-4.346000e-04,2.837834e+02,0.000000e+00,2.837834e+02,5.275411e+02,-7.049129e+02,-9.324916e+02,-5.610611e+02
1.971350e-03,6.241300e-06,8.966002e-03,5.839877e+01,1.669824e+00,-1.123266e+00,2.842365e+02,0.000000e+00,2.842365e+02,5.306992e+02,-8.649488e+02,-7.218383e+02,-8.703374e+02
1.983865e-03,6.241300e-06,8.957261e-03,6.005935e+01,4.327982e-01,4.958180e-02,2.841848e+02,0.000000e+00,2.841848e+02,5.300854e+02,1.229277e+03,2.776407e+02,5.919868e+02
1.996380e-03,6.241300e-06,8.932481e-03,5.965860e+01,-1.186948e+00,5.924377e-01,2.828826e+02,0.000000e+00,2.828826e+02,5.261967e+02,-1.660392e+02,6.228104e+02,1.221954e+03
2.008900e-03,6.241300e-06,8.908376e-03,6.044711e+01,-2.920605e-01,1.051471e+00,2.827882e+02,0.000000e+00,2.827882e+02,5.246016e+02,6.994814e+02,-5.770633e+02,-9.168975e+02
2.021415e-03,6.241300e-06,8.920258e-03,6.037109e+01,-5.552380e-02,4.128185e-01,2.843092e+02,0.000000e+00,2.843092e+02,5.281267e+02,7.984245e+02,2.045484e+02,-9.493093e+02
2.033930e-03,6.241300e-06,8.909564e-03,5.965714e+01,-3.534439e-01,1.186094e+00,2.827907e+02,0.000000e+00,2.827907e+02,5.246762e+02,6.229017e+02,-8.733520e+02,-1.848100e+02
2.046450e-03,6.241300e-06,8.950557e-03,6.180208e+01,1.791071e-02,1.051314e+00,2.836021e+02,0.000000e+00,2.836021e+02,5.286026e+02,5.676112e+02,-3.429679e+02,6.749356e+02
2.058965e-03,6.241300e-06,8.977884e-03,6.089489e+01,-5.971648e-01,5.150182e-01,2.833218e+02,0.000000e+00,2.833218e+02,5.296924e+02,-3.671459e+02,5.130379e+02,7.371722e+02
2.071480e-03,6.241300e-06,8.953359e-03,6.128366e+01,5.313743e-01,-7.708365e-01,2.825047e+02,0.000000e+00,2.825047e+02,5.267220e+02,2.111849e+02,3.333174e+02,-1.063970e+03
2.084000e-03,6.241300e-06,8.902945e-03,6.146200e+01,-1.261323e+00,4.723376e-01,2.835690e+02,0.000000e+00,2.835690e+02,5.257293e+02,-1.075476e+03,-2.383372e+02,1.108300e+03
2.096515e-03,6.241300e-06,8.955648e-03,6.256339e+01,-2.733197e-01,-5.024439e-01,2.841724e+02,0.000000e+00,2.841724e+02,5.299668e+02,-1.458505e+03,5.084004e+02,3.009989e+02
2.109030e-03,6.241300e-06,8.865348e-03,6.363618e+01,4.186443e-02,6.446346e-01,2.829693e+02,0.000000e+00,2.829693e+02,5.224020e+02,5.082496e+02,7.585701e+02,-4.029216e+02
2.121550e-03,6.241300e-06,8.898531e-03,6.317173e+01,5.963880e-01,-3.511172e-01,2.817444e+02,0.000000e+00,2.817444e+02,5.220876e+02,-7.123735e+02,8.069991e+02,2.875789e+02
2.134065e-03,6.241300e-06,8.889875e-03,6.391166e+01,-6.638459e-01,4.448321e-01,2.828813e+02,0.000000e+00,2.828813e+02,5.236844e+02,4.222517e+02,4.346290e+02,-5.398429e+02
2.146580e-03,6.241300e-06,8.940033e-03,6.280615e+01,-7.754739e-01,7.950159e-01,2.826377e+02,0.000000e+00,2.826377e+02,5.261856e+02,-4.391816e+02,3.436090e+02,-5.426065e+02
2.159100e-03,6.241300e-06,8.880455e-03,6.410139e+01,1.360188e+00,2.990730e-02,2.836467e+02,0.000000e+00,2.836467e+02,5.245449e+02,-6.245392e+02,-5.035216e+02,1.172017e+02
2.171615e-03,6.241300e-06,8.910074e-03,6.389311e+01,-2.294654e-01,-8.333610e-02,2.836011e+02,0.000000e+00,2.836011e+02,5.262099e+02,-2.109190e+02,-1.100380e+02,-2.217913e+02
2.184130e-03,6.241300e-06,8.941306e-03,6.540969e+01,-1.273915e+00,-4.457691e-01,2.820518e+02,0.000000e+00,2.820518e+02,5.251696e+02,-2.586370e+01,5.474318e+02,-2.034526e+02
2.196645e-03,6.241300e-06,8.887584e-03,6.486812e+01,-1.117102e+00,-3.156874e-01,2.831862e+02,0.000000e+00,2.831862e+02,5.241138e+02,-7.869246e+02,-6.152725e+02,4.221751e+01
2.209160e-03,6.241300e-06,8.906762e-03,6.549834e+01,-1.041210e+00,3.364674e-01,2.841599e+02,0.000000e+00,2.841599e+02,5.270507e+02,7.809286e+02,1.127755e+03,7.228249e+02
2.221680e-03,6.241300e-06,8.864584e-03,6.565620e+01,-2.094128e-01,4.775434e-01,2.839305e+02,0.000000e+00,2.839305e+02,5.241314e+02,-1.243094e+02,8.132542e+02,-4.644250e+02
2.234195e-03,6.241300e-06,8.880793e-03,6.610272e+01,-1.442670e-01,9.236867e-01,2.826330e+02,0.000000e+00,2.826330e+02,5.226902e+02,-2.168862e+02,-1.426460e+01,6.193338e+02
2.246710e-03,6.241300e-06,8.896581e-03,6.614450e+01,-3.899223e-01,-2.785612e-01,2.832555e+02,0.000000e+00,2.832555e+02,5.247727e+02,4.345541e+02,-7.196080e+01,3.822045e+02
2.259230e-03,6.241300e-06,8.871457e-03,6.781289e+01,-2.382599e-01,3.318374e-01,2.829350e+02,0.000000e+00,2.829350e+02,5.226987e+02,2.561040e+01,4.227995e+02,1.409823e+02
2.271745e-03,6.241300e-06,8.893862e-03,6.856904e+01,-6.823256e-01,-4.677757e-01,2.822778e+02,0.000000e+00,2.822778e+02,5.228015e+02,9.299505e+02,1.862615e+02,3.770376e+02
2.284260e-03,6.241300e-06,8.833352e-03,6.714843e+01,-1.093772e+00,1.175720e+00,2.824294e+02,0.000000e+00,2.824294e+02,5.195235e+02,3.896181e+02,-3.981569e+02,4.015225e+02
2.296780e-03,6.241300e-06,8.863736e-03,6.906778e+01,-1.525764e-01,1.442722e+00,2.825838e+02,0.000000e+00,2.825838e+02,5.215955e+02,1.487613e+03,-6.735498e+01,-6.359704e+02
2.309295e-03,6.241300e-06,8.883083e-03,7.025896e+01,-7.282750e-02,-4.329295e-01,2.828184e+02,0.000000e+00,2.828184e+02,5.231680e+02,1.154509e+02,-3.381876e+02,-3.259429e+02
2.321810e-03,6.241300e-06,8.865348e-03,6.963432e+01,-7.779044e-01,5.072774e-01,2.828393e+02,0.000000e+00,2.828393e+02,5.221620e+02,2.961481e+02,9.494130e+01,3.722480e+01
2.334330e-03,6.241300e-06,8.864669e-03,6.915144e+01,1.623960e-01,-7.341196e-01,2.825267e+02,0.000000e+00,2.825267e+02,5.215450e+02,1.459074e+03,-1.684125e+02,2.378380e+02
2.346845e-03,6.241300e-06,8.830041e-03,6.929457e+01,-2.865675e-01,2.916052e-01,2.824716e+02,0.000000e+00,2.824716e+02,5.194064e+02,-1.120886e+03,1.742990e+02,1.788796e+02
2.359360e-03,6.241300e-06,8.817819e-03,7.061784e+01,-4.264900e-02,1.651994e+00,2.821967e+02,0.000000e+00,2.821967e+02,5.181826e+02,-5.498806e+02,5.672165e+02,-5.638540e+01
2.371880e-03,6.241300e-06,8.863818e-03,7.095805e+01,9.061639e-01,1.093158e+00,2.833534e+02,0.000000e+00,2.833534e+02,5.230209e+02,-7.078294e+02,-6.296489e+02,-2.619068e+02
2.384395e-03,6.241300e-06,8.865432e-03,7.074435e+01,-5.778110e-01,3.667832e-01,2.831821e+02,0.000000e+00,2.831821e+02,5.227999e+02,2.115316e+02,6.922934e+01,-6.319043e+02
2.396910e-03,6.241300e-06,8.829276e-03,7.161338e+01,-2.674620e-01,2.052081e+00,2.824915e+02,0.000000e+00,2.824915e+02,5.193980e+02,6.788001e+02,2.209842e+02,-1.246954e+03
2.409430e-03,6.241300e-06,8.800421e-03,7.207405e+01,-1.770257e-01,1.095451e-01,2.825431e+02,0.000000e+00,2.825431e+02,5.177951e+02,-1.080965e+02,1.407150e+02,-4.662365e+02
2.421945e-03,6.241300e-06,8.748991e-03,7.258373e+01,6.386608e-01,5.321146e-01,2.814804e+02,0.000000e+00,2.814804e+02,5.128329e+02,6.764954e+02,-4.880290e+02,-1.657599e+03
2.434460e-03,6.241300e-06,8.824778e-03,7.113533e+01,-2.712004e-01,-4.825270e-02,2.823400e+02,0.000000e+00,2.823400e+02,5.188549e+02,-1.226074e+02,-4.714759e+02,-1.539031e+02
2.446980e-03,6.241300e-06,8.830550e-03,7.261767e+01,-3.510702e-01,-4.573013e-01,2.825095e+02,0.000000e+00,2.825095e+02,5.195060e+02,-6.708521e+02,1.667905e+02,5.117616e+02
2.459495e-03,6.241300e-06,8.797112e-03,7.391131e+01,-9.515767e-01,3.415899e-01,2.826310e+02,0.000000e+00,2.826310e+02,5.177614e+02,8.825345e+02,6.366758e+02,4.092432e+02
2.472010e-03,6.241300e-06,8.760024e-03,7.380373e+01,7.895966e-01,1.447056e+00,2.836226e+02,0.000000e+00,2.836226e+02,5.173874e+02,8.458544e+02,-7.881065e+02,-8.999513e+02
2.484525e-03,6.241300e-06,8.838275e-03,7.467094e+01,-1.073039e+00,2.734100e-01,2.834666e+02,0.000000e+00,2.834666e+02,5.217220e+02,3.783184e+02,-6.059429e+02,7.555449e+02
2.497040e-03,6.241300e-06,8.807210e-03,7.447682e+01,-2.061335e+00,-9.646834e-01,2.803891e+02,0.000000e+00,2.803891e+02,5.142440e+02,9.456191e+01,9.895249e+02,-5.849430e+01
2.509560e-03,6.241300e-06,8.826645e-03,7.528232e+01,-2.236924e-01,3.025258e-01,2.821531e+02,0.000000e+00,2.821531e+02,5.186212e+02,-5.465702e+02,-1.552725e+03,6.202436e+02
2.522075e-03,6.241300e-06,8.791935e-03,7.522234e+01,-8.693369e-01,3.567630e-02,2.829297e+02,0.000000e+00,2.829297e+02,5.180036e+02,9.848212e+02,1.678354e+02,-7.086390e+02
2.534590e-03,6.241300e-06,8.805513e-03,7.616384e+01,4.142090e-01,-4.768816e-01,2.812333e+02,0.000000e+00,2.812333e+02,5.156929e+02,-4.593110e+02,-3.397190e+01,2.141246e+02
2.547110e-03,6.241300e-06,8.833013e-03,7.636378e+01,-1.367493e+00,1.980410e-01,2.817170e+02,0.000000e+00,2.817170e+02,5.181932e+02,-4.968530e+00,1.083483e+02,-6.776549e+02
2.559625e-03,6.241300e-06,8.831823e-03,7.840578e+01,1.592996e-01,1.224967e+00,2.810170e+02,0.000000e+00,2.810170e+02,5.168359e+02,2.859252e+02,6.362857e+02,7.590089e+02
2.572140e-03,6.241300e-06,8.823252e-03,7.914805e+01,-1.291201e+00,-2.065285e+00,2.817515e+02,0.000000e+00,2.817515e+02,5.176839e+02,2.381131e+02,-1.082223e+02,-6.062492e+02
2.584660e-03,6.241300e-06,8.776828e-03,7.748579e+01,-9.155128e-01,-5.959198e-01,2.827975e+02,0.000000e+00,2.827975e+02,5.168719e+02,2.656164e+02,7.231184e+01,3.937215e+02
2.597175e-03,6.241300e-06,8.792103e-03,8.070831e+01,4.714038e-01,6.709949e-01,2.810056e+02,0.000000e+00,2.810056e+02,5.144907e+02,2.153254e+02,-7.312721e+02,-4.044041e+02
2.609690e-03,6.241300e-06,8.778695e-03,8.066046e+01,-1.070389e+00,6.711972e-01,2.818152e+02,0.000000e+00,2.818152e+02,5.151861e+02,3.250232e+01,-9.575534e+02,2.517662e+02
2.622210e-03,6.241300e-06,8.797364e-03,8.211412e+01,-1.708603e+00,7.921791e-01,2.819974e+02,0.000000e+00,2.819974e+02,5.166155e+02,3.585227e+02,1.524320e+02,1.230042e+02
2.634725e-03,6.241300e-06,8.797451e-03,8.132737e+01,1.212320e-02,-6.918921e-01,2.807694e+02,0.000000e+00,2.807694e+02,5.143709e+02,-9.619260e+01,1.292698e+02,-4.551673e+02
2.647240e-03,6.241300e-06,8.774281e-03,8.280874e+01,6.303405e-01,1.134014e+00,2.820663e+02,0.000000e+00,2.820663e+02,5.153859e+02,-8.297527e+02,-6.036802e+02,6.324882e+02
2.659760e-03,6.241300e-06,8.782429e-03,8.412335e+01,-1.263929e+00,7.941471e-01,2.811146e+02,0.000000e+00,2.811146e+02,5.141239e+02,-8.709250e+02,9.817647e+02,-7.957507e+01
2.672275e-03,6.241300e-06,8.758325e-03,8.486815e+01,-3.205717e-01,7.349676e-01,2.811801e+02,0.000000e+00,2.811801e+02,5.128323e+02,1.418180e+02,-3.391780e+01,2.250568e+02
2.684790e-03,6.241300e-06,8.728281e-03,8.447639e+01,-1.165022e+00,-4.809358e-01,2.799741e+02,0.000000e+00,2.799741e+02,5.088811e+02,-1.936381e+03,5.300902e+02,1.282822e+03
2.697310e-03,6.241300e-06,8.739400e-03,8.569227e+01,-4.445344e-01,1.072946e+00,2.811421e+02,0.000000e+00,2.811421e+02,5.116550e+02,-8.202060e+02,-6.431288e+02,3.143331e+02
2.709825e-03,6.241300e-06,8.702144e-03,8.584537e+01,-7.450529e-01,3.319928e-01,2.801206e+02,0.000000e+00,2.801206e+02,5.076227e+02,2.235534e+02,9.117195e+01,2.770258e+02
2.722340e-03,6.241300e-06,8.648930e-03,8.702381e+01,1.169905e-01,-9.362873e-01,2.822538e+02,0.000000e+00,2.822538e+02,5.083607e+02,-1.281571e+03,-6.151192e+02,-7.141397e+01
2.734855e-03,6.241300e-06,8.705877e-03,8.685311e+01,-3.002235e-01,-1.425655e+00,2.795055e+02,0.000000e+00,2.795055e+02,5.067254e+02,-2.178074e+02,1.003133e+03,9.033077e+02
2.747370e-03,6.241300e-06,8.679652e-03,8.723197e+01,-9.983984e-01,-8.905709e-01,2.799958e+02,0.000000e+00,2.799958e+02,5.060851e+02,-2.984010e+02,1.016669e+03,-3.108610e+02
2.759890e-03,6.241300e-06,8.680246e-03,8.871193e+01,-2.686772e-01,-4.212731e-01,2.813926e+02,0.000000e+00,2.813926e+02,5.086446e+02,-4.737607e+02,-8.374830e+02,-2.360543e+02
2.772405e-03,6.241300e-06,8.646128e-03,8.961957e+01,-1.297107e+00,3.791080e-01,2.809861e+02,0.000000e+00,2.809861e+02,5.059135e+02,-1.191843e+03,-6.376654e+02,-2.530016e+02
2.784920e-03,6.241300e-06,8.713599e-03,8.837370e+01,1.784048e-01,-1.625950e+00,2.802787e+02,0.000000e+00,2.802787e+02,5.085778e+02,-7.095312e+01,-1.238224e+02,-2.395872e+02
2.797440e-03,6.241300e-06,8.668788e-03,8.948835e+01,1.142404e+00,-1.077600e+00,2.796637e+02,0.000000e+00,2.796637e+02,5.048522e+02,5.365141e+02,-2.517683e+02,1.562363e+03
2.809955e-03,6.241300e-06,8.671931e-03,9.190904e+01,6.972862e-01,2.179332e-01,2.804185e+02,0.000000e+00,2.804185e+02,5.063983e+02,-3.959966e+02,-1.017884e+02,-3.617000e+02
2.822470e-03,6.241300e-06,8.704265e-03,9.155262e+01,5.733513e-01,6.883092e-01,2.785729e+02,0.000000e+00,2.785729e+02,5.049411e+02,3.876389e+02,7.674027e+02,-6.645195e+02
2.834990e-03,6.241300e-06,8.656991e-03,9.223249e+01,2.155980e-02,5.443885e-01,2.808462e+02,0.000000e+00,2.808462e+02,5.062969e+02,3.144340e+02,-2.493688e+02,-6.051100e+00
2.847505e-03,6.241300e-06,8.659623e-03,9.220233e+01,-5.409031e-01,4.974072e-01,2.794294e+02,0.000000e+00,2.794294e+02,5.038959e+02,3.400560e+02,-1.854500e+00,2.781871e+02
2.860020e-03,6.241300e-06,8.653258e-03,9.341620e+01,-1.056331e+00,7.587291e-01,2.787889e+02,0.000000e+00,2.787889e+02,5.023714e+02,1.334273e+03,8.402452e+01,9.459000e-01
2.872540e-03,6.241300e-06,8.679481e-03,9.472829e+01,-1.534951e+00,-8.920382e-01,2.778705e+02,0.000000e+00,2.778705e+02,5.022338e+02,-3.284025e+02,3.544529e+02,2.781436e+02
2.885055e-03,6.241300e-06,8.635178e-03,9.487692e+01,3.361824e-01,1.445827e-01,2.785507e+02,0.000000e+00,2.785507e+02,5.008934e+02,1.395655e+03,-4.649945e+02,9.411367e+02
2.897570e-03,6.241300e-06,8.584088e-03,9.599847e+01,1.402494e-01,4.619429e-01,2.800525e+02,0.000000e+00,2.800525e+02,5.006144e+02,-5.981844e+02,-1.693612e+02,3.469290e+01
2.910090e-03,6.241300e-06,8.659790e-03,9.723905e+01,-1.381394e+00,-3.739345e-01,2.788878e+02,0.000000e+00,2.788878e+02,5.029289e+02,1.759852e+02,-1.930902e+02,-4.054465e+02
2.922605e-03,6.241300e-06,8.612518e-03,9.665659e+01,-4.687400e-01,-1.509000e-04,2.777579e+02,0.000000e+00,2.777579e+02,4.981571e+02,1.606341e+02,8.366251e+02,2.318047e+02
2.935120e-03,6.241300e-06,8.618545e-03,9.912749e+01,-1.166572e+00,1.767484e-01,2.775377e+02,0.000000e+00,2.775377e+02,4.981105e+02,8.852959e+01,-1.803465e+02,-4.775508e+02
2.947640e-03,6.241300e-06,8.591046e-03,9.969782e+01,-1.626936e+00,-1.437502e+00,2.782189e+02,0.000000e+00,2.782189e+02,4.977399e+02,-3.120539e+02,-3.215591e+02,6.349150e+02
2.960155e-03,6.241300e-06,8.562276e-03,9.904247e+01,-1.393197e+00,-8.678243e-01,2.788280e+02,0.000000e+00,2.788280e+02,4.971591e+02,7.006833e+02,-3.741720e+01,3.425429e+02
2.972670e-03,6.241300e-06,8.583580e-03,1.012671e+02,-1.534433e-01,1.860356e+00,2.775167e+02,0.000000e+00,2.775167e+02,4.960521e+02,1.599473e+02,-4.038842e+02,1.979428e+02
2.985185e-03,6.241300e-06,8.650798e-03,1.007402e+02,4.899405e-01,-4.052382e-01,2.775540e+02,0.000000e+00,2.775540e+02,5.000039e+02,9.709026e+02,1.586812e+02,6.767872e+02
2.997700e-03,6.241300e-06,8.554809e-03,1.025866e+02,1.389370e+00,-2.621548e-01,2.777881e+02,0.000000e+00,2.777881e+02,4.948729e+02,-2.819694e+02,-2.842284e+02,9.830982e+02
3.010220e-03,6.241300e-06,8.574412e-03,1.025644e+02,2.964762e-01,-3.084054e-01,2.763491e+02,0.000000e+00,2.763491e+02,4.934375e+02,-8.315305e+02,4.720112e+02,-1.231382e+02
3.022735e-03,6.241300e-06,8.531299e-03,1.044720e+02,-2.277352e-01,7.485900e-01,2.761189e+02,0.000000e+00,2.761189e+02,4.905475e+02,2.949068e+02,3.175740e+01,-5.662606e+02
3.035250e-03,6.241300e-06,8.506687e-03,1.050352e+02,-1.037067e+00,-4.459644e-01,2.784882e+02,0.000000e+00,2.784882e+02,4.933294e+02,1.149195e+03,1.027755e+03,-9.323107e+02
3.047770e-03,6.241300e-06,8.541653e-03,1.059894e+02,3.789720e-01,1.263733e+00,2.784291e+02,0.000000e+00,2.784291e+02,4.952521e+02,3.361984e+02,-2.458221e+02,-7.307265e+02
3.060285e-03,6.241300e-06,8.507536e-03,1.071443e+02,-1.099053e+00,-1.366959e-01,2.767686e+02,0.000000e+00,2.767686e+02,4.903321e+02,5.643250e+01,5.775482e+02,7.181854e+02
3.072800e-03,6.241300e-06,8.531722e-03,1.084916e+02,3.275794e-01,-6.161572e-01,2.770332e+02,0.000000e+00,2.770332e+02,4.921962e+02,8.953027e+01,-8.815030e+01,6.663263e+02
3.085320e-03,6.241300e-06,8.549801e-03,1.092045e+02,-9.209216e-01,1.329097e+00,2.774125e+02,0.000000e+00,2.774125e+02,4.939145e+02,2.751191e+02,4.618417e+02,1.512289e+01
3.097835e-03,6.241300e-06,8.554724e-03,1.095230e+02,-9.365380e-01,-5.146372e-01,2.763496e+02,0.000000e+00,2.763496e+02,4.923054e+02,-1.541089e+02,-9.810969e+01,1.754180e+01
3.110350e-03,6.241300e-06,8.521115e-03,1.129930e+02,2.228843e-02,-2.423576e+00,2.759107e+02,0.000000e+00,2.759107e+02,4.895925e+02,6.436196e+02,-1.265162e+03,-3.183221e+02
3.122870e-03,6.241300e-06,8.452794e-03,1.126982e+02,-1.189389e+00,7.196769e-01,2.760691e+02,0.000000e+00,2.760691e+02,4.859458e+02,-3.843850e+02,-2.898780e+01,1.187565e+03
3.135385e-03,6.241300e-06,8.464166e-03,1.139825e+02,9.249520e-02,-1.906417e+00,2.774284e+02,0.000000e+00,2.774284e+02,4.889955e+02,-1.655263e+02,1.309960e+01,2.290974e+01
3.147900e-03,6.241300e-06,8.442694e-03,1.140869e+02,4.099097e-01,3.684505e-01,2.768430e+02,0.000000e+00,2.768430e+02,4.867258e+02,7.985714e+02,4.150456e+02,7.164875e+01
3.160420e-03,6.241300e-06,8.434547e-03,1.172156e+02,-7.074899e-01,-1.370215e-01,2.762270e+02,0.000000e+00,2.762270e+02,4.851741e+02,-6.891035e+02,-2.787841e+02,-4.161040e+01
3.172935e-03,6.241300e-06,8.417827e-03,1.174052e+02,-1.114437e+00,7.786480e-02,2.754036e+02,0.000000e+00,2.754036e+02,4.827690e+02,6.983989e+02,-8.317798e+01,-8.691160e+01
3.185450e-03,6.241300e-06,8.390670e-03,1.194154e+02,5.031819e-01,2.346377e-01,2.751180e+02,0.000000e+00,2.751180e+02,4.807125e+02,-3.173171e+02,5.905925e+02,-7.632883e+02
3.197970e-03,6.241300e-06,8.372168e-03,1.193528e+02,3.284581e-01,1.724339e-01,2.757144e+02,0.000000e+00,2.757144e+02,4.806923e+02,3.327846e+01,3.986199e+02,-4.767796e+02
3.210485e-03,6.241300e-06,8.362152e-03,1.207915e+02,1.966654e-01,1.159185e+00,2.751852e+02,0.000000e+00,2.751852e+02,4.791957e+02,-6.283222e+02,7.492844e+02,-1.176081e+02
3.223000e-03,6.241300e-06,8.377430e-03,1.222569e+02,-4.172459e-01,-7.895583e-01,2.743060e+02,0.000000e+00,2.743060e+02,4.785374e+02,-3.788830e+02,-3.211175e+02,1.440251e+02
3.235515e-03,6.241300e-06,8.304525e-03,1.235730e+02,-2.347163e-01,1.763391e+00,2.738037e+02,0.000000e+00,2.738037e+02,4.735042e+02,6.594504e+02,8.359981e+02,-2.914437e+02
3.248030e-03,6.241300e-06,8.363849e-03,1.264538e+02,-4.550106e-01,-3.930082e-01,2.748068e+02,0.000000e+00,2.748068e+02,4.786339e+02,7.658092e+02,-1.102716e+03,8.064144e+02
3.260550e-03,6.241300e-06,8.332362e-03,1.252548e+02,-4.234880e-01,-2.399496e-01,2.734209e+02,0.000000e+00,2.734209e+02,4.744272e+02,1.506407e+02,1.091549e+02,3.554569e+02
3.273065e-03,6.241300e-06,8.314201e-03,1.276032e+02,1.294151e-01,-2.423423e-01,2.739854e+02,0.000000e+00,2.739854e+02,4.743705e+02,1.100974e+03,-2.514976e+02,5.422832e+02
3.285580e-03,6.241300e-06,8.236035e-03,1.296414e+02,-1.112451e+00,1.146985e+00,2.739569e+02,0.000000e+00,2.739569e+02,4.698618e+02,1.083995e+03,-2.675909e+02,5.231386e+02
3.298100e-03,6.241300e-06,8.212526e-03,1.290384e+02,-5.400930e-01,9.546588e-01,2.737631e+02,0.000000e+00,2.737631e+02,4.681892e+02,1.288739e+02,-2.026430e+01,1.111802e+03
3.310615e-03,6.241300e-06,8.223221e-03,1.324035e+02,-1.017278e+00,1.074347e+00,2.713631e+02,0.000000e+00,2.713631e+02,4.646891e+02,-3.388177e+02,5.363492e+02,-2.755398e+02
3.323130e-03,6.241300e-06,8.231877e-03,1.328260e+02,-5.490089e-01,-7.476975e-02,2.726074e+02,0.000000e+00,2.726074e+02,4.673113e+02,-5.512225e+02,6.859979e+02,2.490340e+02
3.335650e-03,6.241300e-06,8.232982e-03,1.347536e+02,-8.378143e-01,-4.292687e-01,2.716703e+02,0.000000e+00,2.716703e+02,4.657674e+02,5.513584e+02,-2.962289e+02,6.324720e+02
3.348165e-03,6.241300e-06,8.211000e-03,1.358360e+02,-1.040312e+00,-1.127647e-01,2.703321e+02,0.000000e+00,2.703321e+02,4.622356e+02,5.584271e+02,2.273281e+02,6.160992e+02
3.360680e-03,6.241300e-06,8.170433e-03,1.369694e+02,-1.342240e-02,6.849420e-01,2.716191e+02,0.000000e+00,2.716191e+02,4.621417e+02,-1.169382e+01,-2.585098e+02,4.790160e+00
3.373200e-03,6.241300e-06,8.127318e-03,1.395818e+02,-9.163533e-01,3.383960e-01,2.705205e+02,0.000000e+00,2.705205e+02,4.578436e+02,8.750539e+02,1.770219e+02,-3.153256e+02
3.385715e-03,6.241300e-06,8.168650e-03,1.414017e+02,3.017320e-02,-1.672173e+00,2.709127e+02,0.000000e+00,2.709127e+02,4.608392e+02,3.716391e+02,-1.642282e+02,-2.956680e+02
3.398230e-03,6.241300e-06,8.132494e-03,1.441058e+02,3.683020e-01,1.131420e+00,2.693733e+02,0.000000e+00,2.693733e+02,4.561924e+02,9.054977e+02,-5.711593e+02,-6.047021e+02
3.410750e-03,6.241300e-06,8.157277e-03,1.437062e+02,-3.269669e-01,2.516496e-01,2.685715e+02,0.000000e+00,2.685715e+02,4.562206e+02,4.280286e+02,-4.470559e+02,5.390470e+02
3.423265e-03,6.241300e-06,8.053141e-03,1.457124e+02,-1.426795e+00,1.018274e+00,2.700512e+02,0.000000e+00,2.700512e+02,4.528779e+02,8.230614e+02,1.014543e+03,-1.831086e+02
3.435780e-03,6.241300e-06,8.058742e-03,1.469854e+02,-9.832839e-01,6.698966e-01,2.670392e+02,0.000000e+00,2.670392e+02,4.481383e+02,5.036097e+02,-4.571223e+02,2.931520e+02
3.448300e-03,6.241300e-06,8.008925e-03,1.499655e+02,-1.428604e+00,8.930471e-01,2.672120e+02,0.000000e+00,2.672120e+02,4.456562e+02,1.007529e+03,1.823637e+02,-3.344920e+01
3.460815e-03,6.241300e-06,8.027002e-03,1.509334e+02,-1.259660e+00,4.132625e-01,2.661599e+02,0.000000e+00,2.661599e+02,4.449034e+02,6.743778e+02,-1.459221e+03,6.338540e+02
3.473330e-03,6.241300e-06,7.974978e-03,1.534077e+02,-1.087718e+00,2.046561e+00,2.662529e+02,0.000000e+00,2.662529e+02,4.421744e+02,6.988423e+02,2.290793e+02,-3.803278e+02
3.485845e-03,6.241300e-06,7.979729e-03,1.564708e+02,4.515946e-01,4.588612e-01,2.656939e+02,0.000000e+00,2.656939e+02,4.415089e+02,1.100039e+03,-1.086401e+01,9.412046e+02
3.498360e-03,6.241300e-06,7.879243e-03,1.576544e+02,-1.106711e+00,-9.729010e-01,2.656110e+02,0.000000e+00,2.656110e+02,4.358131e+02,1.890005e+03,-3.208049e+02,-3.180289e+02
3.510880e-03,6.241300e-06,7.878224e-03,1.592618e+02,-1.168740e+00,-2.974243e-01,2.668920e+02,0.000000e+00,2.668920e+02,4.378583e+02,1.198528e+03,3.520883e+02,4.444260e+02
3.523395e-03,6.241300e-06,7.874999e-03,1.617515e+02,-5.403930e-02,-8.435630e-01,2.649643e+02,0.000000e+00,2.649643e+02,4.345179e+02,1.174769e+03,-4.204325e+02,-1.813526e+03
3.535910e-03,6.241300e-06,7.837401e-03,1.632498e+02,-1.190963e+00,2.556663e-01,2.636341e+02,0.000000e+00,2.636341e+02,4.302723e+02,4.552553e+02,-7.819773e+02,-3.352414e+02
3.548430e-03,6.241300e-06,7.835110e-03,1.662883e+02,-1.841869e+00,3.275659e-01,2.631049e+02,0.000000e+00,2.631049e+02,4.292831e+02,1.069495e+02,1.434939e+02,-2.998608e+02
3.560945e-03,6.241300e-06,7.760085e-03,1.690215e+02,-8.973450e-02,3.233424e-01,2.617737e+02,0.000000e+00,2.617737e+02,4.230213e+02,1.594644e+03,-5.696981e+02,1.558920e+02
3.573460e-03,6.241300e-06,7.750496e-03,1.698837e+02,-7.465767e-01,-5.678410e-02,2.617794e+02,0.000000e+00,2.617794e+02,4.225078e+02,2.647597e+02,-3.941001e+01,3.178906e+02
3.585980e-03,6.241300e-06,7.707042e-03,1.735904e+02,4.351148e-01,1.704254e+00,2.607707e+02,0.000000e+00,2.607707e+02,4.185201e+02,1.616027e+03,-3.819164e+02,-3.191106e+02
3.598495e-03,6.241300e-06,7.640418e-03,1.752775e+02,-1.790097e+00,6.322999e-01,2.609619e+02,0.000000e+00,2.609619e+02,4.152063e+02,3.241754e+02,4.709056e+02,1.313151e+02
3.611010e-03,6.241300e-06,7.613261e-03,1.777284e+02,-3.193643e-01,-3.306567e-01,2.590844e+02,0.000000e+00,2.590844e+02,4.107539e+02,2.168900e+00,-9.359591e+02,1.804869e+02
3.623530e-03,6.241300e-06,7.565055e-03,1.807240e+02,-1.458348e+00,4.369205e-01,2.575845e+02,0.000000e+00,2.575845e+02,4.057902e+02,1.260288e+03,3.073215e+01,2.575962e+02
3.636045e-03,6.241300e-06,7.540527e-03,1.843076e+02,-8.240330e-01,3.247109e-01,2.572799e+02,0.000000e+00,2.572799e+02,4.039962e+02,1.178679e+03,-7.289467e+02,-2.067077e+02
3.648560e-03,6.241300e-06,7.512012e-03,1.873049e+02,-1.286808e-01,-9.150586e-01,2.576269e+02,0.000000e+00,2.576269e+02,4.030113e+02,1.047730e+03,-7.614110e+01,-4.733544e+02
3.661080e-03,6.241300e-06,7.433760e-03,1.892888e+02,-9.911159e-01,5.710000e-01,2.556909e+02,0.000000e+00,2.556909e+02,3.958162e+02,6.170716e+02,7.637708e+02,3.404292e+02
3.673595e-03,6.241300e-06,7.427479e-03,1.924595e+02,-6.546772e-01,1.602150e+00,2.550969e+02,0.000000e+00,2.550969e+02,3.945630e+02,1.063739e+03,-1.151454e+03,-4.128189e+02
3.686110e-03,6.241300e-06,7.378596e-03,1.951709e+02,-1.372334e+00,-4.567921e-01,2.532140e+02,0.000000e+00,2.532140e+02,3.890731e+02,1.411787e+03,-6.150736e+01,-8.981920e+01
3.698630e-03,6.241300e-06,7.289566e-03,1.976319e+02,-1.596648e+00,1.537005e+00,2.528888e+02,0.000000e+00,2.528888e+02,3.838849e+02,9.436391e+02,-7.669360e+01,-6.367795e+02
3.711145e-03,6.241300e-06,7.280228e-03,2.004419e+02,-9.263719e-01,-4.534375e-01,2.514522e+02,0.000000e+00,2.514522e+02,3.812152e+02,1.774499e+03,1.210167e+03,-1.224937e+02
3.723660e-03,6.241300e-06,7.216408e-03,2.040266e+02,-3.352195e-01,5.933021e-01,2.515249e+02,0.000000e+00,2.515249e+02,3.779826e+02,1.618555e+03,4.540438e+02,3.921079e+02
3.736180e-03,6.241300e-06,7.187468e-03,2.070676e+02,-2.118137e-01,-4.168011e-01,2.499263e+02,0.000000e+00,2.499263e+02,3.740741e+02,1.439441e+03,-2.949323e+02,-3.261128e+02
3.748695e-03,6.241300e-06,7.154879e-03,2.097119e+02,-3.780402e-01,9.293537e-01,2.468498e+02,0.000000e+00,2.468498e+02,3.677942e+02,1.474380e+03,4.048989e+02,4.526427e+02
3.761210e-03,6.241300e-06,7.064831e-03,2.137302e+02,-1.396393e+00,1.682867e+00,2.466390e+02,0.000000e+00,2.466390e+02,3.628551e+02,1.316735e+03,-1.641713e+02,-9.420080e+01
3.773725e-03,6.241300e-06,6.981997e-03,2.165034e+02,-1.301867e+00,3.546323e-01,2.434364e+02,0.000000e+00,2.434364e+02,3.539443e+02,1.625804e+03,4.753035e+02,-5.674740e+02
3.786240e-03,6.241300e-06,6.947794e-03,2.218576e+02,-9.550121e-01,1.028616e+00,2.447342e+02,0.000000e+00,2.447342e+02,3.540881e+02,9.505129e+02,-8.030939e+01,3.859863e+02
3.798760e-03,6.241300e-06,6.879816e-03,2.235368e+02,-6.451564e-01,-1.498051e-01,2.430385e+02,0.000000e+00,2.430385e+02,3.481943e+02,1.438220e+03,-1.336371e+02,5.470340e+02
3.811275e-03,6.241300e-06,6.821254e-03,2.269058e+02,-8.174620e-02,3.983502e-01,2.410905e+02,0.000000e+00,2.410905e+02,3.424633e+02,1.408523e+03,3.775690e+01,-1.093128e+02
3.823790e-03,6.241300e-06,6.760656e-03,2.292010e+02,-1.301599e+00,7.163464e-01,2.400914e+02,0.000000e+00,2.400914e+02,3.380144e+02,1.910745e+03,-8.142919e+02,6.857110e+00
3.836310e-03,6.241300e-06,6.696835e-03,2.321956e+02,1.435310e+00,-7.272126e-01,2.380546e+02,0.000000e+00,2.380546e+02,3.319831e+02,1.394306e+03,6.567013e+02,2.346016e+02
3.848825e-03,6.241300e-06,6.636662e-03,2.374709e+02,-4.399188e-01,7.616970e-01,2.371834e+02,0.000000e+00,2.371834e+02,3.277961e+02,1.819420e+03,5.752884e+02,-1.139832e+02
3.861340e-03,6.241300e-06,6.577762e-03,2.407898e+02,5.577390e-02,5.374392e-01,2.349878e+02,0.000000e+00,2.349878e+02,3.218794e+02,1.870730e+03,-5.069877e+02,-7.843606e+02
3.873860e-03,6.241300e-06,6.505963e-03,2.457525e+02,-1.792902e-01,-2.946172e-01,2.329329e+02,0.000000e+00,2.329329e+02,3.155820e+02,1.791913e+03,-7.153053e+02,7.053299e+01
3.886375e-03,6.241300e-06,6.411585e-03,2.471216e+02,5.795866e-01,-7.467179e-01,2.311546e+02,0.000000e+00,2.311546e+02,3.086297e+02,1.093729e+03,6.829121e+02,6.753358e+02
3.898890e-03,6.241300e-06,6.345728e-03,2.517757e+02,-3.513482e-01,2.079051e+00,2.310119e+02,0.000000e+00,2.310119e+02,3.052710e+02,2.184256e+03,-1.764794e+01,-3.333252e+02
3.911410e-03,6.241300e-06,6.239895e-03,2.553692e+02,-9.660368e-01,-8.109358e-01,2.281852e+02,0.000000e+00,2.281852e+02,2.965067e+02,2.037487e+03,-4.240237e+02,1.549624e+02
3.923925e-03,6.241300e-06,6.182352e-03,2.595809e+02,-1.110706e+00,9.670731e-01,2.260860e+02,0.000000e+00,2.260860e+02,2.910698e+02,2.464697e+03,1.684998e+02,-2.967834e+02
3.936440e-03,6.241300e-06,6.142885e-03,2.628514e+02,1.857505e-01,4.594196e-01,2.250011e+02,0.000000e+00,2.250011e+02,2.878239e+02,1.515013e+03,4.775142e+02,-7.575700e+00
3.948960e-03,6.241300e-06,6.097143e-03,2.655637e+02,-2.371878e-01,-8.543213e-01,2.234088e+02,0.000000e+00,2.234088e+02,2.836589e+02,1.676924e+03,4.828728e+02,-1.760640e+02
3.961475e-03,6.241300e-06,6.003446e-03,2.700192e+02,3.514299e-01,-2.617415e-01,2.212735e+02,0.000000e+00,2.212735e+02,2.766303e+02,2.443343e+03,-9.238029e+01,-1.517754e+02
3.973990e-03,6.241300e-06,5.870287e-03,2.744339e+02,1.789325e-01,1.933881e+00,2.185137e+02,0.000000e+00,2.185137e+02,2.671208e+02,1.778371e+03,-9.201980e+01,4.737204e+02
3.986510e-03,6.241300e-06,5.845844e-03,2.761557e+02,-6.400303e-01,2.184698e+00,2.192732e+02,0.000000e+00,2.192732e+02,2.669332e+02,2.333530e+03,-1.533922e+02,-5.261538e+02
3.999025e-03,6.241300e-06,5.747988e-03,2.794857e+02,-7.357799e-01,1.181705e+00,2.148212e+02,0.000000e+00,2.148212e+02,2.571359e+02,1.150471e+03,-7.538441e+02,-4.965495e+01
4.011540e-03,6.241300e-06,5.686712e-03,2.829841e+02,1.692247e+00,6.316390e-01,2.132680e+02,0.000000e+00,2.132680e+02,2.525554e+02,1.378591e+03,-1.989974e+02,-2.091277e+02
4.024055e-03,6.241300e-06,5.589706e-03,2.878341e+02,2.678452e-01,-5.154405e-01,2.117529e+02,0.000000e+00,2.117529e+02,2.464836e+02,1.703335e+03,-4.579843e+02,1.839837e+02
4.036570e-03,6.241300e-06,5.540057e-03,2.927924e+02,-1.240327e+00,1.772263e-01,2.093213e+02,0.000000e+00,2.093213e+02,2.414890e+02,1.466152e+03,-1.228437e+02,6.590206e+02
4.049090e-03,6.241300e-06,5.429470e-03,2.946428e+02,-4.530652e-01,-1.523638e+00,2.082249e+02,0.000000e+00,2.082249e+02,2.354289e+02,1.473005e+03,3.046846e+02,2.160441e+02
4.061605e-03,6.241300e-06,5.360896e-03,2.976940e+02,5.418779e-01,7.855971e-01,2.064976e+02,0.000000e+00,2.064976e+02,2.305272e+02,1.681575e+03,-2.297633e+02,1.727023e+02
4.074120e-03,6.241300e-06,5.322791e-03,3.012935e+02,6.732468e-01,-4.540661e-01,2.036484e+02,0.000000e+00,2.036484e+02,2.257305e+02,1.998347e+03,-1.801465e+02,3.582958e+02
4.086640e-03,6.241300e-06,5.242162e-03,3.054268e+02,1.177813e+00,-2.875043e-01,2.030450e+02,0.000000e+00,2.030450e+02,2.216524e+02,1.969955e+03,-3.836887e+02,2.979834e+02
4.099155e-03,6.241300e-06,5.135142e-03,3.085091e+02,-2.378529e-01,-4.774640e-02,2.001758e+02,0.000000e+00,2.001758e+02,2.140591e+02,1.775799e+03,5.190830e+01,1.304015e+02
4.111670e-03,6.241300e-06,5.112906e-03,3.115280e+02,-7.891760e-01,-7.905192e-01,2.001190e+02,0.000000e+00,2.001190e+02,2.130718e+02,1.694271e+03,-4.272980e+02,1.956091e+02
4.124190e-03,6.241300e-06,5.008260e-03,3.145085e+02,1.290852e+00,5.595928e-01,1.980634e+02,0.000000e+00,1.980634e+02,2.065670e+02,2.055616e+03,-1.370392e+02,2.283852e+02
4.136705e-03,6.241300e-06,4.941045e-03,3.164132e+02,7.872455e-01,2.217646e+00,1.957736e+02,0.000000e+00,1.957736e+02,2.014386e+02,1.898184e+03,-3.549807e+02,1.416305e+02
4.149220e-03,6.241300e-06,4.885540e-03,3.195632e+02,1.081605e+00,6.986700e-01,1.937983e+02,0.000000e+00,1.937983e+02,1.971661e+02,1.302644e+03,6.592449e+01,-1.362978e+02
4.161740e-03,6.241300e-06,4.837332e-03,3.217233e+02,8.610717e-01,-1.400284e+00,1.918833e+02,0.000000e+00,1.918833e+02,1.932915e+02,1.719679e+03,-2.772141e+02,2.801259e+02
4.174255e-03,6.241300e-06,4.748560e-03,3.247282e+02,-1.936357e-01,-5.552721e-02,1.887477e+02,0.000000e+00,1.887477e+02,1.866437e+02,1.564563e+03,6.812019e+01,3.598118e+02
4.186770e-03,6.241300e-06,4.692545e-03,3.286588e+02,1.140483e+00,4.534232e-01,1.897643e+02,0.000000e+00,1.897643e+02,1.854354e+02,1.172312e+03,6.737126e+01,-4.549545e+02
4.199290e-03,6.241300e-06,4.635852e-03,3.307245e+02,-1.416744e-01,1.809075e+00,1.854902e+02,0.000000e+00,1.854902e+02,1.790689e+02,1.615652e+03,-7.988563e+01,1.182518e+02
4.243095e-03,1.248265e-05,4.432184e-03,3.390038e+02,2.327155e+00,7.247724e-01,1.823038e+02,0.000000e+00,1.823038e+02,1.682609e+02,1.324057e+03,-9.605031e+01,-2.090250e+01
4.268125e-03,1.248265e-05,4.312754e-03,3.432050e+02,2.179122e+00,6.069850e-02,1.792930e+02,0.000000e+00,1.792930e+02,1.610229e+02,1.212907e+03,7.039276e+01,-3.681406e+01
4.293160e-03,1.248265e-05,4.247871e-03,3.470217e+02,2.530016e+00,-3.798843e-01,1.760115e+02,0.000000e+00,1.760115e+02,1.556977e+02,1.011909e+03,2.058181e+01,-7.067658e+01
4.318195e-03,1.248265e-05,4.115302e-03,3.510304e+02,1.253724e+00,3.453238e-01,1.738319e+02,0.000000e+00,1.738319e+02,1.489707e+02,1.219843e+03,1.189671e+02,2.014098e+02
4.343225e-03,1.248265e-05,4.015792e-03,3.541848e+02,2.218874e+00,-6.064370e-02,1.715655e+02,0.000000e+00,1.715655e+02,1.434732e+02,9.831045e+02,2.134049e+01,-1.581637e+02
4.368260e-03,1.248265e-05,3.931433e-03,3.585549e+02,2.484457e+00,6.706332e-01,1.689414e+02,0.000000e+00,1.689414e+02,1.383110e+02,1.090940e+03,1.661136e+02,-9.125401e+01
4.393295e-03,1.248265e-05,3.854667e-03,3.616969e+02,1.896496e+00,-1.603362e-01,1.672993e+02,0.000000e+00,1.672993e+02,1.342922e+02,8.574961e+02,-1.324562e+02,6.421100e+00
4.418325e-03,1.248265e-05,3.762923e-03,3.639078e+02,2.505305e+00,2.503842e-01,1.651560e+02,0.000000e+00,1.651560e+02,1.294164e+02,9.521339e+02,-1.939847e+02,-1.865175e+02
4.443360e-03,1.248265e-05,3.687876e-03,3.666671e+02,2.803249e+00,1.385258e-01,1.633869e+02,0.000000e+00,1.633869e+02,1.254768e+02,7.909313e+02,1.153228e+02,3.529845e+01
4.468395e-03,1.248265e-05,3.604194e-03,3.695089e+02,2.650295e+00,6.189823e-01,1.614147e+02,0.000000e+00,1.614147e+02,1.211493e+02,8.901658e+02,-1.025676e+02,-3.340951e+01
4.493425e-03,1.248265e-05,3.550024e-03,3.727969e+02,2.924291e+00,-2.985817e-01,1.590246e+02,0.000000e+00,1.590246e+02,1.175616e+02,6.718623e+02,-3.272432e+02,9.314372e+01
4.581040e-03,2.496530e-05,3.333357e-03,3.800261e+02,4.218714e+00,-1.460931e-01,1.543880e+02,0.000000e+00,1.543880e+02,1.071680e+02,5.231412e+02,-1.107452e+02,2.525449e+00
4.631105e-03,2.496530e-05,3.230113e-03,3.839815e+02,4.136167e+00,2.565930e-02,1.519281e+02,0.000000e+00,1.519281e+02,1.021940e+02,4.775324e+02,-8.594179e+01,-2.913912e+01
4.681175e-03,2.496530e-05,3.131029e-03,3.874326e+02,3.851328e+00,1.581329e-01,1.494463e+02,0.000000e+00,1.494463e+02,9.744106e+01,4.167672e+02,-9.011209e+01,4.874370e+01
4.731240e-03,2.496530e-05,3.053538e-03,3.900871e+02,3.379719e+00,-4.457700e-02,1.474964e+02,0.000000e+00,1.474964e+02,9.378956e+01,3.560524e+02,-9.234587e+01,-2.336955e+01
4.781305e-03,2.496530e-05,2.976828e-03,3.925872e+02,3.338334e+00,2.524971e-01,1.458096e+02,0.000000e+00,1.458096e+02,9.038776e+01,3.756213e+02,-7.642122e+01,3.034380e+01
4.831370e-03,2.496530e-05,2.909348e-03,3.946769e+02,3.434999e+00,-1.265319e-01,1.442890e+02,0.000000e+00,1.442890e+02,8.741755e+01,2.830607e+02,-7.627322e+01,-3.226247e+01
4.881435e-03,2.496530e-05,2.848990e-03,3.970303e+02,3.062255e+00,4.970876e-02,1.429242e+02,0.000000e+00,1.429242e+02,8.479426e+01,2.929807e+02,-1.242768e+02,2.857131e+01
4.931505e-03,2.496530e-05,2.782330e-03,3.985057e+02,3.123222e+00,-1.518670e-01,1.412525e+02,0.000000e+00,1.412525e+02,8.184168e+01,1.874808e+02,-9.103096e+01,-1.742943e+01
4.981570e-03,2.496530e-05,2.726553e-03,4.012620e+02,3.046177e+00,6.364100e-03,1.398770e+02,0.000000e+00,1.398770e+02,7.942002e+01,2.839937e+02,-6.696337e+01,-1.122235e+01
5.031635e-03,2.496530e-05,2.679849e-03,4.030371e+02,2.886503e+00,2.571933e-01,1.387405e+02,0.000000e+00,1.387405e+02,7.742538e+01,2.363161e+02,-9.309741e+01,-2.099122e+00
5.081700e-03,2.496530e-05,2.621819e-03,4.042797e+02,3.227104e+00,5.359200e-03,1.374575e+02,0.000000e+00,1.374575e+02,7.504831e+01,2.374676e+02,-9.331265e+01,4.310285e+01
5.131765e-03,2.496530e-05,2.576392e-03,4.061381e+02,2.632718e+00,2.090585e-01,1.364206e+02,0.000000e+00,1.364206e+02,7.319167e+01,1.636584e+02,-7.187317e+01,5.654746e+01
5.181835e-03,2.496530e-05,2.538404e-03,4.076161e+02,2.473428e+00,1.732996e-01,1.356037e+02,0.000000e+00,1.356037e+02,7.168067e+01,1.855759e+02,-1.117775e+02,1.386909e+01
5.231900e-03,2.496530e-05,2.493200e-03,4.084994e+02,2.680974e+00,1.589054e-01,1.347052e+02,0.000000e+00,1.347052e+02,6.993768e+01,1.306981e+02,-7.938873e+01,1.041458e+01
5.281965e-03,2.496530e-05,2.451210e-03,4.104367e+02,2.715038e+00,3.091333e-01,1.335940e+02,0.000000e+00,1.335940e+02,6.819260e+01,1.568850e+02,-1.201486e+02,3.158922e+01
5.332030e-03,2.496530e-05,2.415317e-03,4.117979e+02,2.464859e+00,4.961334e-01,1.328015e+02,0.000000e+00,1.328015e+02,6.679545e+01,1.610479e+02,-1.696910e+01,-7.881735e+00
5.382095e-03,2.496530e-05,2.376052e-03,4.133323e+02,2.339383e+00,9.821110e-02,1.319792e+02,0.000000e+00,1.319792e+02,6.530271e+01,1.435524e+02,-1.292495e+02,-3.882196e+01
5.432165e-03,2.496530e-05,2.339366e-03,4.144755e+02,2.626086e+00,-2.260658e-02,1.309807e+02,0.000000e+00,1.309807e+02,6.380802e+01,1.470673e+02,-4.363897e+01,1.358266e+01
5.482230e-03,2.496530e-05,2.304062e-03,4.151694e+02,2.512283e+00,3.807185e-01,1.302524e+02,0.000000e+00,1.302524e+02,6.249563e+01,1.252093e+02,-6.870243e+01,-3.232363e+01
5.532295e-03,2.496530e-05,2.274706e-03,4.163928e+02,2.701700e+00,5.937820e-01,1.295175e+02,0.000000e+00,1.295175e+02,6.135126e+01,1.161391e+02,-6.378481e+01,2.815280e+01
5.582360e-03,2.496530e-05,2.239029e-03,4.177920e+02,2.373744e+00,2.795640e-01,1.289047e+02,0.000000e+00,1.289047e+02,6.010329e+01,1.195680e+02,-4.425136e+01,3.246848e+01
5.632425e-03,2.496530e-05,2.201718e-03,4.189321e+02,2.378677e+00,3.246741e-01,1.275500e+02,0.000000e+00,1.275500e+02,5.848061e+01,1.368221e+02,-8.340779e+01,-1.206464e+01
5.682495e-03,2.496530e-05,2.173945e-03,4.204906e+02,2.756136e+00,2.909208e-01,1.269951e+02,0.000000e+00,1.269951e+02,5.749172e+01,1.278089e+02,-4.699053e+01,5.253310e+00
5.732560e-03,2.496530e-05,2.137959e-03,4.210309e+02,2.446286e+00,4.738536e-01,1.265304e+02,0.000000e+00,1.265304e+02,5.633315e+01,8.616549e+01,-1.984131e+01,1.531932e+01
5.782625e-03,2.496530e-05,2.115119e-03,4.227047e+02,2.202368e+00,3.537627e-01,1.256245e+02,0.000000e+00,1.256245e+02,5.533232e+01,1.006351e+02,-4.540262e+01,7.567215e+00
5.832690e-03,2.496530e-05,2.084613e-03,4.232383e+02,2.540863e+00,-1.087283e-01,1.248763e+02,0.000000e+00,1.248763e+02,5.420948e+01,1.263400e+02,-1.563108e+01,1.831400e-01
5.882755e-03,2.496530e-05,2.054618e-03,4.240716e+02,2.519619e+00,-1.315466e-01,1.238867e+02,0.000000e+00,1.238867e+02,5.300606e+01,8.354509e+01,-4.606115e+01,-1.471201e+01
5.932825e-03,2.496530e-05,2.032938e-03,4.251492e+02,2.486890e+00,-2.624696e-02,1.236408e+02,0.000000e+00,1.236408e+02,5.234265e+01,1.258642e+02,-2.340397e+01,-3.730562e+01
5.982890e-03,2.496530e-05,2.003791e-03,4.258433e+02,1.948443e+00,1.795978e-01,1.225910e+02,0.000000e+00,1.225910e+02,5.115414e+01,1.140317e+02,-3.257832e+01,6.030656e+00
6.032955e-03,2.496530e-05,1.981295e-03,4.270256e+02,2.161366e+00,-4.129613e-02,1.222363e+02,0.000000e+00,1.222363e+02,5.043350e+01,8.492136e+01,-6.355046e+01,-4.913251e+01
6.083020e-03,2.496530e-05,1.952672e-03,4.279501e+02,2.361925e+00,1.745388e-01,1.217273e+02,0.000000e+00,1.217273e+02,4.949793e+01,9.685327e+01,-3.641386e+01,3.527512e+01
6.133085e-03,2.496530e-05,1.927757e-03,4.286660e+02,2.214282e+00,4.134875e-01,1.208678e+02,0.000000e+00,1.208678e+02,4.852133e+01,1.099208e+02,-8.578062e+01,-6.608878e+00
6.183155e-03,2.496530e-05,1.908810e-03,4.300394e+02,2.024757e+00,3.062780e-02,1.201921e+02,0.000000e+00,1.201921e+02,4.777585e+01,8.455982e+01,-4.314099e+01,3.379878e+01
6.233220e-03,2.496530e-05,1.875904e-03,4.306767e+02,2.267911e+00,2.304120e-01,1.196944e+02,0.000000e+00,1.196944e+02,4.675781e+01,8.250620e+01,-7.799343e+01,1.478415e+01
6.283285e-03,2.496530e-05,1.861346e-03,4.310526e+02,2.348478e+00,-1.765062e-02,1.194954e+02,0.000000e+00,1.194954e+02,4.631781e+01,4.662263e+01,-7.389086e+01,3.302108e+01
6.333350e-03,2.496530e-05,1.836204e-03,4.320866e+02,2.293349e+00,4.199140e-01,1.187628e+02,0.000000e+00,1.187628e+02,4.541205e+01,5.221232e+01,-3.522684e+01,8.337060e-01
6.383415e-03,2.496530e-05,1.814737e-03,4.335990e+02,2.175878e+00,1.060814e-01,1.184532e+02,0.000000e+00,1.184532e+02,4.476414e+01,7.323638e+01,-2.289113e+01,1.969937e+01
6.433485e-03,2.496530e-05,1.788130e-03,4.338188e+02,2.655572e+00,1.512814e-01,1.174633e+02,0.000000e+00,1.174633e+02,4.373922e+01,6.890088e+01,-4.394260e+01,-1.253329e+01
6.483550e-03,2.496530e-05,1.766134e-03,4.346248e+02,2.371011e+00,2.579104e-01,1.173071e+02,0.000000e+00,1.173071e+02,4.314373e+01,2.688675e+01,-6.596594e+01,-5.201586e+00
6.533615e-03,2.496530e-05,1.742051e-03,4.359468e+02,2.278313e+00,3.844697e-01,1.165296e+02,0.000000e+00,1.165296e+02,4.227337e+01,1.018585e+02,-3.041862e+01,-1.420890e+00
6.583680e-03,2.496530e-05,1.722154e-03,4.367026e+02,2.086154e+00,2.814853e-01,1.157639e+02,0.000000e+00,1.157639e+02,4.151594e+01,8.212559e+01,-4.240843e+01,2.934760e-01
6.633745e-03,2.496530e-05,1.701987e-03,4.366773e+02,2.033286e+00,5.549094e-01,1.160376e+02,0.000000e+00,1.160376e+02,4.112678e+01,6.867351e+01,-9.421933e+00,2.033430e-01
6.683815e-03,2.496530e-05,1.683720e-03,4.374844e+02,1.025352e+00,2.912197e-01,1.150384e+02,0.000000e+00,1.150384e+02,4.033504e+01,3.618560e+01,-2.627509e+01,5.367695e+00
6.733880e-03,2.496530e-05,1.664412e-03,4.388487e+02,2.304097e+00,-1.571641e-01,1.147874e+02,0.000000e+00,1.147874e+02,3.978550e+01,4.868198e+01,-5.808803e+01,-4.808823e+01
6.783945e-03,2.496530e-05,1.647624e-03,4.395682e+02,2.361753e+00,-3.874300e-02,1.140866e+02,0.000000e+00,1.140866e+02,3.914376e+01,8.778693e+01,-3.739872e+01,-4.098136e+00
6.834010e-03,2.496530e-05,1.627545e-03,4.402305e+02,2.279164e+00,-3.596910e-02,1.136609e+02,0.000000e+00,1.136609e+02,3.852245e+01,8.024542e+01,-6.698724e+01,-1.902979e+01
6.884075e-03,2.496530e-05,1.610424e-03,4.408868e+02,2.159271e+00,-8.763851e-02,1.130664e+02,0.000000e+00,1.130664e+02,3.791784e+01,8.759850e+01,-2.512951e+01,2.943520e-01
6.934145e-03,2.496530e-05,1.596079e-03,4.411317e+02,2.069248e+00,1.053350e-01,1.127907e+02,0.000000e+00,1.127907e+02,3.748845e+01,7.166601e+01,-5.875200e+01,-3.708380e+00
6.984210e-03,2.496530e-05,1.574041e-03,4.415549e+02,2.126891e+00,-2.460014e-01,1.123857e+02,0.000000e+00,1.123857e+02,3.683807e+01,4.931909e+01,-2.575876e+01,1.561015e+01
7.159440e-03,4.993055e-05,1.513187e-03,4.436905e+02,3.912212e+00,-1.582210e-01,1.110985e+02,0.000000e+00,1.110985e+02,3.500826e+01,3.997858e+01,-7.077127e+01,5.925400e-01
7.259575e-03,4.993055e-05,1.482569e-03,4.450035e+02,3.853569e+00,-7.684400e-03,1.103033e+02,0.000000e+00,1.103033e+02,3.405440e+01,3.537671e+01,-7.479056e+01,1.175945e+00
7.359705e-03,4.993055e-05,1.452857e-03,4.459267e+02,3.752525e+00,-2.425532e-01,1.095637e+02,0.000000e+00,1.095637e+02,3.314815e+01,4.403619e+01,-6.034388e+01,-6.216492e+00
7.459835e-03,4.993055e-05,1.425329e-03,4.471598e+02,3.893266e+00,-7.276889e-02,1.088731e+02,0.000000e+00,1.088731e+02,3.231510e+01,4.244947e+01,-6.833019e+01,4.719815e+00
7.559970e-03,4.993055e-05,1.397462e-03,4.479498e+02,3.776162e+00,-2.201568e-01,1.081145e+02,0.000000e+00,1.081145e+02,3.146253e+01,4.208451e+01,-4.462380e+01,-5.363153e+00
7.660105e-03,4.993055e-05,1.370888e-03,4.491781e+02,3.769377e+00,-2.212399e-01,1.075921e+02,0.000000e+00,1.075921e+02,3.071511e+01,3.849460e+01,-5.295969e+01,-4.346573e-01
7.760235e-03,4.993055e-05,1.345225e-03,4.497634e+02,3.534795e+00,-7.551218e-02,1.070192e+02,0.000000e+00,1.070192e+02,2.997964e+01,3.719994e+01,-6.365843e+01,1.987600e+01
7.860365e-03,4.993055e-05,1.322840e-03,4.506203e+02,3.585025e+00,-3.572870e-01,1.065818e+02,0.000000e+00,1.065818e+02,2.936028e+01,2.846182e+01,-4.858571e+01,-2.146162e+00
7.960495e-03,4.993055e-05,1.299412e-03,4.512985e+02,3.611326e+00,-1.843373e-01,1.060129e+02,0.000000e+00,1.060129e+02,2.868635e+01,3.633384e+01,-5.419577e+01,2.108540e+01
8.060630e-03,4.993055e-05,1.279133e-03,4.522905e+02,3.407352e+00,-6.801790e-02,1.056646e+02,0.000000e+00,1.056646e+02,2.814589e+01,1.585946e+01,-5.347330e+01,6.180348e+00
8.160765e-03,4.993055e-05,1.257214e-03,4.531338e+02,3.346849e+00,3.983360e-03,1.050400e+02,0.000000e+00,1.050400e+02,2.750006e+01,3.092275e+01,-4.792848e+01,5.384897e+00
8.260895e-03,4.993055e-05,1.236342e-03,4.539473e+02,3.552669e+00,7.642127e-02,1.044596e+02,0.000000e+00,1.044596e+02,2.689408e+01,2.458307e+01,-5.038528e+01,-2.148863e+00
8.361025e-03,4.993055e-05,1.215462e-03,4.545932e+02,3.466342e+00,-8.705959e-02,1.038593e+02,0.000000e+00,1.038593e+02,2.628794e+01,2.884313e+01,-3.559470e+01,-2.482107e+00
8.461155e-03,4.993055e-05,1.196244e-03,4.555481e+02,3.190916e+00,3.806425e-02,1.033462e+02,0.000000e+00,1.033462e+02,2.574447e+01,3.011619e+01,-3.719824e+01,-3.676286e+00
8.561290e-03,4.993055e-05,1.178288e-03,4.557763e+02,3.068076e+00,4.697919e-02,1.029548e+02,0.000000e+00,1.029548e+02,2.526200e+01,1.715903e+01,-3.897470e+01,-6.751275e+00
8.661425e-03,4.993055e-05,1.159950e-03,4.564321e+02,3.012168e+00,-4.516622e-02,1.025022e+02,0.000000e+00,1.025022e+02,2.475952e+01,1.498219e+01,-3.830524e+01,6.865125e+00
8.761555e-03,4.993055e-05,1.140672e-03,4.571263e+02,3.268326e+00,7.444660e-02,1.019630e+02,0.000000e+00,1.019630e+02,2.421994e+01,2.301796e+01,-2.962976e+01,6.979431e+00
8.861685e-03,4.993055e-05,1.124575e-03,4.581231e+02,3.070090e+00,-1.073807e-01,1.015488e+02,0.000000e+00,1.015488e+02,2.378116e+01,9.114260e+00,-5.548056e+01,1.134566e+01
8.961815e-03,4.993055e-05,1.108580e-03,4.583892e+02,2.997808e+00,-7.811721e-02,1.012574e+02,0.000000e+00,1.012574e+02,2.337564e+01,9.472216e+00,-3.874138e+01,3.288367e+00
9.061950e-03,4.993055e-05,1.092655e-03,4.592745e+02,2.960139e+00,1.056959e-01,1.009965e+02,0.000000e+00,1.009965e+02,2.298048e+01,-2.958382e+00,-4.498447e+01,4.771389e+00
9.162085e-03,4.993055e-05,1.076841e-03,4.601333e+02,2.896554e+00,-6.669694e-02,1.003203e+02,0.000000e+00,1.003203e+02,2.249625e+01,1.899980e+01,-4.332354e+01,8.813300e-02
9.262215e-03,4.993055e-05,1.062646e-03,4.606889e+02,2.981131e+00,1.701274e-01,1.000023e+02,0.000000e+00,1.000023e+02,2.212934e+01,2.164211e+01,-4.283917e+01,5.920639e+00
9.362345e-03,4.993055e-05,1.045892e-03,4.611665e+02,2.932884e+00,1.277154e-01,9.955850e+01,0.000000e+00,9.955850e+01,2.168378e+01,1.247686e+01,-3.665844e+01,-4.075022e+00
9.462475e-03,4.993055e-05,1.031487e-03,4.618427e+02,3.146721e+00,3.348612e-02,9.921870e+01,0.000000e+00,9.921870e+01,2.131214e+01,1.214105e+01,-3.634667e+01,-1.110919e+01
9.562610e-03,4.993055e-05,1.015836e-03,4.626290e+02,2.896628e+00,-1.509532e-03,9.870284e+01,0.000000e+00,9.870284e+01,2.087964e+01,1.671804e+01,-4.536030e+01,2.386272e+00
9.662745e-03,4.993055e-05,1.001583e-03,4.632063e+02,2.845246e+00,-2.716428e-01,9.826538e+01,0.000000e+00,9.826538e+01,2.049545e+01,7.167585e+00,-2.788715e+01,-6.627442e+00
9.762875e-03,4.993055e-05,9.886621e-04,4.632973e+02,2.523230e+00,-1.101061e-01,9.799598e+01,0.000000e+00,9.799598e+01,2.017557e+01,9.412086e+00,-3.206963e+01,-3.843520e+00
9.863005e-03,4.993055e-05,9.756731e-04,4.637367e+02,2.680847e+00,1.036838e-01,9.773151e+01,0.000000e+00,9.773151e+01,1.985677e+01,1.004891e+01,-2.989753e+01,-7.188447e+00
9.963135e-03,4.993055e-05,9.647168e-04,4.646559e+02,2.473022e+00,1.365477e-01,9.754015e+01,0.000000e+00,9.754015e+01,1.959535e+01,6.393450e+00,-3.687002e+01,-1.039245e+01
1.006325e-02,4.993055e-05,9.514719e-04,4.651655e+02,2.830468e+00,-8.009012e-02,9.708235e+01,0.000000e+00,9.708235e+01,1.923561e+01,1.237907e+01,-3.348531e+01,1.023696e+00
1.016340e-02,4.993055e-05,9.403380e-04,4.655090e+02,2.817175e+00,1.328133e-01,9.685298e+01,0.000000e+00,9.685298e+01,1.896561e+01,9.643364e+00,-3.250028e+01,4.082196e+00
1.026355e-02,4.993055e-05,9.292279e-04,4.660101e+02,2.490299e+00,8.472038e-02,9.668970e+01,0.000000e+00,9.668970e+01,1.870993e+01,5.234521e+00,-3.360226e+01,-6.207874e+00
1.036365e-02,4.993055e-05,9.181338e-04,4.663100e+02,2.381700e+00,5.877801e-02,9.629556e+01,0.000000e+00,9.629556e+01,1.841120e+01,1.063124e+01,-3.746579e+01,-4.307060e+00
1.046380e-02,4.993055e-05,9.071128e-04,4.670292e+02,2.703309e+00,7.457560e-02,9.600225e+01,0.000000e+00,9.600225e+01,1.813479e+01,9.783008e+00,-2.549591e+01,-6.594413e+00
1.056395e-02,4.993055e-05,8.957614e-04,4.667985e+02,2.503407e+00,6.551471e-02,9.575051e+01,0.000000e+00,9.575051e+01,1.786089e+01,2.858615e+00,-2.526421e+01,-1.122045e+01
1.066405e-02,4.993055e-05,8.862640e-04,4.676576e+02,2.689864e+00,-2.655146e-01,9.533280e+01,0.000000e+00,9.533280e+01,1.759443e+01,8.523179e+00,-2.605425e+01,-3.666009e+00
1.076420e-02,4.993055e-05,8.749193e-04,4.681740e+02,2.729899e+00,3.540300e-03,9.501459e+01,0.000000e+00,9.501459e+01,1.731123e+01,1.344127e+00,-3.078241e+01,-5.103506e+00
1.086435e-02,4.993055e-05,8.654310e-04,4.682729e+02,2.465447e+00,-7.776508e-02,9.483641e+01,0.000000e+00,9.483641e+01,1.709139e+01,8.138863e+00,-2.542533e+01,1.810355e+00
1.096445e-02,4.993055e-05,8.537733e-04,4.692173e+02,2.531298e+00,-3.358768e-02,9.442750e+01,0.000000e+00,9.442750e+01,1.678846e+01,2.697589e+00,-2.163208e+01,-6.029372e+00
1.106460e-02,4.993055e-05,8.440862e-04,4.692178e+02,2.349597e+00,7.403101e-02,9.412078e+01,0.000000e+00,9.412078e+01,1.654406e+01,1.400909e+00,-2.238663e+01,-4.883165e+00
1.116475e-02,4.993055e-05,8.340849e-04,4.699857e+02,2.287988e+00,2.628916e-01,9.386437e+01,0.000000e+00,9.386437e+01,1.630350e+01,5.411270e-01,-3.092363e+01,6.671854e+00
1.126485e-02,4.993055e-05,8.262874e-04,4.706551e+02,2.298680e+00,2.426332e-01,9.368070e+01,0.000000e+00,9.368070e+01,1.611948e+01,1.246298e+01,-1.770947e+01,3.981342e+00
1.136500e-02,4.993055e-05,8.174132e-04,4.708798e+02,2.266329e+00,-3.247930e-02,9.320555e+01,0.000000e+00,9.320555e+01,1.586548e+01,1.173031e+01,-2.775359e+01,1.116860e+00
1.146515e-02,4.993055e-05,8.089818e-04,4.711895e+02,2.138122e+00,-1.688867e-01,9.293033e+01,0.000000e+00,9.293033e+01,1.565547e+01,7.405568e+00,-1.842397e+01,-2.279363e+00
1.156525e-02,4.993055e-05,8.002589e-04,4.715614e+02,2.391996e+00,-2.472590e-02,9.266269e+01,0.000000e+00,9.266269e+01,1.544206e+01,9.262333e+00,-2.090407e+01,-1.478569e+00
1.166535e-02,4.993055e-05,7.918236e-04,4.719245e+02,2.711667e+00,7.430755e-02,9.254582e+01,0.000000e+00,9.254582e+01,1.526002e+01,1.754429e+01,-2.497822e+01,-6.091255e+00
1.176550e-02,4.993055e-05,7.828447e-04,4.723430e+02,2.253394e+00,-3.181070e-02,9.216763e+01,0.000000e+00,9.216763e+01,1.502532e+01,1.279238e+01,-2.232087e+01,3.284767e+00
1.186565e-02,4.993055e-05,7.750219e-04,4.727125e+02,2.130850e+00,-8.121314e-02,9.200365e+01,0.000000e+00,9.200365e+01,1.484871e+01,8.549758e+00,-2.259951e+01,4.486760e-01
1.196575e-02,4.993055e-05,7.669568e-04,4.730016e+02,2.132070e+00,-4.146800e-02,9.188168e+01,0.000000e+00,9.188168e+01,1.467471e+01,7.394664e+00,-1.228087e+01,1.453452e+00
1.206590e-02,4.993055e-05,7.597214e-04,4.731034e+02,1.916515e+00,2.677398e-01,9.166730e+01,0.000000e+00,9.166730e+01,1.450236e+01,7.131749e+00,-2.862660e+01,7.910290e-01
1.216605e-02,4.993055e-05,7.525950e-04,4.737013e+02,1.970472e+00,-3.035430e-02,9.152920e+01,0.000000e+00,9.152920e+01,1.434468e+01,3.880620e+00,-1.376583e+01,2.820046e+00
1.226615e-02,4.993055e-05,7.460521e-04,4.738059e+02,2.187293e+00,-1.019908e-01,9.135243e+01,0.000000e+00,9.135243e+01,1.419250e+01,-2.261606e+00,-1.481389e+01,-2.813889e+00
1.236630e-02,4.993055e-05,7.367138e-04,4.743237e+02,2.410200e+00,1.645051e-01,9.098440e+01,0.000000e+00,9.098440e+01,1.395840e+01,6.223395e+00,-2.403689e+01,1.306258e+00
1.246645e-02,4.993055e-05,7.303391e-04,4.748749e+02,2.311462e+00,1.444600e-03,9.067602e+01,0.000000e+00,9.067602e+01,1.379071e+01,1.544591e+01,-1.815117e+01,1.581800e+00
1.256655e-02,4.993055e-05,7.218256e-04,4.750068e+02,2.446475e+00,9.181920e-02,9.061169e+01,0.000000e+00,9.061169e+01,1.362029e+01,-1.058754e+00,-2.423345e+01,1.211981e+00
1.266670e-02,4.993055e-05,7.155930e-04,4.750683e+02,2.699545e+00,1.185257e-01,9.019683e+01,0.000000e+00,9.019683e+01,1.344086e+01,1.532700e+00,-1.897239e+01,2.929348e+00
1.276685e-02,4.993055e-05,7.076140e-04,4.757723e+02,2.047860e+00,5.270490e-02,9.003711e+01,0.000000e+00,9.003711e+01,1.326746e+01,6.661103e+00,-1.617036e+01,-2.832008e+00
1.286695e-02,4.993055e-05,7.012090e-04,4.756918e+02,2.025160e+00,1.158822e-01,8.994735e+01,0.000000e+00,8.994735e+01,1.313426e+01,-6.177570e+00,-1.346607e+01,1.872682e+00
1.296710e-02,4.993055e-05,6.939380e-04,4.765219e+02,1.641893e+00,2.202456e-01,8.972246e+01,0.000000e+00,8.972246e+01,1.296557e+01,3.383376e+00,-2.493096e+01,1.208629e+01
1.306725e-02,4.993055e-05,6.870528e-04,4.767594e+02,2.322550e+00,1.627262e-01,8.951866e+01,0.000000e+00,8.951866e+01,1.280777e+01,3.694899e+00,-1.590173e+01,5.630814e+00
1.316735e-02,4.993055e-05,6.801811e-04,4.769639e+02,2.201181e+00,5.407184e-02,8.899424e+01,0.000000e+00,8.899424e+01,1.260539e+01,7.112673e+00,-9.075974e+00,1.560957e+00
1.326750e-02,4.993055e-05,6.746897e-04,4.776316e+02,2.031737e+00,-1.444654e-01,8.890919e+01,0.000000e+00,8.890919e+01,1.249167e+01,4.538166e+00,-1.732496e+01,-2.558984e+00
1.336765e-02,4.993055e-05,6.687370e-04,4.777803e+02,2.005875e+00,1.349114e-01,8.859877e+01,0.000000e+00,8.859877e+01,1.233823e+01,4.680573e+00,-1.512410e+01,-9.620694e+00
1.346775e-02,4.993055e-05,6.635479e-04,4.779007e+02,1.915633e+00,2.759846e-01,8.853937e+01,0.000000e+00,8.853937e+01,1.223428e+01,2.862009e+00,-1.879400e+01,2.488750e-01
1.356790e-02,4.993055e-05,6.569519e-04,4.783759e+02,1.785067e+00,3.516917e-01,8.810315e+01,0.000000e+00,8.810315e+01,1.205299e+01,-3.261419e+00,-1.292753e+01,4.092674e+00
1.366805e-02,4.993055e-05,6.513491e-04,4.785174e+02,1.807873e+00,2.289290e-01,8.799558e+01,0.000000e+00,8.799558e+01,1.193560e+01,1.254916e+00,-1.641115e+01,-4.940021e+00
1.376815e-02,4.993055e-05,6.452465e-04,4.789038e+02,2.122927e+00,3.700958e-01,8.773378e+01,0.000000e+00,8.773378e+01,1.178860e+01,2.532470e+00,-1.531801e+01,-4.283716e+00
1.386830e-02,4.993055e-05,6.397128e-04,4.794933e+02,1.907762e+00,3.063287e-01,8.757708e+01,0.000000e+00,8.757708e+01,1.166663e+01,1.185806e+01,-1.577313e+01,-8.705060e+00
1.396845e-02,4.993055e-05,6.327439e-04,4.797409e+02,1.983725e+00,1.393431e-01,8.723077e+01,0.000000e+00,8.723077e+01,1.149390e+01,1.301662e+01,-6.539138e+00,-1.012063e+01
1.406855e-02,4.993055e-05,6.286835e-04,4.799779e+02,1.608198e+00,5.349160e-02,8.707378e+01,0.000000e+00,8.707378e+01,1.139959e+01,8.924039e+00,-1.171810e+01,-2.808211e+00
1.416865e-02,4.993055e-05,6.235622e-04,4.803065e+02,2.069872e+00,2.358031e-01,8.684869e+01,0.000000e+00,8.684869e+01,1.127750e+01,6.342856e+00,-1.066680e+01,-2.964341e+00
1.426880e-02,4.993055e-05,6.163058e-04,4.807614e+02,2.151145e+00,2.868301e-01,8.655549e+01,0.000000e+00,8.655549e+01,1.110863e+01,6.489804e+00,-1.201327e+01,-3.486451e+00
1.436895e-02,4.993055e-05,6.120491e-04,4.810341e+02,2.159521e+00,3.151162e-01,8.642969e+01,0.000000e+00,8.642969e+01,1.101587e+01,7.184207e+00,-1.543735e+01,2.830301e+00
1.446905e-02,4.993055e-05,6.062673e-04,4.814702e+02,2.185998e+00,3.186634e-01,8.608842e+01,0.000000e+00,8.608842e+01,1.086873e+01,6.733365e+00,-1.143776e+01,4.261338e+00
1.456920e-02,4.993055e-05,5.996223e-04,4.818518e+02,2.195898e+00,3.793579e-01,8.568074e+01,0.000000e+00,8.568074e+01,1.069869e+01,7.570302e+00,-6.063002e+00,6.767888e+00
1.466935e-02,4.993055e-05,5.943099e-04,4.823929e+02,1.969785e+00,3.848095e-01,8.549804e+01,0.000000e+00,8.549804e+01,1.058130e+01,8.220116e+00,-1.174660e+01,1.692097e+00
1.476945e-02,4.993055e-05,5.889139e-04,4.823831e+02,1.532900e+00,2.737789e-01,8.500819e+01,0.000000e+00,8.500819e+01,1.042515e+01,7.320721e+00,-8.305073e+00,1.719825e-01
1.486960e-02,4.993055e-05,5.839082e-04,4.828806e+02,1.882422e+00,2.611395e-01,8.493334e+01,0.000000e+00,8.493334e+01,1.032744e+01,1.297903e+01,-8.634136e+00,-2.976822e+00
1.496975e-02,4.993055e-05,5.786009e-04,4.833012e+02,2.199290e+00,-9.927600e-03,8.473166e+01,0.000000e+00,8.473166e+01,1.020927e+01,7.687032e+00,-7.838671e+00,1.113970e+00
1.506985e-02,4.993055e-05,5.726084e-04,4.835438e+02,2.174949e+00,2.096007e-01,8.431011e+01,0.000000e+00,8.431011e+01,1.005326e+01,1.296926e+01,-1.069571e+01,-2.200499e+00
1.517000e-02,4.993055e-05,5.685399e-04,4.837742e+02,2.058862e+00,-1.224080e-01,8.412988e+01,0.000000e+00,8.412988e+01,9.960496e+00,4.785812e+00,-1.255709e+01,-5.902074e+00
1.527015e-02,4.993055e-05,5.632674e-04,4.842828e+02,1.867480e+00,1.250284e-01,8.401564e+01,0.000000e+00,8.401564e+01,9.854725e+00,5.869648e+00,-1.520892e+01,-2.178633e+00
1.537025e-02,4.993055e-05,5.574114e-04,4.844820e+02,2.110258e+00,1.566200e-01,8.363671e+01,0.000000e+00,8.363671e+01,9.708286e+00,8.461634e+00,-4.519532e+00,-4.803750e-02
1.547040e-02,4.993055e-05,5.515726e-04,4.850964e+02,2.124497e+00,2.236554e-01,8.317452e+01,0.000000e+00,8.317452e+01,9.553505e+00,1.073099e+01,-4.254597e+00,-1.866340e+00
1.557055e-02,4.993055e-05,5.472547e-04,4.852445e+02,1.997950e+00,2.711572e-01,8.295921e+01,0.000000e+00,8.295921e+01,9.454180e+00,8.270000e+00,-1.240523e+01,5.269092e-01
1.567065e-02,4.993055e-05,5.427607e-04,4.857532e+02,2.226757e+00,-6.880790e-02,8.256679e+01,0.000000e+00,8.256679e+01,9.332189e+00,1.747912e+01,-1.450669e+00,-3.987137e+00
1.577080e-02,4.993055e-05,5.376671e-04,4.858875e+02,2.173537e+00,1.860770e-01,8.220839e+01,0.000000e+00,8.220839e+01,9.204482e+00,1.304212e+01,-2.217470e+00,-2.724254e+00
1.587095e-02,4.993055e-05,5.331637e-04,4.863502e+02,1.621720e+00,2.184310e-02,8.194531e+01,0.000000e+00,8.194531e+01,9.098178e+00,1.917105e+01,-1.420056e+01,-1.242040e+00
1.597105e-02,4.993055e-05,5.285756e-04,4.863875e+02,1.710938e+00,3.028009e-01,8.165314e+01,0.000000e+00,8.165314e+01,8.987725e+00,1.557967e+01,-6.226094e+00,-1.639076e+00
1.632155e-02,9.986100e-05,5.102355e-04,4.878468e+02,4.477335e+00,2.657551e-01,8.085628e+01,0.000000e+00,8.085628e+01,8.591207e+00,1.719188e+01,-1.553839e+01,1.199137e+00
1.652180e-02,9.986100e-05,5.009455e-04,4.883590e+02,4.487294e+00,2.883946e-01,8.017210e+01,0.000000e+00,8.017210e+01,8.363412e+00,1.533904e+01,-1.509332e+01,4.026207e+00
1.672205e-02,9.986100e-05,4.914230e-04,4.893603e+02,4.210957e+00,2.788110e-01,7.954585e+01,0.000000e+00,7.954585e+01,8.140344e+00,1.758607e+01,-9.767051e+00,2.916808e+00
1.692230e-02,9.986100e-05,4.815296e-04,4.902497e+02,4.263775e+00,3.372079e-01,7.875847e+01,0.000000e+00,7.875847e+01,7.897507e+00,1.933615e+01,-9.286442e+00,4.228494e+00
1.712255e-02,9.986100e-05,4.726928e-04,4.909748e+02,4.160565e+00,2.254716e-01,7.811519e+01,0.000000e+00,7.811519e+01,7.689254e+00,1.728027e+01,-8.245040e+00,2.946184e+00
1.732285e-02,9.986100e-05,4.633852e-04,4.916924e+02,4.254132e+00,1.687723e-01,7.747389e+01,0.000000e+00,7.747389e+01,7.475965e+00,1.636687e+01,-9.934457e+00,2.765813e+00
1.752310e-02,9.986100e-05,4.548291e-04,4.925953e+02,4.325358e+00,8.182140e-02,7.672858e+01,0.000000e+00,7.672858e+01,7.267335e+00,1.613563e+01,-7.530498e+00,4.347435e+00
1.772335e-02,9.986100e-05,4.465895e-04,4.931659e+02,4.307078e+00,1.556910e-01,7.608175e+01,0.000000e+00,7.608175e+01,7.075526e+00,1.272919e+01,-9.121905e+00,2.666045e+00
1.792365e-02,9.986100e-05,4.381906e-04,4.939960e+02,4.269563e+00,3.533022e-01,7.536618e+01,0.000000e+00,7.536618e+01,6.877163e+00,1.561214e+01,-4.353894e+00,1.076570e+00
1.812390e-02,9.986100e-05,4.295280e-04,4.946959e+02,4.510778e+00,1.905612e-01,7.460634e+01,0.000000e+00,7.460634e+01,6.673243e+00,1.614537e+01,-1.630246e+00,-1.524174e+00
1.832415e-02,9.986100e-05,4.213684e-04,4.958239e+02,4.592082e+00,5.018328e-01,7.385985e+01,0.000000e+00,7.385985e+01,6.480972e+00,1.308494e+01,-7.519710e+00,4.530190e-02
1.852445e-02,9.986100e-05,4.132964e-04,4.963729e+02,4.481446e+00,3.504926e-01,7.324514e+01,0.000000e+00,7.324514e+01,6.303913e+00,1.398734e+01,-7.664000e+00,2.545796e+00
1.872470e-02,9.986100e-05,4.053916e-04,4.972214e+02,4.319923e+00,4.254277e-01,7.254595e+01,0.000000e+00,7.254595e+01,6.124317e+00,1.510681e+01,-6.645272e+00,1.009647e+00
1.892495e-02,9.986100e-05,3.976024e-04,4.979699e+02,4.368235e+00,3.018799e-01,7.195283e+01,0.000000e+00,7.195283e+01,5.957535e+00,1.700447e+01,-6.846259e+00,-2.314345e+00
1.912525e-02,9.986100e-05,3.898841e-04,4.988335e+02,4.345703e+00,4.369105e-01,7.119406e+01,0.000000e+00,7.119406e+01,5.780282e+00,1.742927e+01,-6.209945e+00,-1.960947e+00
1.932550e-02,9.986100e-05,3.828590e-04,4.995050e+02,4.307629e+00,4.232020e-01,7.060108e+01,0.000000e+00,7.060108e+01,5.628854e+00,1.481015e+01,-5.180623e+00,4.779450e-01
1.952575e-02,9.986100e-05,3.762285e-04,4.999570e+02,4.166341e+00,3.423203e-01,6.991702e+01,0.000000e+00,6.991702e+01,5.477777e+00,1.576413e+01,-7.599998e+00,2.735890e-01
1.972600e-02,9.986100e-05,3.694483e-04,5.008730e+02,4.132471e+00,4.240088e-01,6.936078e+01,0.000000e+00,6.936078e+01,5.336265e+00,1.625724e+01,-4.972178e+00,4.609711e-01
1.992625e-02,9.986100e-05,3.624398e-04,5.015139e+02,4.174488e+00,3.936689e-01,6.880147e+01,0.000000e+00,6.880147e+01,5.192821e+00,1.456815e+01,-4.469690e+00,1.167398e-01
2.012655e-02,9.986100e-05,3.563573e-04,5.021554e+02,4.197854e+00,2.432488e-01,6.824881e+01,0.000000e+00,6.824881e+01,5.064662e+00,1.337255e+01,-5.494782e+00,1.155604e+00
2.032680e-02,9.986100e-05,3.497945e-04,5.029386e+02,4.404466e+00,1.700238e-01,6.757731e+01,0.000000e+00,6.757731e+01,4.922476e+00,1.316970e+01,-4.489292e+00,3.213010e-01
2.052705e-02,9.986100e-05,3.435529e-04,5.035470e+02,4.124900e+00,3.259233e-01,6.709165e+01,0.000000e+00,6.709165e+01,4.799896e+00,1.128088e+01,-5.335523e+00,-2.552004e-01
2.072735e-02,9.986100e-05,3.379983e-04,5.040865e+02,3.895508e+00,4.128493e-01,6.653121e+01,0.000000e+00,6.653121e+01,4.682844e+00,1.240168e+01,-5.806160e+00,1.452600e+00
2.092760e-02,9.986100e-05,3.321005e-04,5.045799e+02,3.999788e+00,2.423504e-01,6.601051e+01,0.000000e+00,6.601051e+01,4.565122e+00,1.112285e+01,-3.350602e+00,7.721503e-01
2.112785e-02,9.986100e-05,3.264624e-04,5.051584e+02,4.268819e+00,2.429989e-01,6.550073e+01,0.000000e+00,6.550073e+01,4.452963e+00,1.123131e+01,-2.048569e+00,6.707750e-01
2.132815e-02,9.986100e-05,3.205147e-04,5.057137e+02,4.027114e+00,2.272170e-01,6.484312e+01,0.000000e+00,6.484312e+01,4.327944e+00,9.816806e+00,-2.963979e+00,-9.395179e-01
2.152840e-02,9.986100e-05,3.150695e-04,5.064056e+02,3.811398e+00,2.730327e-01,6.431844e+01,0.000000e+00,6.431844e+01,4.219992e+00,1.184671e+01,-4.054351e+00,1.915966e-01
2.172865e-02,9.986100e-05,3.100336e-04,5.069701e+02,3.768730e+00,2.126313e-01,6.385486e+01,0.000000e+00,6.385486e+01,4.122612e+00,1.182071e+01,-4.405883e+00,-1.199915e+00
2.192890e-02,9.986100e-05,3.047985e-04,5.073659e+02,3.950398e+00,3.084029e-01,6.340763e+01,0.000000e+00,6.340763e+01,4.024613e+00,9.797845e+00,-4.126229e+00,-4.424930e-01
2.212915e-02,9.986100e-05,3.001873e-04,5.079188e+02,3.893553e+00,1.959204e-01,6.290723e+01,0.000000e+00,6.290723e+01,3.932445e+00,1.048022e+01,-3.693161e+00,-2.263122e-01
2.232945e-02,9.986100e-05,2.954854e-04,5.085342e+02,3.797681e+00,1.279817e-01,6.249165e+01,0.000000e+00,6.249165e+01,3.845278e+00,1.021454e+01,-3.259817e+00,-3.896452e-01
2.252970e-02,9.986100e-05,2.903111e-04,5.089582e+02,3.785199e+00,6.680700e-03,6.209021e+01,0.000000e+00,6.209021e+01,3.753674e+00,7.963451e+00,-4.805637e+00,-1.799930e+00
2.272995e-02,9.986100e-05,2.857714e-04,5.096421e+02,3.882016e+00,-1.276831e-01,6.171331e+01,0.000000e+00,6.171331e+01,3.672547e+00,8.364119e+00,-3.846054e+00,-2.298691e+00
2.293025e-02,9.986100e-05,2.814640e-04,5.101375e+02,3.628072e+00,7.471090e-02,6.131319e+01,0.000000e+00,6.131319e+01,3.593739e+00,7.191950e+00,-3.357333e+00,-2.331028e+00
2.313050e-02,9.986100e-05,2.775308e-04,5.105865e+02,3.508677e+00,-1.599631e-01,6.083150e+01,0.000000e+00,6.083150e+01,3.515681e+00,7.896007e+00,-4.017680e+00,-1.946219e+00
2.333075e-02,9.986100e-05,2.736409e-04,5.109804e+02,3.451230e+00,3.353239e-02,6.052726e+01,0.000000e+00,6.052726e+01,3.449068e+00,7.570206e+00,-4.450944e+00,-1.528135e+00
2.353105e-02,9.986100e-05,2.698706e-04,5.110724e+02,3.390716e+00,6.573608e-02,6.024683e+01,0.000000e+00,6.024683e+01,3.385786e+00,4.644382e+00,-3.905054e+00,-1.541049e+00
2.373130e-02,9.986100e-05,2.663211e-04,5.115931e+02,3.127909e+00,1.978710e-01,5.995808e+01,0.000000e+00,5.995808e+01,3.325240e+00,3.921458e+00,-2.822999e+00,-2.559391e+00
2.393155e-02,9.986100e-05,2.626466e-04,5.118162e+02,3.208708e+00,2.505534e-01,5.967953e+01,0.000000e+00,5.967953e+01,3.264126e+00,2.940303e+00,-2.324826e+00,-2.047734e+00
2.413185e-02,9.986100e-05,2.593201e-04,5.122215e+02,3.062055e+00,1.531540e-01,5.925438e+01,0.000000e+00,5.925438e+01,3.199826e+00,5.553644e+00,-3.170742e+00,-1.155500e+00
2.433210e-02,9.986100e-05,2.559521e-04,5.126331e+02,3.082971e+00,9.702414e-02,5.895731e+01,0.000000e+00,5.895731e+01,3.142434e+00,4.818305e+00,-3.579109e+00,-5.259601e-01
2.453235e-02,9.986100e-05,2.529882e-04,5.128831e+02,3.074873e+00,8.022149e-02,5.878690e+01,0.000000e+00,5.878690e+01,3.097067e+00,4.148652e+00,-4.810565e+00,-7.043006e-01
2.473260e-02,9.986100e-05,2.497727e-04,5.131390e+02,3.086926e+00,-4.176985e-02,5.858557e+01,0.000000e+00,5.858557e+01,3.047231e+00,3.228502e+00,-4.155809e+00,-5.131621e-01
2.493285e-02,9.986100e-05,2.468435e-04,5.134276e+02,2.778385e+00,9.926793e-02,5.837475e+01,0.000000e+00,5.837475e+01,3.000658e+00,3.197163e+00,-3.865427e+00,-4.178724e-01
2.513315e-02,9.986100e-05,2.435890e-04,5.137450e+02,2.950135e+00,1.014079e-01,5.816961e+01,0.000000e+00,5.816961e+01,2.950690e+00,4.058675e+00,-4.038165e+00,-1.503467e+00
2.533340e-02,9.986100e-05,2.411961e-04,5.138593e+02,2.704495e+00,1.550440e-01,5.803980e+01,0.000000e+00,5.803980e+01,2.915184e+00,2.776735e+00,-4.488904e+00,-1.785727e+00
2.553365e-02,9.986100e-05,2.384132e-04,5.140764e+02,2.637505e+00,2.578999e-01,5.782096e+01,0.000000e+00,5.782096e+01,2.870684e+00,2.940562e+00,-4.364055e+00,-7.018640e-02
2.573395e-02,9.986100e-05,2.357165e-04,5.140934e+02,2.920441e+00,3.231781e-01,5.763711e+01,0.000000e+00,5.763711e+01,2.829189e+00,8.791594e-01,-4.069264e+00,-5.880830e-02
2.593420e-02,9.986100e-05,2.330333e-04,5.144100e+02,2.737294e+00,1.792588e-01,5.752431e+01,0.000000e+00,5.752431e+01,2.791510e+00,-5.083500e-02,-4.867937e+00,-6.191580e-01
2.613445e-02,9.986100e-05,2.307481e-04,5.145344e+02,2.679315e+00,1.284934e-01,5.740653e+01,0.000000e+00,5.740653e+01,2.758476e+00,4.656190e-02,-5.067449e+00,-1.002156e+00
2.633475e-02,9.986100e-05,2.287619e-04,5.147907e+02,2.499636e+00,1.867957e-01,5.732058e+01,0.000000e+00,5.732058e+01,2.730637e+00,-1.056517e+00,-4.787748e+00,-1.027017e+00
2.653500e-02,9.986100e-05,2.262053e-04,5.148605e+02,2.362643e+00,1.905590e-02,5.718738e+01,0.000000e+00,5.718738e+01,2.693846e+00,-1.806636e+00,-5.257036e+00,-1.131620e+00
2.673525e-02,9.986100e-05,2.243590e-04,5.149645e+02,2.276897e+00,-1.562230e-02,5.713653e+01,0.000000e+00,5.713653e+01,2.669483e+00,-1.213067e+00,-3.737361e+00,-1.113100e+00
2.693555e-02,9.986100e-05,2.223574e-04,5.148962e+02,1.898076e+00,1.603741e-02,5.722611e+01,0.000000e+00,5.722611e+01,2.649815e+00,-3.328194e+00,-5.510014e+00,-8.866551e-01
2.713580e-02,9.986100e-05,2.205577e-04,5.148908e+02,1.786550e+00,9.697369e-02,5.722480e+01,0.000000e+00,5.722480e+01,2.628308e+00,-3.246537e+00,-4.566818e+00,5.201305e-01
2.733605e-02,9.986100e-05,2.185776e-04,5.150773e+02,2.084649e+00,1.324695e-01,5.717634e+01,0.000000e+00,5.717634e+01,2.602506e+00,-3.120323e+00,-5.122758e+00,6.166282e-01
2.753630e-02,9.986100e-05,2.168490e-04,5.152110e+02,2.239521e+00,1.792437e-01,5.718336e+01,0.000000e+00,5.718336e+01,2.582241e+00,-4.656981e+00,-5.291904e+00,1.014235e-01
2.773655e-02,9.986100e-05,2.149346e-04,5.153212e+02,2.178508e+00,1.801699e-01,5.720577e+01,0.000000e+00,5.720577e+01,2.560448e+00,-4.085966e+00,-3.553017e+00,3.488991e-01
2.793685e-02,9.986100e-05,2.134265e-04,5.153607e+02,2.006016e+00,1.964530e-01,5.712254e+01,0.000000e+00,5.712254e+01,2.538783e+00,-3.987323e+00,-4.081314e+00,1.635630e-01
2.813710e-02,9.986100e-05,2.121603e-04,5.153523e+02,1.592123e+00,2.813387e-01,5.714832e+01,0.000000e+00,5.714832e+01,2.524860e+00,-4.893113e+00,-4.334566e+00,1.631528e+00
2.833735e-02,9.986100e-05,2.107554e-04,5.152544e+02,1.493513e+00,2.423355e-01,5.723624e+01,0.000000e+00,5.723624e+01,2.512000e+00,-6.750987e+00,-6.661574e+00,1.835530e+00
2.853765e-02,9.986100e-05,2.093805e-04,5.153321e+02,1.538386e+00,2.457459e-01,5.737169e+01,0.000000e+00,5.737169e+01,2.501518e+00,-6.611002e+00,-4.898726e+00,1.627208e+00
2.873790e-02,9.986100e-05,2.080528e-04,5.154031e+02,1.470429e+00,1.970390e-01,5.743091e+01,0.000000e+00,5.743091e+01,2.488221e+00,-5.029684e+00,-6.313272e+00,1.034764e+00
2.893815e-02,9.986100e-05,2.069711e-04,5.153486e+02,1.471197e+00,1.800560e-01,5.766396e+01,0.000000e+00,5.766396e+01,2.485329e+00,-7.813256e+00,-5.069679e+00,-8.697504e-01
2.913845e-02,9.986100e-05,2.058849e-04,5.151518e+02,1.218706e+00,9.858198e-02,5.779592e+01,0.000000e+00,5.779592e+01,2.477944e+00,-8.290693e+00,-5.462613e+00,1.172650e-02
2.933870e-02,9.986100e-05,2.050782e-04,5.151538e+02,1.087036e+00,4.803259e-02,5.805521e+01,0.000000e+00,5.805521e+01,2.479308e+00,-1.012610e+01,-5.748479e+00,-1.307229e+00
2.953895e-02,9.986100e-05,2.040699e-04,5.149349e+02,1.050733e+00,-5.274618e-02,5.816089e+01,0.000000e+00,5.816089e+01,2.471609e+00,-1.007914e+01,-5.400244e+00,-7.231699e-01
2.973920e-02,9.986100e-05,2.033935e-04,5.148721e+02,1.135693e+00,-2.845405e-03,5.838127e+01,0.000000e+00,5.838127e+01,2.472751e+00,-9.806114e+00,-4.392196e+00,-6.306070e-01
2.993945e-02,9.986100e-05,2.027527e-04,5.145355e+02,1.220301e+00,-8.241019e-02,5.867311e+01,0.000000e+00,5.867311e+01,2.477282e+00,-1.179530e+01,-6.199310e+00,-1.051673e+00
3.064040e-02,1.997220e-04,2.007527e-04,5.138162e+02,1.210097e+00,2.719152e-01,5.974058e+01,0.000000e+00,5.974058e+01,2.497472e+00,-1.324336e+01,-1.249021e+01,-5.460840e-01
3.104095e-02,1.997220e-04,2.000260e-04,5.133597e+02,8.425641e-01,2.290282e-01,6.041512e+01,0.000000e+00,6.041512e+01,2.516528e+00,-1.454292e+01,-1.344674e+01,-6.458610e-02
3.144145e-02,1.997220e-04,1.994874e-04,5.126776e+02,6.506283e-01,2.908819e-01,6.123429e+01,0.000000e+00,6.123429e+01,2.543782e+00,-1.622095e+01,-1.262692e+01,3.184513e-01
3.184200e-02,1.997220e-04,1.994358e-04,5.120667e+02,6.268845e-01,2.058800e-01,6.202308e+01,0.000000e+00,6.202308e+01,2.575883e+00,-1.673303e+01,-1.135724e+01,-2.089610e-01
3.224255e-02,1.997220e-04,1.996102e-04,5.111928e+02,-7.218526e-02,3.057707e-01,6.292022e+01,0.000000e+00,6.292022e+01,2.615428e+00,-1.807352e+01,-1.414867e+01,3.194084e-01
3.264305e-02,1.997220e-04,2.001584e-04,5.101239e+02,-5.126831e-01,3.525896e-01,6.405647e+01,0.000000e+00,6.405647e+01,2.669971e+00,-2.134351e+01,-1.308099e+01,1.225643e+00
3.304355e-02,1.997220e-04,2.009434e-04,5.092673e+02,-8.505355e-01,2.214823e-01,6.528480e+01,0.000000e+00,6.528480e+01,2.731842e+00,-2.408428e+01,-1.525371e+01,7.420171e-01
3.344410e-02,1.997220e-04,2.019928e-04,5.081598e+02,-9.437511e-01,2.582274e-01,6.646978e+01,0.000000e+00,6.646978e+01,2.795953e+00,-2.675279e+01,-1.336730e+01,7.632926e-01
3.384465e-02,1.997220e-04,2.034728e-04,5.071902e+02,-1.394324e+00,1.031341e-01,6.780241e+01,0.000000e+00,6.780241e+01,2.872905e+00,-2.710253e+01,-1.577473e+01,-4.037063e-01
3.424515e-02,1.997220e-04,2.052501e-04,5.057547e+02,-1.552732e+00,8.337412e-02,6.925534e+01,0.000000e+00,6.925534e+01,2.960100e+00,-3.015979e+01,-1.447846e+01,5.062675e-01
3.464570e-02,1.997220e-04,2.071301e-04,5.044604e+02,-1.657524e+00,-1.614908e-03,7.056561e+01,0.000000e+00,7.056561e+01,3.043730e+00,-3.052669e+01,-1.521114e+01,1.068045e+00
3.504625e-02,1.997220e-04,2.090913e-04,5.033442e+02,-1.772930e+00,-3.822238e-02,7.205814e+01,0.000000e+00,7.205814e+01,3.137536e+00,-3.289859e+01,-1.513388e+01,1.319640e-01
3.544675e-02,1.997220e-04,2.111564e-04,5.016651e+02,-1.886103e+00,-8.183537e-02,7.359460e+01,0.000000e+00,7.359460e+01,3.236085e+00,-3.574252e+01,-1.278689e+01,-4.515516e-01
3.584725e-02,1.997220e-04,2.136382e-04,5.002597e+02,-2.498850e+00,2.740296e-02,7.521297e+01,0.000000e+00,7.521297e+01,3.346119e+00,-3.704365e+01,-1.610232e+01,2.660771e-01
3.624780e-02,1.997220e-04,2.161880e-04,4.987320e+02,-2.461245e+00,-1.233298e-01,7.673937e+01,0.000000e+00,7.673937e+01,3.454773e+00,-3.817006e+01,-1.455231e+01,3.782094e-01
3.664835e-02,1.997220e-04,2.192290e-04,4.970907e+02,-2.627657e+00,-4.398921e-02,7.852179e+01,0.000000e+00,7.852179e+01,3.584742e+00,-4.011626e+01,-1.501385e+01,2.163368e-01
3.704885e-02,1.997220e-04,2.223447e-04,4.955061e+02,-2.666565e+00,2.868920e-03,8.023713e+01,0.000000e+00,8.023713e+01,3.715112e+00,-4.089286e+01,-1.697646e+01,-1.313960e+00
3.744935e-02,1.997220e-04,2.256678e-04,4.938392e+02,-2.525384e+00,4.307576e-02,8.197537e+01,0.000000e+00,8.197537e+01,3.852323e+00,-4.280516e+01,-1.584865e+01,5.522160e-02
3.784990e-02,1.997220e-04,2.290127e-04,4.920964e+02,-3.170996e+00,7.576816e-02,8.385785e+01,0.000000e+00,8.385785e+01,3.999199e+00,-4.474362e+01,-1.521875e+01,9.225834e-01
3.825045e-02,1.997220e-04,2.323007e-04,4.903258e+02,-2.878800e+00,2.708122e-01,8.559219e+01,0.000000e+00,8.559219e+01,4.140515e+00,-4.387548e+01,-1.606541e+01,1.995408e+00
3.865095e-02,1.997220e-04,2.358071e-04,4.884878e+02,-2.737501e+00,4.256856e-02,8.750817e+01,0.000000e+00,8.750817e+01,4.297098e+00,-4.459724e+01,-1.586187e+01,4.443921e-01
3.905150e-02,1.997220e-04,2.397547e-04,4.863340e+02,-3.106481e+00,6.803039e-02,8.954076e+01,0.000000e+00,8.954076e+01,4.470516e+00,-4.699573e+01,-1.841343e+01,-2.178720e+00
3.945205e-02,1.997220e-04,2.436622e-04,4.844279e+02,-2.639654e+00,1.865584e-01,9.153878e+01,0.000000e+00,9.153878e+01,4.644757e+00,-4.834297e+01,-1.671752e+01,-2.830318e+00
3.985255e-02,1.997220e-04,2.473785e-04,4.824917e+02,-2.652847e+00,1.072091e-01,9.346203e+01,0.000000e+00,9.346203e+01,4.814674e+00,-4.991915e+01,-1.890899e+01,-1.649688e+00
4.025305e-02,1.997220e-04,2.509172e-04,4.805174e+02,-2.596571e+00,1.500564e-01,9.546967e+01,0.000000e+00,9.546967e+01,4.988450e+00,-4.962647e+01,-1.663977e+01,-1.584934e+00
4.065360e-02,1.997220e-04,2.545403e-04,4.785842e+02,-2.756667e+00,1.087956e-01,9.738948e+01,0.000000e+00,9.738948e+01,5.162242e+00,-5.032294e+01,-1.853096e+01,-1.307835e+00
4.105415e-02,1.997220e-04,2.585107e-04,4.764794e+02,-2.400581e+00,9.762648e-02,9.941710e+01,0.000000e+00,9.941710e+01,5.351917e+00,-5.164415e+01,-1.910308e+01,-1.251639e+00
4.145465e-02,1.997220e-04,2.621574e-04,4.744229e+02,-2.139069e+00,1.418878e-01,1.014714e+02,0.000000e+00,1.014713e+02,5.539561e+00,-5.294885e+01,-1.914539e+01,1.197798e+00
4.185520e-02,1.997220e-04,2.657527e-04,4.723269e+02,-2.128713e+00,5.915078e-02,1.035227e+02,0.000000e+00,1.035227e+02,5.729058e+00,-5.694261e+01,-1.753065e+01,-5.788136e-02
4.225575e-02,1.997220e-04,2.690918e-04,4.704390e+02,-2.153373e+00,-1.303891e-02,1.055075e+02,0.000000e+00,1.055075e+02,5.912259e+00,-5.799241e+01,-1.936858e+01,-2.218296e+00
4.265625e-02,1.997220e-04,2.723693e-04,4.685515e+02,-1.587020e+00,1.509881e-01,1.073645e+02,0.000000e+00,1.073645e+02,6.089598e+00,-5.697301e+01,-1.935540e+01,-3.474267e+00
4.305675e-02,1.997220e-04,2.750306e-04,4.669713e+02,-1.535406e+00,1.700424e-01,1.090206e+02,0.000000e+00,1.090206e+02,6.243950e+00,-5.473883e+01,-1.998918e+01,-1.755109e-01
4.345730e-02,1.997220e-04,2.780112e-04,4.651091e+02,-1.423433e+00,2.335608e-01,1.109194e+02,0.000000e+00,1.109194e+02,6.421547e+00,-5.266634e+01,-2.128629e+01,-1.711467e+00
4.385785e-02,1.997220e-04,2.807263e-04,4.633405e+02,-1.215275e+00,2.585249e-01,1.128580e+02,0.000000e+00,1.128580e+02,6.597588e+00,-5.658795e+01,-1.977662e+01,-2.062643e+00
4.425835e-02,1.997220e-04,2.831849e-04,4.614506e+02,-9.803880e-01,3.425697e-01,1.145091e+02,0.000000e+00,1.145091e+02,6.752737e+00,-5.497568e+01,-1.905303e+01,2.975000e-03
4.465890e-02,1.997220e-04,2.856558e-04,4.596795e+02,-7.504801e-01,2.542589e-01,1.161412e+02,0.000000e+00,1.161412e+02,6.908744e+00,-5.458767e+01,-1.850660e+01,4.667200e-02
4.505945e-02,1.997220e-04,2.874406e-04,4.583081e+02,-7.903669e-01,1.939592e-01,1.175243e+02,0.000000e+00,1.175243e+02,7.034699e+00,-5.087184e+01,-2.010157e+01,-2.443735e+00
4.545995e-02,1.997220e-04,2.896201e-04,4.563913e+02,-7.925970e-01,1.519938e-01,1.193784e+02,0.000000e+00,1.193784e+02,7.199863e+00,-5.703009e+01,-2.390811e+01,-4.109254e+00
4.586045e-02,1.997220e-04,2.916097e-04,4.548029e+02,-7.198261e-01,2.957464e-01,1.209251e+02,0.000000e+00,1.209251e+02,7.343248e+00,-5.125307e+01,-2.153809e+01,-3.104358e+00
4.626100e-02,1.997220e-04,2.936404e-04,4.528013e+02,-6.548474e-01,3.025017e-01,1.225940e+02,0.000000e+00,1.225940e+02,7.496435e+00,-5.259779e+01,-1.969339e+01,-1.966116e+00
4.666155e-02,1.997220e-04,2.951602e-04,4.512872e+02,-3.914272e-02,2.243308e-01,1.238540e+02,0.000000e+00,1.238540e+02,7.612680e+00,-4.635867e+01,-2.238387e+01,-2.010060e-01
4.706205e-02,1.997220e-04,2.963473e-04,4.495797e+02,1.318483e-01,3.271621e-01,1.254750e+02,0.000000e+00,1.254750e+02,7.743333e+00,-4.855866e+01,-2.167643e+01,3.748361e+00
4.746260e-02,1.997220e-04,2.968396e-04,4.482825e+02,1.523152e-01,2.646255e-01,1.266673e+02,0.000000e+00,1.266673e+02,7.829898e+00,-4.921595e+01,-2.219300e+01,1.744594e+00
4.786315e-02,1.997220e-04,2.977660e-04,4.469478e+02,2.065083e-01,1.283377e-01,1.279440e+02,0.000000e+00,1.279440e+02,7.933499e+00,-4.778554e+01,-1.963575e+01,-1.014563e+00
4.826365e-02,1.997220e-04,2.985435e-04,4.454259e+02,8.720450e-02,1.447052e-01,1.292451e+02,0.000000e+00,1.292451e+02,8.035103e+00,-5.023533e+01,-2.017833e+01,-1.269958e+00
4.866415e-02,1.997220e-04,2.985823e-04,4.446309e+02,3.909171e-01,5.095250e-01,1.302973e+02,0.000000e+00,1.302973e+02,8.101571e+00,-4.468379e+01,-1.821324e+01,2.493635e+00
4.906470e-02,1.997220e-04,2.986489e-04,4.432431e+02,6.480364e-01,2.116181e-01,1.310694e+02,0.000000e+00,1.310694e+02,8.151396e+00,-3.694010e+01,-1.649692e+01,-2.521780e-01
4.946525e-02,1.997220e-04,2.984341e-04,4.424409e+02,7.454808e-01,2.779497e-01,1.319972e+02,0.000000e+00,1.319972e+02,8.203193e+00,-3.949237e+01,-2.040870e+01,1.141791e+00
4.986575e-02,1.997220e-04,2.978576e-04,4.413053e+02,1.162734e+00,3.337940e-01,1.328513e+02,0.000000e+00,1.328513e+02,8.240323e+00,-4.241335e+01,-1.761181e+01,-1.091622e+00
5.026625e-02,1.997220e-04,2.968761e-04,4.408414e+02,9.588212e-01,4.552421e-01,1.333627e+02,0.000000e+00,1.333627e+02,8.244786e+00,-3.609668e+01,-2.398261e+01,-1.873186e+00
5.066680e-02,1.997220e-04,2.958241e-04,4.400933e+02,1.163634e+00,3.940272e-01,1.339866e+02,0.000000e+00,1.339866e+02,8.254004e+00,-3.051001e+01,-2.066585e+01,1.877965e+00
5.106735e-02,1.997220e-04,2.947843e-04,4.393597e+02,1.179952e+00,3.143691e-02,1.347141e+02,0.000000e+00,1.347141e+02,8.269651e+00,-3.064509e+01,-2.166024e+01,6.097767e-01
5.146785e-02,1.997220e-04,2.932043e-04,4.391394e+02,1.435818e+00,1.174805e-01,1.348953e+02,0.000000e+00,1.348953e+02,8.236390e+00,-2.384877e+01,-2.093069e+01,-1.996029e+00
5.186840e-02,1.997220e-04,2.913261e-04,4.388194e+02,1.576939e+00,2.335763e-01,1.354111e+02,0.000000e+00,1.354111e+02,8.214921e+00,-2.670947e+01,-1.806197e+01,-1.034570e+00
5.226895e-02,1.997220e-04,2.895091e-04,4.384276e+02,1.741223e+00,4.441547e-01,1.357478e+02,0.000000e+00,1.357478e+02,8.183984e+00,-2.184919e+01,-1.564159e+01,1.602040e-01
5.266945e-02,1.997220e-04,2.870337e-04,4.383576e+02,1.717731e+00,1.902508e-01,1.358833e+02,0.000000e+00,1.358833e+02,8.122107e+00,-1.597312e+01,-1.503552e+01,-1.872074e+00
5.306995e-02,1.997220e-04,2.846636e-04,4.384939e+02,1.817431e+00,-1.220086e-01,1.360497e+02,0.000000e+00,1.360497e+02,8.064905e+00,-1.798204e+01,-1.740314e+01,-3.635930e-01
5.347050e-02,1.997220e-04,2.825372e-04,4.379025e+02,2.147924e+00,-7.659670e-03,1.363197e+02,0.000000e+00,1.363197e+02,8.020547e+00,-1.851951e+01,-1.531255e+01,-1.109235e+00
5.387105e-02,1.997220e-04,2.801053e-04,4.377356e+02,2.117287e+00,3.452677e-02,1.363189e+02,0.000000e+00,1.363189e+02,7.951465e+00,-1.582182e+01,-1.632826e+01,4.571053e+00
5.427155e-02,1.997220e-04,2.773487e-04,4.380604e+02,1.836358e+00,-7.361760e-02,1.362747e+02,0.000000e+00,1.362747e+02,7.870659e+00,-1.308826e+01,-1.599775e+01,4.404252e+00
5.467210e-02,1.997220e-04,2.751276e-04,4.377188e+02,1.946578e+00,3.135568e-02,1.363661e+02,0.000000e+00,1.363661e+02,7.812865e+00,-9.607232e+00,-1.295797e+01,4.007544e+00
5.507265e-02,1.997220e-04,2.727390e-04,4.375846e+02,2.229404e+00,-6.359820e-02,1.361566e+02,0.000000e+00,1.361566e+02,7.733137e+00,-1.175474e+01,-1.112492e+01,8.814990e-01
5.547315e-02,1.997220e-04,2.699159e-04,4.377984e+02,2.306662e+00,-1.178372e-01,1.361245e+02,0.000000e+00,1.361245e+02,7.651287e+00,-1.128298e+01,-1.512140e+01,-1.408838e+00
5.587365e-02,1.997220e-04,2.671702e-04,4.379026e+02,2.167897e+00,-1.142167e-01,1.361855e+02,0.000000e+00,1.361855e+02,7.576849e+00,-1.566079e+01,-1.304928e+01,-6.362160e-01
5.627420e-02,1.997220e-04,2.650094e-04,4.374374e+02,2.004214e+00,-1.043710e-01,1.363507e+02,0.000000e+00,1.363507e+02,7.524686e+00,-1.818430e+01,-1.297918e+01,6.718280e-01
5.667475e-02,1.997220e-04,2.620298e-04,4.380164e+02,2.111661e+00,-2.995337e-01,1.361155e+02,0.000000e+00,1.361155e+02,7.427250e+00,-1.773948e+01,-1.468328e+01,3.813595e-01
5.707525e-02,1.997220e-04,2.592467e-04,4.379601e+02,2.437204e+00,-1.375946e-01,1.359889e+02,0.000000e+00,1.359889e+02,7.341528e+00,-1.655179e+01,-1.260340e+01,2.686306e+00
5.747580e-02,1.997220e-04,2.561323e-04,4.384177e+02,2.786299e+00,-2.082742e-01,1.358672e+02,0.000000e+00,1.358672e+02,7.246841e+00,-1.845248e+01,-1.266134e+01,8.400110e-01
5.787635e-02,1.997220e-04,2.531794e-04,4.386294e+02,2.313994e+00,-2.890232e-01,1.355742e+02,0.000000e+00,1.355742e+02,7.147846e+00,-1.872225e+01,-8.234571e+00,2.114475e+00
5.827685e-02,1.997220e-04,2.505790e-04,4.383776e+02,2.195334e+00,-1.647151e-01,1.356380e+02,0.000000e+00,1.356380e+02,7.077760e+00,-2.681054e+01,-7.886711e+00,9.739943e-01
5.867735e-02,1.997220e-04,2.478972e-04,4.386554e+02,2.299746e+00,-2.544237e-01,1.353870e+02,0.000000e+00,1.353870e+02,6.989053e+00,-2.541853e+01,-9.672883e+00,-3.452633e+00
5.907790e-02,1.997220e-04,2.454765e-04,4.384018e+02,2.474247e+00,-2.165205e-01,1.353776e+02,0.000000e+00,1.353776e+02,6.920325e+00,-3.283388e+01,-1.165267e+01,2.352550e-01
5.947845e-02,1.997220e-04,2.430787e-04,4.382217e+02,2.410511e+00,-1.525641e-01,1.352149e+02,0.000000e+00,1.352149e+02,6.844492e+00,-3.377318e+01,-6.797885e+00,1.342228e+00
5.987895e-02,1.997220e-04,2.404547e-04,4.385532e+02,1.980708e+00,-1.000861e-01,1.349333e+02,0.000000e+00,1.349333e+02,6.756506e+00,-3.201059e+01,-8.058822e+00,1.768219e+00
6.027950e-02,1.997220e-04,2.382861e-04,4.383801e+02,2.082679e+00,-8.645256e-02,1.350855e+02,0.000000e+00,1.350855e+02,6.703123e+00,-3.898353e+01,-9.515430e+00,-3.376068e-01
6.068005e-02,1.997220e-04,2.356370e-04,4.385872e+02,2.448382e+00,9.386160e-02,1.348719e+02,0.000000e+00,1.348719e+02,6.618121e+00,-3.727731e+01,-8.192665e+00,-2.029385e+00
6.108055e-02,1.997220e-04,2.329964e-04,4.386285e+02,2.327576e+00,-9.431767e-02,1.348508e+02,0.000000e+00,1.348508e+02,6.542933e+00,-4.236977e+01,-9.285748e+00,-3.685876e+00
6.148105e-02,1.997220e-04,2.304156e-04,4.387145e+02,2.501465e+00,9.623748e-02,1.347925e+02,0.000000e+00,1.347925e+02,6.467663e+00,-4.776767e+01,-9.466098e+00,-4.033532e+00
6.188160e-02,1.997220e-04,2.280026e-04,4.390576e+02,2.160279e+00,-5.998780e-02,1.346347e+02,0.000000e+00,1.346347e+02,6.392439e+00,-4.704625e+01,-1.050274e+01,-5.208416e+00
6.228215e-02,1.997220e-04,2.256976e-04,4.392473e+02,2.028306e+00,1.986571e-01,1.347354e+02,0.000000e+00,1.347354e+02,6.332547e+00,-5.161019e+01,-8.873889e+00,-4.780562e+00
6.268265e-02,1.997220e-04,2.235060e-04,4.392544e+02,2.363097e+00,2.614112e-01,1.346713e+02,0.000000e+00,1.346713e+02,6.268072e+00,-5.654558e+01,-6.340598e+00,6.793483e-01
6.308320e-02,1.997220e-04,2.213442e-04,4.387775e+02,2.252433e+00,2.509777e-02,1.348453e+02,0.000000e+00,1.348453e+02,6.215466e+00,-6.142041e+01,-5.505701e+00,-1.749282e+00
6.348375e-02,1.997220e-04,2.198122e-04,4.381852e+02,1.959431e+00,2.708618e-02,1.351512e+02,0.000000e+00,1.351512e+02,6.186449e+00,-6.749735e+01,-9.174436e+00,-4.187937e+00
6.388425e-02,1.997220e-04,2.176114e-04,4.381109e+02,2.200180e+00,2.074850e-02,1.352201e+02,0.000000e+00,1.352201e+02,6.127632e+00,-6.857170e+01,-8.533890e+00,-1.260491e+00
6.428475e-02,1.997220e-04,2.154547e-04,4.380026e+02,1.842637e+00,-5.651668e-02,1.352606e+02,0.000000e+00,1.352606e+02,6.068719e+00,-7.053569e+01,-6.328861e+00,-4.575664e+00
6.468530e-02,1.997220e-04,2.134942e-04,4.380436e+02,2.190850e+00,1.799224e-01,1.355373e+02,0.000000e+00,1.355373e+02,6.025799e+00,-7.685408e+01,-8.609538e+00,8.392596e-01
6.508585e-02,1.997220e-04,2.118533e-04,4.376495e+02,1.977044e+00,4.074861e-01,1.357273e+02,0.000000e+00,1.357273e+02,5.987868e+00,-7.664803e+01,-7.928467e+00,8.697787e-01
6.548635e-02,1.997220e-04,2.103237e-04,4.370948e+02,1.490328e+00,4.592267e-01,1.361852e+02,0.000000e+00,1.361852e+02,5.964690e+00,-7.820613e+01,-8.099565e+00,-3.175211e-01
6.588685e-02,1.997220e-04,2.088787e-04,4.368373e+02,1.557882e+00,5.263536e-01,1.365289e+02,0.000000e+00,1.365289e+02,5.938661e+00,-8.099082e+01,-9.683791e+00,3.000348e+00
6.628740e-02,1.997220e-04,2.072615e-04,4.369793e+02,1.974928e+00,1.315587e-01,1.365932e+02,0.000000e+00,1.365932e+02,5.895457e+00,-7.973149e+01,-7.649520e+00,-3.164053e+00
6.668795e-02,1.997220e-04,2.053802e-04,4.368440e+02,1.832958e+00,2.379072e-01,1.367733e+02,0.000000e+00,1.367733e+02,5.849647e+00,-8.139526e+01,-9.086026e+00,-1.319627e+00
6.708845e-02,1.997220e-04,2.039578e-04,4.364752e+02,1.851799e+00,-2.200322e-01,1.369946e+02,0.000000e+00,1.369946e+02,5.818533e+00,-8.366200e+01,-4.238480e+00,-1.722930e+00
6.748900e-02,1.997220e-04,2.027607e-04,4.356485e+02,1.596787e+00,-6.379235e-03,1.373456e+02,0.000000e+00,1.373456e+02,5.799203e+00,-8.852763e+01,-5.371637e+00,7.341435e-01
6.788955e-02,1.997220e-04,2.014601e-04,4.352061e+02,1.518451e+00,7.907426e-02,1.377087e+02,0.000000e+00,1.377087e+02,5.777237e+00,-9.184261e+01,-9.896490e+00,-1.609317e+00
6.829005e-02,1.997220e-04,2.004176e-04,4.346675e+02,1.361393e+00,1.198801e-01,1.383302e+02,0.000000e+00,1.383302e+02,5.773280e+00,-9.284986e+01,-5.546383e+00,-4.287120e+00
6.869055e-02,1.997220e-04,1.990918e-04,4.343997e+02,1.248534e+00,7.877414e-02,1.383731e+02,0.000000e+00,1.383731e+02,5.736867e+00,-9.009534e+01,-7.976059e+00,-8.593693e+00
6.909110e-02,1.997220e-04,1.979251e-04,4.335626e+02,1.326494e+00,1.743538e-01,1.393279e+02,0.000000e+00,1.393279e+02,5.742602e+00,-9.649893e+01,-5.846804e+00,-4.984561e+00
6.949165e-02,1.997220e-04,1.971027e-04,4.328888e+02,1.341651e+00,3.332332e-01,1.398923e+02,0.000000e+00,1.398923e+02,5.741907e+00,-1.003632e+02,-8.082689e+00,-9.329502e+00
6.989215e-02,1.997220e-04,1.958726e-04,4.327406e+02,1.590168e+00,5.805562e-01,1.402326e+02,0.000000e+00,1.402326e+02,5.719953e+00,-1.032803e+02,-8.023696e+00,2.361950e+00
7.029270e-02,1.997220e-04,1.952838e-04,4.318598e+02,9.352320e-01,4.373712e-01,1.409748e+02,0.000000e+00,1.409748e+02,5.732941e+00,-1.043151e+02,-6.607983e+00,-8.502609e+00
7.069325e-02,1.997220e-04,1.940698e-04,4.313958e+02,7.556957e-01,4.778930e-01,1.413293e+02,0.000000e+00,1.413293e+02,5.711628e+00,-1.056674e+02,-7.822068e+00,-4.399650e+00
7.109375e-02,1.997220e-04,1.936330e-04,4.304500e+02,1.316374e+00,3.250101e-01,1.420149e+02,0.000000e+00,1.420149e+02,5.726418e+00,-1.061197e+02,-7.082228e+00,-7.633369e+00
7.149425e-02,1.997220e-04,1.931083e-04,4.290763e+02,1.431516e+00,2.683775e-01,1.426935e+02,0.000000e+00,1.426935e+02,5.738189e+00,-1.073243e+02,-6.740613e+00,1.537008e+00
7.189480e-02,1.997220e-04,1.921805e-04,4.284484e+02,1.082281e+00,1.576536e-01,1.429958e+02,0.000000e+00,1.429958e+02,5.722718e+00,-1.080286e+02,-7.338769e+00,-7.061481e-01
7.229535e-02,1.997220e-04,1.916954e-04,4.273377e+02,1.019970e+00,7.613240e-02,1.436782e+02,0.000000e+00,1.436782e+02,5.735514e+00,-1.033397e+02,-6.886812e+00,1.091796e+00
7.269585e-02,1.997220e-04,1.913995e-04,4.258488e+02,9.759366e-01,-2.708257e-02,1.447484e+02,0.000000e+00,1.447484e+02,5.769316e+00,-1.089719e+02,-1.095658e+01,1.534235e+00
7.309640e-02,1.997220e-04,1.906529e-04,4.251243e+02,1.079433e+00,1.091549e-01,1.452058e+02,0.000000e+00,1.452058e+02,5.764971e+00,-1.019779e+02,-1.206824e+01,2.677238e+00
7.349695e-02,1.997220e-04,1.902089e-04,4.243129e+02,8.935823e-01,5.619429e-01,1.460047e+02,0.000000e+00,1.460047e+02,5.783190e+00,-9.939015e+01,-5.595620e+00,2.767165e-01
7.389745e-02,1.997220e-04,1.897669e-04,4.235763e+02,8.335030e-01,2.996955e-01,1.467453e+02,0.000000e+00,1.467453e+02,5.799017e+00,-1.002156e+02,-7.882832e+00,-5.008890e-01
7.429795e-02,1.997220e-04,1.893022e-04,4.223131e+02,6.173359e-01,1.552258e-01,1.475867e+02,0.000000e+00,1.475867e+02,5.817986e+00,-9.963692e+01,-7.392397e+00,-8.413118e-01
7.469850e-02,1.997220e-04,1.887999e-04,4.214475e+02,5.422846e-01,6.721444e-01,1.487697e+02,0.000000e+00,1.487697e+02,5.849059e+00,-1.024013e+02,-7.210648e+00,2.963452e+00
7.509905e-02,1.997220e-04,1.887789e-04,4.201752e+02,8.816076e-01,5.341493e-01,1.497732e+02,0.000000e+00,1.497732e+02,5.887858e+00,-1.029664e+02,-9.569238e+00,5.959231e+00
7.549955e-02,1.997220e-04,1.886703e-04,4.185075e+02,6.854055e-01,1.366239e-01,1.507742e+02,0.000000e+00,1.507742e+02,5.923799e+00,-9.862389e+01,-7.783850e+00,-2.833255e+00
7.590010e-02,1.997220e-04,1.886068e-04,4.173765e+02,2.511966e-01,1.471862e-01,1.516760e+02,0.000000e+00,1.516760e+02,5.957225e+00,-9.660952e+01,-7.210608e+00,-4.829859e+00
7.630065e-02,1.997220e-04,1.884695e-04,4.162895e+02,5.755492e-01,4.293063e-01,1.524978e+02,0.000000e+00,1.524978e+02,5.985141e+00,-9.499316e+01,-5.475875e+00,-7.433181e+00
7.670115e-02,1.997220e-04,1.884999e-04,4.145783e+02,4.640174e-01,-2.668252e-02,1.536685e+02,0.000000e+00,1.536685e+02,6.032061e+00,-9.723041e+01,-7.098297e+00,-3.225713e+00
7.710165e-02,1.997220e-04,1.885088e-04,4.130435e+02,7.224395e-01,7.697750e-02,1.549580e+02,0.000000e+00,1.549580e+02,6.082966e+00,-9.650301e+01,-6.052803e+00,-1.468949e+00
7.750220e-02,1.997220e-04,1.883438e-04,4.118745e+02,6.314824e-01,3.574652e-01,1.558404e+02,0.000000e+00,1.558404e+02,6.112250e+00,-9.440184e+01,-6.787955e+00,-6.766826e+00
7.790275e-02,1.997220e-04,1.885613e-04,4.100389e+02,5.213271e-01,6.598242e-01,1.569555e+02,0.000000e+00,1.569555e+02,6.163095e+00,-9.295698e+01,-6.126182e+00,-1.160733e+00
7.830325e-02,1.997220e-04,1.885680e-04,4.087578e+02,7.378321e-01,6.734450e-01,1.579220e+02,0.000000e+00,1.579220e+02,6.201266e+00,-9.318295e+01,-6.641791e+00,-4.576481e+00
7.870375e-02,1.997220e-04,1.888894e-04,4.070422e+02,5.486606e-01,6.435065e-01,1.586806e+02,0.000000e+00,1.586806e+02,6.241675e+00,-8.187533e+01,-1.011924e+01,-1.011065e-01
7.910430e-02,1.997220e-04,1.889004e-04,4.055830e+02,6.033306e-01,8.780726e-01,1.601696e+02,0.000000e+00,1.601696e+02,6.300612e+00,-8.362177e+01,-1.105206e+01,-5.704524e+00
7.950485e-02,1.997220e-04,1.889005e-04,4.038079e+02,6.389274e-01,4.363172e-01,1.616658e+02,0.000000e+00,1.616658e+02,6.359471e+00,-8.707322e+01,-5.365397e+00,-2.799334e+00
7.990535e-02,1.997220e-04,1.888571e-04,4.025339e+02,2.362716e-01,-1.081186e-01,1.629388e+02,0.000000e+00,1.629388e+02,6.408075e+00,-8.369886e+01,-1.175338e+01,-4.206780e-01
8.030590e-02,1.997220e-04,1.890210e-04,4.011492e+02,2.453758e-01,-3.029563e-01,1.638743e+02,0.000000e+00,1.638743e+02,6.450460e+00,-7.669026e+01,-8.054986e+00,-2.365245e+00
8.070645e-02,1.997220e-04,1.891814e-04,3.993668e+02,4.278149e-01,-5.136234e-01,1.650464e+02,0.000000e+00,1.650464e+02,6.502109e+00,-7.333767e+01,-7.841831e+00,-1.573712e+00
8.110695e-02,1.997220e-04,1.893839e-04,3.981374e+02,3.677608e-01,1.158240e-01,1.664378e+02,0.000000e+00,1.664378e+02,6.563943e+00,-7.174549e+01,-5.049706e+00,-3.040325e+00
8.150745e-02,1.997220e-04,1.893472e-04,3.967633e+02,1.479790e-01,4.002817e-01,1.678885e+02,0.000000e+00,1.678885e+02,6.619872e+00,-7.676959e+01,-4.563390e+00,-1.610210e+00
8.190800e-02,1.997220e-04,1.898398e-04,3.954418e+02,2.572077e-01,1.759671e-01,1.689919e+02,0.000000e+00,1.689919e+02,6.680714e+00,-7.542711e+01,-5.934734e+00,4.703928e+00
8.230855e-02,1.997220e-04,1.897271e-04,3.944772e+02,-3.710971e-02,3.020508e-01,1.697846e+02,0.000000e+00,1.697846e+02,6.708067e+00,-7.236432e+01,-3.788815e+00,1.186645e+00
8.270905e-02,1.997220e-04,1.904299e-04,3.929084e+02,2.171914e-01,3.538298e-01,1.708429e+02,0.000000e+00,1.708429e+02,6.774883e+00,-6.516132e+01,-5.267041e+00,1.676697e+00
8.310960e-02,1.997220e-04,1.906590e-04,3.914367e+02,4.542542e-01,2.994386e-01,1.716388e+02,0.000000e+00,1.716388e+02,6.814634e+00,-5.809385e+01,-5.394434e+00,7.910510e-02
8.351015e-02,1.997220e-04,1.908422e-04,3.899397e+02,3.181183e-01,8.773807e-02,1.730209e+02,0.000000e+00,1.730209e+02,6.876109e+00,-6.156315e+01,-4.776629e+00,5.481788e+00
8.391065e-02,1.997220e-04,1.910510e-04,3.883242e+02,5.322022e-01,2.761188e-01,1.740871e+02,0.000000e+00,1.740871e+02,6.926051e+00,-6.617395e+01,-9.522919e+00,3.340762e+00
8.431115e-02,1.997220e-04,1.914157e-04,3.867407e+02,2.035831e-01,4.311468e-01,1.756819e+02,0.000000e+00,1.756819e+02,7.002842e+00,-7.106410e+01,-4.395578e+00,5.153320e-01
8.471170e-02,1.997220e-04,1.916877e-04,3.852747e+02,6.168256e-01,3.671955e-01,1.762962e+02,0.000000e+00,1.762962e+02,7.037314e+00,-6.345275e+01,-7.415220e+00,-4.811164e+00
8.511225e-02,1.997220e-04,1.913434e-04,3.844569e+02,4.035629e-01,4.829450e-03,1.774039e+02,0.000000e+00,1.774039e+02,7.068812e+00,-6.247559e+01,-7.435525e+00,-7.955060e-01
8.551275e-02,1.997220e-04,1.917632e-04,3.826782e+02,4.224359e-01,-2.622100e-01,1.783651e+02,0.000000e+00,1.783651e+02,7.122704e+00,-6.397900e+01,-6.932754e+00,7.541783e+00
8.591330e-02,1.997220e-04,1.919470e-04,3.812609e+02,5.231171e-01,4.262329e-01,1.798153e+02,0.000000e+00,1.798153e+02,7.187498e+00,-7.331497e+01,-7.248014e+00,2.574914e+00
8.631385e-02,1.997220e-04,1.922621e-04,3.797791e+02,3.328529e-01,1.023077e-01,1.802513e+02,0.000000e+00,1.802513e+02,7.216753e+00,-7.063754e+01,-4.379115e+00,2.770024e+00
8.671435e-02,1.997220e-04,1.924765e-04,3.782617e+02,-8.829264e-02,-2.642951e-01,1.810343e+02,0.000000e+00,1.810343e+02,7.256185e+00,-7.013923e+01,-2.737949e+00,-8.826756e-01
8.711485e-02,1.997220e-04,1.927597e-04,3.774984e+02,1.754042e-01,-6.510862e-01,1.817719e+02,0.000000e+00,1.817719e+02,7.296469e+00,-6.576480e+01,-8.395701e+00,3.129821e+00
8.751540e-02,1.997220e-04,1.931159e-04,3.757206e+02,1.744419e-01,-2.155063e-01,1.831517e+02,0.000000e+00,1.831517e+02,7.365441e+00,-6.944592e+01,-5.073265e+00,-9.519360e-01
8.791595e-02,1.997220e-04,1.933372e-04,3.744915e+02,1.123516e-01,-6.207205e-02,1.837636e+02,0.000000e+00,1.837636e+02,7.398517e+00,-7.026588e+01,-1.698950e+00,-1.971629e+00
8.831645e-02,1.997220e-04,1.935833e-04,3.732413e+02,2.397620e-01,1.429068e-02,1.847398e+02,0.000000e+00,1.847398e+02,7.447287e+00,-6.922539e+01,-7.081888e+00,3.631944e+00
8.871700e-02,1.997220e-04,1.935833e-04,3.719453e+02,6.929816e-01,4.359758e-01,1.857326e+02,0.000000e+00,1.857326e+02,7.487309e+00,-6.784895e+01,-3.971820e+00,1.398478e+00
8.911755e-02,1.997220e-04,1.933048e-04,3.713220e+02,5.462751e-01,5.509960e-02,1.861962e+02,0.000000e+00,1.861962e+02,7.495200e+00,-7.271179e+01,-6.469714e+00,-3.669075e+00
8.951805e-02,1.997220e-04,1.935450e-04,3.697051e+02,9.347530e-03,1.428242e-01,1.877935e+02,0.000000e+00,1.877935e+02,7.568891e+00,-7.999215e+01,-7.548077e+00,-7.295394e+00
8.991855e-02,1.997220e-04,1.936319e-04,3.684827e+02,2.678620e-01,2.004139e-01,1.883896e+02,0.000000e+00,1.883896e+02,7.596326e+00,-7.860429e+01,-3.679266e+00,-1.854685e+00
9.031910e-02,1.997220e-04,1.937810e-04,3.671907e+02,4.362412e-01,-3.684085e-02,1.892233e+02,0.000000e+00,1.892233e+02,7.635818e+00,-7.296753e+01,-9.393657e+00,-5.503680e+00
9.071965e-02,1.997220e-04,1.938184e-04,3.660014e+02,7.083929e-01,2.645239e-01,1.896023e+02,0.000000e+00,1.896023e+02,7.652588e+00,-7.465349e+01,-8.552817e+00,-9.067818e+00
9.112015e-02,1.997220e-04,1.940475e-04,3.640575e+02,4.804248e-01,1.677700e-01,1.906319e+02,0.000000e+00,1.906319e+02,7.703239e+00,-7.510011e+01,-1.291187e+00,-4.915180e+00
9.152070e-02,1.997220e-04,1.935581e-04,3.635045e+02,3.994714e-01,4.061213e-01,1.912635e+02,0.000000e+00,1.912635e+02,7.709269e+00,-7.660354e+01,-5.004933e+00,-2.604245e+00
9.192125e-02,1.997220e-04,1.936714e-04,3.623486e+02,7.269871e-01,9.201492e-01,1.917043e+02,0.000000e+00,1.917043e+02,7.731559e+00,-7.772436e+01,-1.980741e+00,4.766955e+00
9.232175e-02,1.997220e-04,1.936168e-04,3.611070e+02,2.127497e-01,8.338662e-01,1.924200e+02,0.000000e+00,1.924200e+02,7.758236e+00,-8.129112e+01,-5.162083e+00,-3.021825e+00
9.272225e-02,1.997220e-04,1.938283e-04,3.600234e+02,3.995577e-01,9.222522e-01,1.931323e+02,0.000000e+00,1.931323e+02,7.795462e+00,-7.458905e+01,-6.119522e+00,-1.661306e+00
9.312280e-02,1.997220e-04,1.936532e-04,3.587339e+02,4.678696e-01,7.570991e-01,1.940183e+02,0.000000e+00,1.940183e+02,7.824149e+00,-7.484132e+01,-5.873649e+00,-7.478986e+00
9.352335e-02,1.997220e-04,1.935858e-04,3.573249e+02,5.977564e-01,3.356167e-01,1.947968e+02,0.000000e+00,1.947968e+02,7.852810e+00,-7.732031e+01,-7.717420e+00,1.278825e+00
9.392385e-02,1.997220e-04,1.931811e-04,3.562085e+02,5.111516e-01,8.373940e-01,1.950259e+02,0.000000e+00,1.950259e+02,7.845609e+00,-6.864010e+01,-8.448017e+00,5.227378e-01
9.432435e-02,1.997220e-04,1.929774e-04,3.553109e+02,6.427797e-01,3.644087e-01,1.959666e+02,0.000000e+00,1.959666e+02,7.875140e+00,-6.901902e+01,-8.241775e+00,4.645307e+00
9.472490e-02,1.997220e-04,1.923555e-04,3.541161e+02,9.127830e-01,2.894727e-01,1.967566e+02,0.000000e+00,1.967566e+02,7.881405e+00,-7.156078e+01,-6.582136e+00,-2.429188e+00
9.512545e-02,1.997220e-04,1.921050e-04,3.529751e+02,6.549232e-01,3.378377e-01,1.977053e+02,0.000000e+00,1.977053e+02,7.909094e+00,-7.872334e+01,-4.663357e+00,-4.797267e-01
9.552595e-02,1.997220e-04,1.922158e-04,3.515963e+02,3.866239e-01,6.746435e-01,1.983455e+02,0.000000e+00,1.983455e+02,7.939281e+00,-7.515686e+01,-1.394620e+00,-1.434641e+01
9.592650e-02,1.997220e-04,1.922587e-04,3.503146e+02,4.374155e-01,9.195384e-01,1.987327e+02,0.000000e+00,1.987327e+02,7.956555e+00,-6.828366e+01,-6.892263e+00,-6.817187e+00
9.632705e-02,1.997220e-04,1.922938e-04,3.486120e+02,6.388050e-01,1.895194e-01,2.001366e+02,0.000000e+00,2.001366e+02,8.014225e+00,-7.430065e+01,-2.811043e+00,-2.567809e-01
9.672755e-02,1.997220e-04,1.917216e-04,3.480052e+02,5.856717e-01,5.447415e-01,2.004572e+02,0.000000e+00,2.004572e+02,8.003178e+00,-7.511747e+01,-5.546739e+00,5.309895e-01
9.712805e-02,1.997220e-04,1.912174e-04,3.471053e+02,4.815569e-01,2.817426e-02,2.011818e+02,0.000000e+00,2.011818e+02,8.010984e+00,-7.933096e+01,-5.267305e+00,-4.591766e+00
9.752860e-02,1.997220e-04,1.913293e-04,3.455916e+02,1.030907e+00,4.631594e-01,2.014247e+02,0.000000e+00,2.014247e+02,8.025350e+00,-7.270684e+01,-4.731863e+00,-4.322820e+00
9.792915e-02,1.997220e-04,1.911181e-04,3.442491e+02,3.133848e-01,-1.677044e-01,2.023501e+02,0.000000e+00,2.023501e+02,8.053321e+00,-7.328474e+01,-4.522622e+00,-5.349185e+00
9.832965e-02,1.997220e-04,1.910634e-04,3.428353e+02,8.854108e-01,5.120426e-01,2.033703e+02,0.000000e+00,2.033703e+02,8.091607e+00,-7.423055e+01,-6.008353e+00,3.002915e+00
9.873020e-02,1.997220e-04,1.906938e-04,3.414907e+02,7.455174e-01,4.677592e-01,2.044161e+02,0.000000e+00,2.044161e+02,8.117484e+00,-7.516631e+01,-1.010750e+01,5.516100e+00
9.913075e-02,1.997220e-04,1.903973e-04,3.403247e+02,3.705354e-01,6.252632e-01,2.051841e+02,0.000000e+00,2.051841e+02,8.135313e+00,-7.000878e+01,-4.454275e+00,-6.863895e+00
9.953125e-02,1.997220e-04,1.908336e-04,3.378430e+02,7.425709e-01,3.665388e-01,2.059943e+02,0.000000e+00,2.059943e+02,8.186152e+00,-7.131956e+01,-5.066211e+00,-5.698436e+00
9.993175e-02,1.997220e-04,1.903694e-04,3.370290e+02,9.040859e-01,9.086470e-03,2.068527e+02,0.000000e+00,2.068527e+02,8.200269e+00,-7.198230e+01,-7.044175e+00,-6.199358e+00
1.003325e-01,1.997220e-04,1.899520e-04,3.363331e+02,2.915402e-01,1.993669e-01,2.071582e+02,0.000000e+00,2.071582e+02,8.194373e+00,-6.583569e+01,-7.366006e+00,-1.371833e+01
1.007330e-01,1.997220e-04,1.899284e-04,3.351286e+02,3.244467e-01,3.608809e-01,2.085661e+02,0.000000e+00,2.085661e+02,8.249040e+00,-6.575495e+01,-1.122253e+00,-3.950874e+00
1.011335e-01,1.997220e-04,1.904308e-04,3.327230e+02,6.560373e-01,6.261427e-01,2.101211e+02,0.000000e+00,2.101211e+02,8.332525e+00,-7.297226e+01,-3.622055e+00,7.121865e+00
1.015340e-01,1.997220e-04,1.903144e-04,3.310470e+02,4.224618e-01,1.642535e-02,2.111807e+02,0.000000e+00,2.111807e+02,8.369425e+00,-6.879658e+01,-5.640189e+00,4.952549e+00
1.019345e-01,1.997220e-04,1.907817e-04,3.286625e+02,5.213067e-01,3.865635e-02,2.122268e+02,0.000000e+00,2.122268e+02,8.431536e+00,-6.917699e+01,-1.969413e+00,4.607259e+00
1.023350e-01,1.997220e-04,1.910828e-04,3.270644e+02,3.825805e-01,6.521877e-01,2.129584e+02,0.000000e+00,2.129584e+02,8.473954e+00,-6.686085e+01,-6.811457e+00,-4.038273e+00
1.027355e-01,1.997220e-04,1.918122e-04,3.245284e+02,7.547032e-02,5.433425e-01,2.148534e+02,0.000000e+00,2.148534e+02,8.581994e+00,-6.855866e+01,-7.402490e-01,5.693721e-01
1.031360e-01,1.997220e-04,1.925944e-04,3.219773e+02,5.923866e-01,-2.218255e-01,2.166873e+02,0.000000e+00,2.166873e+02,8.690542e+00,-7.697090e+01,-2.734269e+00,-1.111554e+00
1.035365e-01,1.997220e-04,1.932771e-04,3.192126e+02,5.246653e-01,2.273000e-04,2.184272e+02,0.000000e+00,2.184272e+02,8.791376e+00,-8.846443e+01,-1.091457e+01,-3.719939e+00
1.039370e-01,1.997220e-04,1.946110e-04,3.157131e+02,4.844583e-01,4.728689e-01,2.208795e+02,0.000000e+00,2.208795e+02,8.951433e+00,-9.094282e+01,-8.258964e+00,-3.381200e+00
1.043375e-01,1.997220e-04,1.962222e-04,3.117738e+02,2.498538e-01,6.073107e-01,2.233606e+02,0.000000e+00,2.233606e+02,9.126925e+00,-1.040697e+02,-6.220510e+00,7.484975e-01
1.047380e-01,1.997220e-04,1.985501e-04,3.073337e+02,1.912600e-03,6.582840e-02,2.266969e+02,0.000000e+00,2.266969e+02,9.373147e+00,-1.236940e+02,-2.810527e+00,2.801995e+00
1.051385e-01,1.997220e-04,2.014333e-04,3.018465e+02,3.493170e-01,1.238958e-01,2.295981e+02,0.000000e+00,2.295981e+02,9.630954e+00,-1.390537e+02,-1.163916e+01,-1.880723e+00
1.055390e-01,1.997220e-04,2.045298e-04,2.957873e+02,1.267365e-02,7.644579e-01,2.343050e+02,0.000000e+00,2.343050e+02,9.979480e+00,-1.582578e+02,-9.738290e+00,4.526705e+00
1.059395e-01,1.997220e-04,2.076799e-04,2.897377e+02,1.441985e-01,5.873770e-01,2.383330e+02,0.000000e+00,2.383330e+02,1.030738e+01,-1.768550e+02,-5.267010e+00,2.016439e+00
1.063400e-01,1.997220e-04,2.120706e-04,2.831239e+02,-8.553760e-02,1.819634e-01,2.426740e+02,0.000000e+00,2.426740e+02,1.071701e+01,-1.930558e+02,-1.667499e+00,8.779964e+00
1.067405e-01,1.997220e-04,2.178107e-04,2.744168e+02,-2.877920e-02,-1.293194e-01,2.471112e+02,0.000000e+00,2.471112e+02,1.120834e+01,-1.996850e+02,-2.704991e+00,2.278831e+00
1.071415e-01,1.997220e-04,2.241521e-04,2.655986e+02,4.063255e-01,2.961815e-01,2.526678e+02,0.000000e+00,2.526678e+02,1.179404e+01,-2.089314e+02,-6.984749e+00,3.309406e+00
1.075420e-01,1.997220e-04,2.295965e-04,2.577641e+02,5.121418e-01,8.437756e-01,2.573994e+02,0.000000e+00,2.573994e+02,1.230673e+01,-2.135437e+02,-1.347800e+00,4.539600e+00
1.079425e-01,1.997220e-04,2.361650e-04,2.489754e+02,3.243561e-01,7.942471e-01,2.621247e+02,0.000000e+00,2.621247e+02,1.289120e+01,-2.047465e+02,-6.508678e+00,5.589189e+00
1.083430e-01,1.997220e-04,2.421952e-04,2.411538e+02,3.005436e-01,-3.909735e-02,2.664381e+02,0.000000e+00,2.664381e+02,1.343791e+01,-1.926370e+02,-1.216117e+01,-1.093585e+01
1.087435e-01,1.997220e-04,2.476694e-04,2.342449e+02,7.023035e-01,-4.829932e-01,2.699170e+02,0.000000e+00,2.699170e+02,1.392106e+01,-1.863828e+02,3.041583e+00,-8.883664e+00
1.091440e-01,1.997220e-04,2.533272e-04,2.266837e+02,7.395843e-01,2.597571e-01,2.730903e+02,0.000000e+00,2.730903e+02,1.440648e+01,-1.473042e+02,-3.219476e+00,-9.616800e-01
1.095445e-01,1.997220e-04,2.580349e-04,2.204156e+02,1.135438e+00,5.485940e-01,2.768003e+02,0.000000e+00,2.768003e+02,1.487355e+01,-1.479533e+02,-3.220610e+00,1.223608e+00
1.099450e-01,1.997220e-04,2.621343e-04,2.141282e+02,1.267425e+00,-5.585400e-03,2.795169e+02,0.000000e+00,2.795169e+02,1.525814e+01,-1.410745e+02,-3.153908e+00,-4.001168e-01
1.103455e-01,1.997220e-04,2.648251e-04,2.087950e+02,1.403411e+00,-5.611995e-01,2.823779e+02,0.000000e+00,2.823779e+02,1.557255e+01,-1.402213e+02,-1.759751e+00,-9.892524e+00
1.107460e-01,1.997220e-04,2.680626e-04,2.028497e+02,1.637839e+00,-2.613575e-01,2.860476e+02,0.000000e+00,2.860476e+02,1.596777e+01,-1.521775e+02,3.157159e+00,-1.347317e+01
1.111465e-01,1.997220e-04,2.719158e-04,1.962921e+02,1.424275e+00,5.757508e-02,2.882573e+02,0.000000e+00,2.882573e+02,1.632242e+01,-1.531205e+02,-2.788822e+00,-5.230016e+00
1.115470e-01,1.997220e-04,2.754178e-04,1.899816e+02,1.712807e+00,2.342502e-02,2.904306e+02,0.000000e+00,2.904306e+02,1.665728e+01,-1.553549e+02,8.129875e+00,1.749786e+00
1.119475e-01,1.997220e-04,2.785120e-04,1.837331e+02,2.340140e+00,8.866370e-02,2.924031e+02,0.000000e+00,2.924031e+02,1.695882e+01,-1.731763e+02,-4.454107e+00,2.924846e+00
1.123480e-01,1.997220e-04,2.800866e-04,1.777400e+02,2.099930e+00,-6.260362e-01,2.956381e+02,0.000000e+00,2.956381e+02,1.724338e+01,-1.995023e+02,-6.297474e+00,8.299044e+00
1.127485e-01,1.997220e-04,2.819009e-04,1.712448e+02,2.593126e+00,-4.708368e-01,2.990851e+02,0.000000e+00,2.990851e+02,1.755743e+01,-2.236879e+02,5.545335e+00,1.100707e+01
1.131490e-01,1.997220e-04,2.807533e-04,1.661540e+02,2.648191e+00,-3.606243e-01,3.028916e+02,0.000000e+00,3.028916e+02,1.770850e+01,-2.970693e+02,-9.609731e+00,1.209211e+01
1.135495e-01,1.997220e-04,2.729025e-04,1.655865e+02,2.273325e+00,-1.992901e-01,3.081782e+02,0.000000e+00,3.081782e+02,1.751375e+01,-4.615438e+02,-8.909967e+00,5.388153e+00


==> data/centerline_moment_dedup.csv <==
X,Y,velocity_0,velocity_1,velocity_2,density,heat_flux_0,heat_flux_1,heat_flux_2,pressure,temperature,energy_flux_total_0,energy_flux_total_1,energy_flux_total_2,entropy_production_rate
1.044167e-04,6.476667e-05,3.573556e+01,-6.250000e-01,-1.883817e-13,9.111816e-03,1.498344e+01,-7.552527e+00,2.748715e-11,5.436160e+02,2.864953e+02,4.875909e+04,-8.611063e+02,-2.298448e-10,1.386457e-02
2.610417e-04,6.476667e-05,3.738761e+01,-5.009178e-01,-8.489799e-14,9.078318e-03,-1.751426e+01,5.677900e+00,-8.726916e-12,5.416542e+02,2.865147e+02,5.083173e+04,-6.729945e+02,-1.246319e-10,1.060806e-02
4.176667e-04,6.476667e-05,3.882898e+01,-5.492299e-01,-1.696258e-13,9.065808e-03,-2.087651e+01,6.755534e+00,-2.285689e-13,5.413381e+02,2.867427e+02,5.277586e+04,-7.367650e+02,-2.297165e-10,1.221828e-02
5.742917e-04,6.476667e-05,4.040432e+01,-6.051325e-01,-2.267336e-13,9.052202e-03,-2.126054e+01,7.090588e+00,-4.774767e-11,5.409757e+02,2.869814e+02,5.490127e+04,-8.118361e+02,-3.563176e-10,1.480472e-02
7.309167e-04,6.476667e-05,4.212286e+01,-6.593028e-01,-2.683275e-13,9.036155e-03,-2.079549e+01,7.177633e+00,-2.665052e-11,5.404528e+02,2.872132e+02,5.720712e+04,-8.844658e+02,-3.917386e-10,1.784652e-02
8.875417e-04,6.476667e-05,4.399223e+01,-7.192431e-01,-3.205136e-13,9.017957e-03,-1.954032e+01,7.118338e+00,1.788276e-11,5.397787e+02,2.874338e+02,5.970286e+04,-9.646582e+02,-4.171297e-10,2.159179e-02
1.044167e-03,6.476667e-05,4.604111e+01,-7.890852e-01,-3.101221e-13,8.997849e-03,-1.738387e+01,7.007771e+00,3.841951e-12,5.389578e+02,2.876381e+02,6.242647e+04,-1.057931e+03,-4.169886e-10,2.639076e-02
1.200792e-03,6.476667e-05,4.831400e+01,-8.610422e-01,-3.298366e-13,8.976283e-03,-1.445823e+01,6.432007e+00,2.864001e-11,5.380132e+02,2.878238e+02,6.544017e+04,-1.154158e+03,-4.188860e-10,3.231115e-02
1.377970e-03,5.751167e-05,5.126063e+01,-8.177705e-01,-3.164087e-13,8.956975e-03,-2.698818e+00,3.856808e+00,9.811180e-12,5.371611e+02,2.879874e+02,6.939443e+04,-1.093465e+03,-4.185867e-10,4.296342e-02
1.565425e-03,5.751167e-05,5.466773e+01,-8.774268e-01,-4.216406e-13,8.928116e-03,3.984716e+00,2.367850e+00,2.465770e-11,5.355141e+02,2.880324e+02,7.387017e+04,-1.172464e+03,-5.438828e-10,5.460620e-02
1.742777e-03,5.084333e-05,5.834729e+01,-8.988390e-01,-1.151956e-13,8.894128e-03,1.081243e+01,1.239794e+00,-5.248628e-11,5.333669e+02,2.879738e+02,7.863113e+04,-1.195809e+03,-2.113439e-10,7.213360e-02
1.915077e-03,5.084333e-05,6.234040e+01,-9.699939e-01,-2.220101e-13,8.859801e-03,1.958430e+01,-4.056928e-01,4.363395e-11,5.311285e+02,2.878763e+02,8.379452e+04,-1.288512e+03,-2.520825e-10,9.166579e-02
2.075250e-03,4.487833e-05,6.657603e+01,-9.970176e-01,-1.671790e-13,8.818631e-03,2.943871e+01,-1.814826e+00,-3.980813e-11,5.282489e+02,2.876522e+02,8.915859e+04,-1.316924e+03,-2.653270e-10,1.206818e-01
2.229360e-03,4.487833e-05,7.113095e+01,-1.078219e+00,-1.559646e-13,8.778208e-03,4.180384e+01,-3.694085e+00,-6.536977e-11,5.253519e+02,2.873920e+02,9.493341e+04,-1.420730e+03,-2.761115e-10,1.531027e-01
2.369320e-03,3.973500e-05,7.586767e+01,-1.118943e+00,-1.347121e-13,8.728054e-03,5.565668e+01,-4.828318e+00,-1.596948e-11,5.215925e+02,2.869751e+02,1.007550e+05,-1.463988e+03,-1.969181e-10,2.000252e-01
2.502205e-03,3.973500e-05,8.090409e+01,-1.213904e+00,-2.789263e-14,8.681037e-03,7.251175e+01,-6.792789e+00,-4.273390e-11,5.180030e+02,2.865438e+02,1.069824e+05,-1.582785e+03,-8.437543e-11,2.521673e-01
2.622697e-03,3.531167e-05,8.614397e+01,-1.262397e+00,-8.063259e-14,8.622707e-03,9.283081e+01,-8.003667e+00,6.426193e-11,5.134315e+02,2.859362e+02,1.132241e+05,-1.632158e+03,-3.602219e-11,3.263823e-01
2.736992e-03,3.531167e-05,9.172271e+01,-1.372910e+00,-1.548146e-14,8.567821e-03,1.159906e+02,-1.005117e+01,-2.526243e-11,5.090540e+02,2.853144e+02,1.199194e+05,-1.766977e+03,-4.890796e-11,4.094136e-01
2.842797e-03,3.138000e-05,9.764585e+01,-1.412889e+00,-2.499382e-13,8.501274e-03,1.470347e+02,-1.283409e+01,5.848303e-11,5.036510e+02,2.844959e+02,1.267680e+05,-1.800158e+03,-2.572659e-10,5.273975e-01
2.944357e-03,3.138000e-05,1.040422e+02,-1.538588e+00,-3.648508e-13,8.434867e-03,1.812927e+02,-1.513255e+01,6.548719e-11,4.981621e+02,2.836108e+02,1.341694e+05,-1.948531e+03,-4.066606e-10,6.629569e-01
3.038640e-03,2.787167e-05,1.108720e+02,-1.575678e+00,-3.465994e-13,8.354121e-03,2.272951e+02,-1.913097e+01,4.691646e-11,4.914236e+02,2.824786e+02,1.417204e+05,-1.970731e+03,-3.931897e-10,8.521544e-01
3.129285e-03,2.787167e-05,1.182814e+02,-1.717723e+00,-4.239148e-13,8.271996e-03,2.778258e+02,-2.156981e+01,1.440707e-11,4.844584e+02,2.812396e+02,1.498894e+05,-2.131164e+03,-5.155751e-10,1.073179e+00
3.213867e-03,2.471667e-05,1.262508e+02,-1.744519e+00,-7.819677e-14,8.172385e-03,3.456537e+02,-2.735799e+01,-3.274786e-11,4.759778e+02,2.796843e+02,1.582015e+05,-2.130601e+03,-1.483398e-10,1.376737e+00
3.295417e-03,2.471667e-05,1.349523e+02,-1.899834e+00,-3.414215e-13,8.068607e-03,4.200604e+02,-2.980293e+01,1.093395e-10,4.670269e+02,2.779544e+02,1.671908e+05,-2.295188e+03,-2.924265e-10,1.736150e+00
3.372590e-03,2.181333e-05,1.444343e+02,-1.894364e+00,-1.480299e-13,7.943948e-03,5.202481e+02,-3.936734e+01,2.565812e-11,4.562571e+02,2.758058e+02,1.763687e+05,-2.241974e+03,-1.537198e-10,2.223156e+00
3.447575e-03,2.181333e-05,1.549122e+02,-2.051900e+00,4.534348e-14,7.808105e-03,6.318927e+02,-4.192424e+01,-4.629317e-11,4.444260e+02,2.733280e+02,1.862315e+05,-2.391845e+03,-9.946634e-12,2.808659e+00
3.518513e-03,1.914667e-05,1.663512e+02,-2.004025e+00,3.138722e-14,7.644090e-03,7.776082e+02,-5.390064e+01,-1.057824e-10,4.301947e+02,2.702524e+02,1.960310e+05,-2.272210e+03,-9.015030e-11,3.576274e+00
3.587428e-03,1.914667e-05,1.789830e+02,-2.142205e+00,7.345083e-13,7.462412e-03,9.383100e+02,-5.636343e+01,-4.355005e-10,4.143876e+02,2.666600e+02,2.062780e+05,-2.376659e+03,3.580424e-10,4.484278e+00
3.651497e-03,1.676000e-05,1.926565e+02,-2.046247e+00,3.477844e-12,7.241607e-03,1.142928e+03,-6.489317e+01,-1.536374e-09,3.954115e+02,2.622072e+02,2.157221e+05,-2.187508e+03,2.042564e-09,5.623581e+00
3.713142e-03,1.676000e-05,2.074764e+02,-2.127282e+00,-9.776895e-14,7.000444e-03,1.345318e+03,-6.613803e+01,-1.071965e-09,3.747909e+02,2.570950e+02,2.249832e+05,-2.203824e+03,-9.954060e-10,6.855282e+00
3.769127e-03,1.470333e-05,2.233858e+02,-1.974875e+00,-7.257855e-12,6.710356e-03,1.599585e+03,-6.289730e+01,2.886870e-09,3.505632e+02,2.508713e+02,2.324197e+05,-1.947301e+03,-3.825637e-09,8.358709e+00
3.822282e-03,1.470333e-05,2.403124e+02,-1.917679e+00,-2.710425e-12,6.390151e-03,1.694544e+03,-6.009855e+01,8.266424e-09,3.247570e+02,2.440494e+02,2.386051e+05,-1.798688e+03,4.820352e-09,9.462476e+00
3.891083e-03,1.657833e-05,2.590754e+02,-1.351667e+00,1.855850e-12,5.977105e-03,1.442802e+03,-9.292828e+01,-1.048212e-09,2.928921e+02,2.353136e+02,2.411741e+05,-1.186458e+03,8.074725e-10,8.094855e+00
3.967708e-03,1.657833e-05,2.787268e+02,-8.341895e-01,1.445761e-12,5.504268e-03,1.361647e+03,-9.923352e+01,-2.441657e-09,2.578649e+02,2.249691e+02,2.390521e+05,-6.755422e+02,-1.011899e-09,7.117668e+00
4.046447e-03,1.853167e-05,2.967035e+02,-3.567760e-01,1.693972e-12,5.043418e-03,1.167495e+03,-1.148090e+02,2.379893e-09,2.256171e+02,2.148213e+02,2.332448e+05,-2.687719e+02,2.920454e-09,5.446837e+00
4.126242e-03,1.853167e-05,3.120253e+02,2.544193e-02,2.544776e-13,4.651709e-03,1.014051e+03,-1.163599e+02,7.908484e-10,1.993989e+02,2.058450e+02,2.263736e+05,2.152688e+01,9.030837e-10,4.196576e+00
4.208087e-03,2.056000e-05,3.255264e+02,4.751015e-01,-4.001398e-13,4.293066e-03,8.376852e+02,-1.324130e+02,3.729128e-11,1.766401e+02,1.975841e+02,2.180968e+05,3.178843e+02,-2.050606e-10,2.869142e+00
4.290957e-03,2.056000e-05,3.367620e+02,7.070410e-01,8.103949e-13,3.999856e-03,7.115175e+02,-1.292733e+02,-7.883599e-11,1.587658e+02,1.906087e+02,2.103935e+05,4.432083e+02,2.383089e-10,2.071153e+00
4.375803e-03,2.266000e-05,3.466835e+02,1.112939e+00,6.697287e-13,3.730922e-03,5.872839e+02,-1.431832e+02,1.757167e-11,1.431470e+02,1.842453e+02,2.021898e+05,6.528173e+02,2.731654e-10,1.283727e+00
4.461638e-03,2.266000e-05,3.549314e+02,1.237631e+00,6.941508e-13,3.511356e-03,4.962888e+02,-1.377742e+02,-1.238428e-11,1.308459e+02,1.789434e+02,1.949963e+05,6.857624e+02,2.901666e-10,8.492495e-01
4.549380e-03,2.483000e-05,3.622848e+02,1.603912e+00,6.932774e-13,3.306982e-03,4.121772e+02,-1.489198e+02,8.552543e-11,1.198869e+02,1.740886e+02,1.876059e+05,8.376690e+02,3.931363e-10,4.097680e-01
4.638075e-03,2.483000e-05,3.684551e+02,1.656588e+00,6.219589e-13,3.138349e-03,3.483313e+02,-1.420819e+02,4.628152e-11,1.111261e+02,1.700377e+02,1.812330e+05,8.227718e+02,3.426370e-10,1.826975e-01
4.728603e-03,2.706833e-05,3.740225e+02,1.990275e+00,8.239692e-13,2.978625e-03,2.925320e+02,-1.505570e+02,-1.014253e-10,1.031484e+02,1.662942e+02,1.747472e+05,9.373525e+02,2.607332e-10,-6.002694e-02
4.820048e-03,2.706833e-05,3.787680e+02,1.997070e+00,7.174980e-13,2.844955e-03,2.494346e+02,-1.429537e+02,-2.250019e-11,9.664932e+01,1.631375e+02,1.691649e+05,8.995248e+02,2.900915e-10,-1.706437e-01
4.913260e-03,2.937167e-05,3.831059e+02,2.306168e+00,3.392489e-13,2.716167e-03,2.128676e+02,-1.493945e+02,-1.172893e-10,9.060578e+01,1.601879e+02,1.634804e+05,9.899394e+02,1.465737e-10,-3.027711e-01
5.007355e-03,2.937167e-05,3.868713e+02,2.285616e+00,1.022205e-12,2.606874e-03,1.838134e+02,-1.416282e+02,-3.147165e-11,8.559040e+01,1.576650e+02,1.585703e+05,9.426196e+02,3.439956e-10,-3.500904e-01
5.103147e-03,3.173667e-05,3.903556e+02,2.577754e+00,4.520136e-13,2.499990e-03,1.594214e+02,-1.466585e+02,-1.189829e-10,8.084069e+01,1.552823e+02,1.535497e+05,1.017271e+03,1.427887e-10,-4.214888e-01
5.199787e-03,3.173667e-05,3.934375e+02,2.542041e+00,1.576250e-12,2.408166e-03,1.396250e+02,-1.390656e+02,1.849027e-11,7.683275e+01,1.532111e+02,1.491908e+05,9.673088e+02,4.556981e-10,-4.346486e-01
5.298050e-03,3.416167e-05,3.963194e+02,2.823193e+00,1.607505e-12,2.317256e-03,1.229654e+02,-1.431063e+02,8.220018e-11,7.297940e+01,1.512365e+02,1.447114e+05,1.031324e+03,5.031947e-10,-4.724274e-01
5.397125e-03,3.416167e-05,3.989141e+02,2.779665e+00,6.421913e-13,2.238375e-03,1.093067e+02,-1.358319e+02,-1.033561e-10,6.968186e+01,1.494917e+02,1.408033e+05,9.819259e+02,1.815316e-10,-4.672768e-01
5.497757e-03,3.664333e-05,4.013602e+02,3.053060e+00,1.118606e-13,2.159513e-03,9.757274e+01,-1.391323e+02,-8.781195e-11,6.647327e+01,1.478160e+02,1.367682e+05,1.038073e+03,7.850067e-11,-4.863736e-01
5.599167e-03,3.664333e-05,4.035973e+02,3.005645e+00,1.065894e-12,2.090560e-03,8.799675e+01,-1.322191e+02,4.190485e-11,6.369636e+01,1.463128e+02,1.332330e+05,9.905103e+02,3.026680e-10,-4.716905e-01
5.702060e-03,3.917833e-05,4.057178e+02,3.272988e+00,8.255915e-13,2.021113e-03,7.940911e+01,-1.349453e+02,-7.694395e-12,6.096981e+01,1.448620e+02,1.295690e+05,1.040403e+03,2.236011e-10,-4.803662e-01
5.805695e-03,3.917833e-05,4.076833e+02,3.223745e+00,7.199297e-13,1.960038e-03,7.256753e+01,-1.283987e+02,-6.361792e-11,5.858908e+01,1.435431e+02,1.263482e+05,9.950924e+02,1.444794e-10,-4.610339e-01
5.910743e-03,4.176667e-05,4.095520e+02,3.485755e+00,8.642695e-13,1.898179e-03,6.599109e+01,-1.306753e+02,-1.116845e-10,5.623546e+01,1.422667e+02,1.229995e+05,1.039711e+03,1.302750e-10,-4.639562e-01
6.016498e-03,4.176667e-05,4.113037e+02,3.435428e+00,2.055469e-12,1.843547e-03,6.100592e+01,-1.244759e+02,6.344356e-11,5.416635e+01,1.410931e+02,1.200491e+05,9.966144e+02,4.229673e-10,-4.426624e-01
6.123597e-03,4.440500e-05,4.129713e+02,3.691869e+00,5.090727e-13,1.787971e-03,5.573210e+01,-1.263932e+02,-1.565068e-11,5.211018e+01,1.399563e+02,1.169736e+05,1.036512e+03,1.837305e-10,-4.424276e-01
6.231367e-03,4.440500e-05,4.145500e+02,3.643272e+00,4.999650e-13,1.738693e-03,5.200599e+01,-1.205973e+02,-1.290561e-10,5.029164e+01,1.389003e+02,1.142568e+05,9.962083e+02,3.815832e-11,-4.206834e-01
6.340900e-03,4.710667e-05,4.160649e+02,3.886527e+00,5.473865e-13,1.688044e-03,4.752912e+01,-1.221802e+02,-2.706617e-11,4.846417e+01,1.378692e+02,1.113998e+05,1.029827e+03,1.366407e-10,-4.193110e-01
6.451315e-03,4.710667e-05,4.175103e+02,3.841011e+00,1.102342e-12,1.642961e-03,4.458593e+01,-1.167826e+02,-1.040479e-10,4.683979e+01,1.369045e+02,1.088680e+05,9.922785e+02,1.138796e-10,-3.979007e-01
6.564907e-03,4.992500e-05,4.189292e+02,4.056909e+00,2.020503e-12,1.595617e-03,4.056625e+01,-1.179812e+02,1.076139e-10,4.516956e+01,1.359400e+02,1.061527e+05,1.016471e+03,4.032064e-10,-3.966178e-01
6.680087e-03,4.992500e-05,4.202849e+02,3.997234e+00,9.143742e-13,1.553550e-03,3.818531e+01,-1.124840e+02,-2.035410e-11,4.368662e+01,1.350372e+02,1.037512e+05,9.767544e+02,1.861203e-10,-3.755808e-01
6.798277e-03,5.285500e-05,4.216074e+02,4.209361e+00,1.554187e-12,1.509498e-03,3.456434e+01,-1.134443e+02,3.848955e-11,4.216617e+01,1.341411e+02,1.011851e+05,9.979559e+02,2.950796e-10,-3.729093e-01
6.917972e-03,5.285500e-05,4.228767e+02,4.143876e+00,1.137845e-12,1.470369e-03,3.268295e+01,-1.080848e+02,-3.794293e-11,4.081497e+01,1.332979e+02,9.891757e+04,9.585327e+02,1.907487e-10,-3.523792e-01
7.040377e-03,5.588333e-05,4.241054e+02,4.356366e+00,1.065448e-12,1.429535e-03,2.938506e+01,-1.089357e+02,-6.113406e-13,3.943454e+01,1.324684e+02,9.650436e+04,9.781651e+02,2.285731e-10,-3.488594e-01
7.164137e-03,5.588333e-05,4.252906e+02,4.288723e+00,1.313901e-12,1.393256e-03,2.793123e+01,-1.038052e+02,-3.677498e-11,3.820587e+01,1.316829e+02,9.437264e+04,9.400592e+02,1.993060e-10,-3.292158e-01
7.290313e-03,5.900000e-05,4.264294e+02,4.501332e+00,1.509586e-12,1.355492e-03,2.488524e+01,-1.045954e+02,-1.464381e-11,3.695402e+01,1.309166e+02,9.211085e+04,9.583549e+02,2.397459e-10,-3.253643e-01
7.417698e-03,5.900000e-05,4.275340e+02,4.432864e+00,1.152274e-12,1.321925e-03,2.379342e+01,-9.971565e+01,3.491275e-11,3.583786e+01,1.301863e+02,9.011302e+04,9.218885e+02,2.616349e-10,-3.068283e-01
7.547207e-03,6.219667e-05,4.285876e+02,4.644641e+00,1.577571e-12,1.287056e-03,2.094782e+01,-1.004658e+02,8.826514e-11,3.470312e+01,1.294796e+02,8.799842e+04,9.388760e+02,3.467370e-10,-3.029539e-01
7.677777e-03,6.219667e-05,4.296157e+02,4.575916e+00,1.751352e-12,1.256046e-03,2.016502e+01,-9.583336e+01,-1.583544e-10,3.368963e+01,1.288015e+02,8.613080e+04,9.041395e+02,1.453982e-10,-2.856125e-01
7.810173e-03,6.545833e-05,4.305894e+02,4.785150e+00,1.339715e-12,1.223889e-03,1.748872e+01,-9.654518e+01,-1.624762e-10,3.266119e+01,1.281504e+02,8.415814e+04,9.197037e+02,1.438069e-10,-2.818751e-01
7.943483e-03,6.545833e-05,4.315452e+02,4.716787e+00,2.335420e-12,1.195271e-03,1.697276e+01,-9.215508e+01,4.143239e-11,3.174087e+01,1.275213e+02,8.241549e+04,8.867633e+02,3.354040e-10,-2.657590e-01
8.078323e-03,6.877667e-05,4.324442e+02,4.922672e+00,1.274928e-12,1.165634e-03,1.444391e+01,-9.284138e+01,-9.598905e-11,3.080835e+01,1.269219e+02,8.057788e+04,9.009633e+02,1.351431e-10,-2.622668e-01
8.213928e-03,6.877667e-05,4.333324e+02,4.855157e+00,1.465576e-12,1.139240e-03,1.416147e+01,-8.868132e+01,-1.694900e-11,2.997228e+01,1.263383e+02,7.895417e+04,8.698352e+02,2.316320e-10,-2.473482e-01
8.350770e-03,7.214167e-05,4.341621e+02,5.056783e+00,2.515870e-12,1.111933e-03,1.176882e+01,-8.934736e+01,8.245122e-11,2.912608e+01,1.257864e+02,7.724424e+04,8.827073e+02,4.104115e-10,-2.441444e-01
8.488230e-03,7.214167e-05,4.349874e+02,4.990454e+00,1.723366e-12,1.087597e-03,1.169157e+01,-8.540158e+01,-6.764393e-11,2.836599e+01,1.252450e+02,7.573303e+04,8.533645e+02,2.501088e-10,-2.303706e-01
8.626630e-03,7.554000e-05,4.357532e+02,5.186878e+00,3.488263e-13,1.062442e-03,9.429589e+00,-8.604770e+01,-1.114690e-10,2.759745e+01,1.247366e+02,7.414342e+04,8.649377e+02,1.140223e-10,-2.274609e-01
8.765500e-03,7.554000e-05,4.365203e+02,5.122202e+00,2.481660e-12,1.040006e-03,9.532854e+00,-8.230379e+01,5.066222e-11,2.690577e+01,1.242338e+02,7.273801e+04,8.373654e+02,3.473754e-10,-2.147721e-01
8.905017e-03,7.896167e-05,4.372276e+02,5.312967e+00,2.970046e-12,1.016830e-03,7.397355e+00,-8.293511e+01,-1.238229e-11,2.620690e+01,1.237649e+02,7.126106e+04,8.477375e+02,3.079876e-10,-2.121548e-01
9.044857e-03,7.896167e-05,4.379409e+02,5.250311e+00,3.453897e-12,9.961414e-04,7.659648e+00,-7.937899e+01,-1.766351e-10,2.557674e+01,1.232976e+02,6.995472e+04,8.218951e+02,1.961006e-10,-2.004804e-01
9.185043e-03,8.239667e-05,4.385947e+02,5.435199e+00,2.504260e-12,9.747841e-04,5.647461e+00,-7.999933e+01,1.098646e-10,2.494044e+01,1.228644e+02,6.858304e+04,8.311843e+02,3.661562e-10,-1.981399e-01
9.325403e-03,8.239667e-05,4.392585e+02,5.375001e+00,1.730549e-12,9.557030e-04,6.049593e+00,-7.661854e+01,1.560378e-10,2.436565e+01,1.224293e+02,6.736928e+04,8.070375e+02,4.188668e-10,-1.874050e-01
9.465823e-03,8.583500e-05,4.398637e+02,5.553728e+00,1.425306e-12,9.360124e-04,4.160880e+00,-7.722924e+01,-8.353383e-11,2.378545e+01,1.220281e+02,6.609559e+04,8.153364e+02,2.638974e-10,-1.853152e-01
9.606273e-03,8.583500e-05,4.404823e+02,5.496467e+00,-1.730077e-13,9.184051e-04,4.684657e+00,-7.401326e+01,-2.241440e-10,2.326038e+01,1.216222e+02,6.496796e+04,7.928502e+02,8.468119e-11,-1.754436e-01
9.746563e-03,8.926500e-05,4.410441e+02,5.668549e+00,2.913717e-12,9.002267e-04,2.924501e+00,-7.461529e+01,-2.480083e-10,2.273006e+01,1.212492e+02,6.378440e+04,8.002070e+02,7.135339e-11,-1.735678e-01
9.886773e-03,8.926500e-05,4.416214e+02,5.618546e+00,5.147991e-12,8.839298e-04,3.550045e+00,-7.160316e+01,-1.743386e-11,2.224865e+01,1.208694e+02,6.273384e+04,7.798493e+02,3.266900e-10,-1.644753e-01
1.002772e-02,9.272333e-05,4.421552e+02,5.778210e+00,3.641176e-12,8.668999e-04,1.974454e+00,-7.218775e+01,1.123212e-10,2.175584e+01,1.205139e+02,6.161909e+04,7.855244e+02,3.582077e-10,-1.627496e-01
1.016904e-02,9.272333e-05,4.427046e+02,5.727608e+00,2.982839e-12,8.516221e-04,2.715963e+00,-6.927555e+01,6.574037e-11,2.130807e+01,1.201510e+02,6.062880e+04,7.659794e+02,4.593087e-10,-1.542851e-01
1.031141e-02,9.622000e-05,4.432159e+02,5.878033e+00,7.721872e-13,8.355831e-04,1.291004e+00,-6.980977e+01,-1.345962e-10,2.084731e+01,1.198093e+02,5.957372e+04,7.703800e+02,1.711247e-10,-1.526377e-01
1.045429e-02,9.622000e-05,4.437437e+02,5.826162e+00,2.172683e-12,8.211887e-04,2.140104e+00,-6.697383e+01,-9.177164e-11,2.042829e+01,1.194591e+02,5.863614e+04,7.514595e+02,2.184272e-10,-1.447077e-01
1.059821e-02,9.975500e-05,4.442353e+02,5.970580e+00,3.352431e-12,8.060590e-04,8.488074e-01,-6.745948e+01,-6.341661e-11,1.999650e+01,1.191290e+02,5.763633e+04,7.550460e+02,2.707225e-10,-1.431130e-01
1.074264e-02,9.975500e-05,4.447450e+02,5.919082e+00,3.188481e-12,7.924727e-04,1.799726e+00,-6.470363e+01,-1.152340e-10,1.960332e+01,1.187888e+02,5.674748e+04,7.369139e+02,1.976899e-10,-1.356651e-01
1.088808e-02,1.033267e-04,4.452209e+02,6.058917e+00,2.441898e-12,7.781740e-04,6.479342e-01,-6.514360e+01,1.309657e-10,1.919750e+01,1.184672e+02,5.579876e+04,7.399171e+02,4.095740e-10,-1.341060e-01
1.103404e-02,1.033267e-04,4.457163e+02,6.008709e+00,1.277407e-12,7.653244e-04,1.703555e+00,-6.246492e+01,-1.646598e-10,1.882742e+01,1.181342e+02,5.495484e+04,7.226361e+02,1.298613e-10,-1.270955e-01
1.118099e-02,1.069367e-04,4.461804e+02,6.145223e+00,2.410463e-12,7.517830e-04,7.002245e-01,-6.285845e+01,-1.468548e-10,1.844478e+01,1.178179e+02,5.405318e+04,7.252379e+02,1.498465e-10,-1.255588e-01
1.132845e-02,1.069367e-04,4.466657e+02,6.096908e+00,4.812266e-12,7.396050e-04,1.866731e+00,-6.024877e+01,-5.837869e-11,1.809529e+01,1.174887e+02,5.325072e+04,7.088221e+02,2.590531e-10,-1.189393e-01
1.147689e-02,1.105800e-04,4.471226e+02,6.230760e+00,5.437360e-12,7.267542e-04,1.028166e+00,-6.058551e+01,9.380741e-11,1.773327e+01,1.171740e+02,5.239253e+04,7.111174e+02,4.154813e-10,-1.174001e-01
1.162582e-02,1.105800e-04,4.476022e+02,6.185014e+00,2.013127e-12,7.151848e-04,2.316313e+00,-5.803735e+01,2.397570e-10,1.740197e+01,1.168451e+02,5.162810e+04,6.955816e+02,4.928562e-10,-1.111291e-01
1.177574e-02,1.142617e-04,4.480568e+02,6.317532e+00,1.573407e-12,7.029579e-04,1.656845e+00,-5.831245e+01,-1.114122e-10,1.705806e+01,1.165280e+02,5.080966e+04,6.977168e+02,2.143162e-10,-1.095735e-01
1.192614e-02,1.142617e-04,4.485357e+02,6.274869e+00,1.167443e-12,6.919393e-04,3.078959e+00,-5.581269e+01,-2.128879e-10,1.674271e+01,1.161952e+02,5.008014e+04,6.830501e+02,1.227844e-10,-1.036046e-01
1.207749e-02,1.179767e-04,4.489935e+02,6.406883e+00,4.336553e-12,6.802783e-04,2.619372e+00,-5.600980e+01,-8.852064e-11,1.641465e+01,1.158712e+02,4.929831e+04,6.851061e+02,2.462951e-10,-1.020049e-01
1.222933e-02,1.179767e-04,4.494773e+02,6.368133e+00,4.326582e-12,6.697552e-04,4.188333e+00,-5.354805e+01,-5.841815e-11,1.611312e+01,1.155297e+02,4.860068e+04,6.713270e+02,2.282039e-10,-9.629921e-02
1.238211e-02,1.217283e-04,4.499444e+02,6.501070e+00,3.529319e-12,6.586006e-04,3.946626e+00,-5.365600e+01,8.995555e-11,1.579864e+01,1.151934e+02,4.785213e+04,6.734275e+02,3.871328e-10,-9.463972e-02
1.253536e-02,1.217283e-04,4.504394e+02,6.467010e+00,3.096187e-12,6.485200e-04,5.677592e+00,-5.121832e+01,-9.001708e-12,1.550884e+01,1.148381e+02,4.718352e+04,6.605394e+02,3.118443e-10,-8.915899e-02
1.268955e-02,1.255133e-04,4.509227e+02,6.602128e+00,3.834016e-12,6.378178e-04,5.678286e+00,-5.121883e+01,-1.367216e-11,1.520581e+01,1.144836e+02,4.646529e+04,6.627761e+02,3.024170e-10,-8.741783e-02
1.284420e-02,1.255133e-04,4.514360e+02,6.573801e+00,4.617772e-12,6.281289e-04,7.590407e+00,-4.879340e+01,-6.586726e-11,1.492574e+01,1.141083e+02,4.582290e+04,6.508013e+02,2.568474e-10,-8.213000e-02
1.299977e-02,1.293317e-04,4.519431e+02,6.712712e+00,5.479481e-12,6.178251e-04,7.862985e+00,-4.866974e+01,8.184960e-11,1.463205e+01,1.137287e+02,4.513197e+04,6.532821e+02,3.806398e-10,-8.029134e-02
1.315580e-02,1.293317e-04,4.524822e+02,6.691205e+00,3.828962e-12,6.084787e-04,9.978863e+00,-4.624389e+01,1.285434e-10,1.435978e+01,1.133268e+02,4.451309e+04,6.422357e+02,4.587805e-10,-7.517036e-02
1.331273e-02,1.331817e-04,4.530215e+02,6.835647e+00,2.644148e-12,5.985236e-04,1.054917e+01,-4.597685e+01,-4.359012e-11,1.407348e+01,1.129147e+02,4.384667e+04,6.450603e+02,3.773401e-10,-7.322696e-02
1.347011e-02,1.331817e-04,4.535950e+02,6.821894e+00,1.521933e-12,5.894764e-04,1.285919e+01,-4.353725e+01,-2.310830e-10,1.380729e+01,1.124792e+02,4.324898e+04,6.349258e+02,1.187019e-10,-6.827446e-02
1.362838e-02,1.370667e-04,4.541775e+02,6.969446e+00,4.235382e-12,5.798515e-04,1.364272e+01,-4.310660e+01,-3.762610e-10,1.352726e+01,1.120272e+02,4.260692e+04,6.377703e+02,8.447275e-12,-6.627168e-02
1.378709e-02,1.370667e-04,4.548128e+02,6.928145e+00,6.869000e-12,5.713658e-04,1.600148e+01,-4.039849e+01,-9.128870e-12,1.327236e+01,1.115487e+02,4.205335e+04,6.253488e+02,3.238050e-10,-6.113433e-02
1.394900e-02,1.377650e-04,4.554945e+02,6.899612e+00,4.935849e-12,5.626312e-04,1.842924e+01,-3.817684e+01,6.744718e-11,1.300749e+01,1.110197e+02,4.148356e+04,6.141396e+02,4.139449e-10,-5.683171e-02
1.411249e-02,1.377650e-04,4.561991e+02,6.897328e+00,4.223934e-12,5.540026e-04,2.084331e+01,-3.611002e+01,-6.041112e-11,1.274404e+01,1.104652e+02,4.092081e+04,6.053192e+02,2.731964e-10,-5.273124e-02
1.429303e-02,1.385733e-04,4.570755e+02,6.811543e+00,3.877835e-12,5.440590e-04,2.359975e+01,-3.430926e+01,8.280538e-11,1.243650e+01,1.097697e+02,4.027633e+04,5.889223e+02,3.833836e-10,-4.917016e-02
1.448209e-02,1.385733e-04,4.579691e+02,6.775952e+00,3.815630e-12,5.343337e-04,2.618874e+01,-3.224742e+01,4.858955e-11,1.213454e+01,1.090538e+02,3.964545e+04,5.763625e+02,3.837896e-10,-4.557309e-02
1.468652e-02,1.394783e-04,4.590251e+02,6.682825e+00,4.823477e-12,5.234841e-04,2.886553e+01,-3.052978e+01,2.810348e-11,1.179523e+01,1.082014e+02,3.894369e+04,5.585021e+02,3.342340e-10,-4.263997e-02
1.489863e-02,1.394783e-04,4.600950e+02,6.641454e+00,3.865134e-12,5.129332e-04,3.123084e+01,-2.860854e+01,-4.115393e-11,1.146484e+01,1.073340e+02,3.826043e+04,5.445933e+02,2.967817e-10,-3.972922e-02
1.512441e-02,1.404733e-04,4.613106e+02,6.563793e+00,4.914475e-12,5.014565e-04,3.347437e+01,-2.712971e+01,-5.177658e-11,1.110471e+01,1.063418e+02,3.751742e+04,5.273042e+02,2.895949e-10,-3.758387e-02
1.535702e-02,1.404733e-04,4.625324e+02,6.529826e+00,5.327432e-12,4.903477e-04,3.531624e+01,-2.551232e+01,1.809406e-11,1.075681e+01,1.053439e+02,3.679692e+04,5.133648e+02,3.805224e-10,-3.549472e-02
1.560163e-02,1.415433e-04,4.638766e+02,6.477062e+00,5.308764e-12,4.785135e-04,3.693449e+01,-2.436396e+01,-7.897144e-11,1.038717e+01,1.042397e+02,3.602788e+04,4.975739e+02,2.781035e-10,-3.414844e-02
1.585223e-02,1.415433e-04,4.652159e+02,6.454597e+00,4.582494e-12,4.671052e-04,3.812854e+01,-2.309743e+01,-3.100551e-10,1.003278e+01,1.031424e+02,3.528464e+04,4.841705e+02,1.014035e-10,-3.284116e-02
1.611314e-02,1.426800e-04,4.666510e+02,6.427961e+00,6.121190e-12,4.551676e-04,3.912119e+01,-2.225045e+01,6.198740e-11,9.664408e+00,1.019610e+02,3.450406e+04,4.701422e+02,4.026316e-10,-3.215228e-02
1.637919e-02,1.426800e-04,4.680687e+02,6.414863e+00,5.254167e-12,4.437037e-04,3.972769e+01,-2.126593e+01,-2.053229e-11,9.313684e+00,1.007996e+02,3.375203e+04,4.573750e+02,3.245303e-10,-3.145872e-02
1.665386e-02,1.438717e-04,4.695544e+02,6.409766e+00,7.160791e-12,4.318938e-04,4.021221e+01,-2.061706e+01,9.914196e-11,8.955838e+00,9.957710e+01,3.297339e+04,4.449542e+02,4.298034e-10,-3.123810e-02
1.693284e-02,1.438717e-04,4.710117e+02,6.405508e+00,6.560334e-12,4.205809e-04,4.033691e+01,-1.982856e+01,-1.003594e-10,8.616873e+00,9.838534e+01,3.222458e+04,4.330137e+02,3.024533e-10,-3.099280e-02
1.722079e-02,1.451217e-04,4.725283e+02,6.404247e+00,5.216310e-12,4.089627e-04,4.046239e+01,-1.931325e+01,-1.523290e-10,8.272663e+00,9.713862e+01,3.145100e+04,4.211076e+02,2.373743e-10,-3.109752e-02
1.751324e-02,1.451217e-04,4.740060e+02,6.407498e+00,6.593796e-12,3.978477e-04,4.014584e+01,-1.866290e+01,-4.915874e-11,7.947918e+00,9.593272e+01,3.070730e+04,4.099674e+02,2.858508e-10,-3.120150e-02
1.781957e-02,1.464600e-04,4.755735e+02,6.375662e+00,7.410053e-12,3.862205e-04,4.010056e+01,-1.826992e+01,3.117923e-11,7.612015e+00,9.464432e+01,2.992462e+04,3.963841e+02,4.274384e-10,-3.149089e-02
1.813284e-02,1.464600e-04,4.770844e+02,6.366520e+00,6.477724e-12,3.751473e-04,3.939861e+01,-1.765288e+01,9.309361e-12,7.297695e+00,9.341446e+01,2.917467e+04,3.847085e+02,3.496405e-10,-3.183257e-02
1.846545e-02,1.479217e-04,4.787119e+02,6.287734e+00,6.497138e-12,3.633919e-04,3.924207e+01,-1.730129e+01,-2.851772e-11,6.967792e+00,9.207680e+01,2.837346e+04,3.686146e+02,2.793192e-10,-3.216773e-02
1.880773e-02,1.479217e-04,4.802602e+02,6.254516e+00,6.290228e-12,3.522760e-04,3.818528e+01,-1.664025e+01,1.445683e-10,6.662513e+00,9.082078e+01,2.761041e+04,3.558091e+02,4.792558e-10,-3.259428e-02
1.917480e-02,1.495433e-04,4.819414e+02,6.122821e+00,6.092378e-12,3.403776e-04,3.793544e+01,-1.625949e+01,-6.990906e-11,6.339611e+00,8.944001e+01,2.678806e+04,3.372478e+02,2.216674e-10,-3.282178e-02
1.955427e-02,1.495433e-04,4.835171e+02,6.060346e+00,5.660857e-12,3.292288e-04,3.655507e+01,-1.550213e+01,5.141679e-12,6.044798e+00,8.816867e+01,2.601143e+04,3.233199e+02,2.822580e-10,-3.315028e-02
1.996399e-02,1.513583e-04,4.852292e+02,5.875636e+00,6.359028e-12,3.172661e-04,3.620841e+01,-1.504055e+01,1.279141e-10,5.732514e+00,8.676643e+01,2.517191e+04,3.028404e+02,3.186481e-10,-3.311405e-02
2.038883e-02,1.513583e-04,4.868059e+02,5.782359e+00,4.252052e-12,3.061752e-04,3.451773e+01,-1.416186e+01,-7.060748e-11,5.451756e+00,8.550601e+01,2.438700e+04,2.881389e+02,2.072879e-10,-3.316638e-02
2.084937e-02,1.534017e-04,4.885067e+02,5.548993e+00,3.137728e-12,2.943019e-04,3.396699e+01,-1.360510e+01,-9.597448e-11,5.155581e+00,8.412300e+01,2.353984e+04,2.665930e+02,7.334521e-11,-3.277166e-02
2.132777e-02,1.534017e-04,4.900444e+02,5.442327e+00,5.206589e-12,2.833949e-04,3.179996e+01,-1.264671e+01,1.698113e-10,4.893310e+00,8.291648e+01,2.275493e+04,2.524411e+02,3.073572e-10,-3.246223e-02
2.185828e-02,1.557800e-04,4.917369e+02,5.103289e+00,2.525382e-12,2.714314e-04,3.129030e+01,-1.204641e+01,-9.535981e-11,4.609833e+00,8.155589e+01,2.188635e+04,2.276977e+02,1.206892e-10,-3.152787e-02
2.241485e-02,1.557800e-04,4.932220e+02,4.971816e+00,4.696682e-12,2.606037e-04,2.867527e+01,-1.093427e+01,-5.195036e-12,4.365089e+00,8.043457e+01,2.109358e+04,2.138997e+02,1.878720e-10,-3.064316e-02
2.305757e-02,1.587100e-04,4.949109e+02,4.427660e+00,1.735633e-12,2.482160e-04,2.894512e+01,-1.024866e+01,-2.094934e-10,4.088768e+00,7.910299e+01,2.017698e+04,1.825921e+02,-3.588702e-11,-2.879047e-02
2.374336e-02,1.587100e-04,4.962815e+02,4.175602e+00,8.118266e-12,2.374392e-04,2.681293e+01,-8.851104e+00,7.857690e-11,3.863158e+00,7.813044e+01,1.937161e+04,1.656454e+02,1.857580e-10,-2.677883e-02
2.450860e-02,1.621483e-04,4.976317e+02,3.669720e+00,1.141295e-11,2.260695e-04,2.645293e+01,-8.102081e+00,-2.117865e-11,3.632201e+00,7.715395e+01,1.851037e+04,1.394763e+02,2.682835e-10,-2.435374e-02
2.531357e-02,1.621483e-04,4.985980e+02,3.385695e+00,4.814914e-12,2.164582e-04,2.447488e+01,-6.898890e+00,-1.321306e-10,3.452150e+00,7.658539e+01,1.777358e+04,1.240440e+02,1.660436e-10,-2.173569e-02
2.618827e-02,1.660350e-04,4.993167e+02,2.955910e+00,4.902916e-12,2.070216e-04,2.300193e+01,-6.310630e+00,-9.541505e-11,3.286475e+00,7.623335e+01,1.703724e+04,1.043090e+02,9.183532e-11,-1.936146e-02
2.709783e-02,1.660350e-04,4.995817e+02,2.657598e+00,1.069140e-11,1.993391e-04,2.072712e+01,-5.375340e+00,3.124467e-11,3.168590e+00,7.633149e+01,1.642657e+04,9.107137e+01,1.853947e-10,-1.683914e-02
2.806741e-02,1.703050e-04,4.993775e+02,2.282877e+00,1.016155e-11,1.923757e-04,1.771895e+01,-4.941402e+00,2.661916e-11,3.079108e+00,7.686080e+01,1.585683e+04,7.618263e+01,2.431266e-10,-1.506518e-02
2.906699e-02,1.703050e-04,4.986353e+02,1.974914e+00,3.314882e-12,1.871178e-04,1.443058e+01,-4.198125e+00,-2.049849e-10,3.034828e+00,7.788419e+01,1.540889e+04,6.483620e+01,1.369356e-11,-1.324936e-02
3.011687e-02,1.748967e-04,4.972155e+02,1.641394e+00,3.379785e-12,1.829710e-04,9.297816e+00,-3.837872e+00,-1.256927e-10,3.030007e+00,7.952279e+01,1.502972e+04,5.337495e+01,5.422072e-11,-1.249563e-02
3.119189e-02,1.748967e-04,4.951743e+02,1.344155e+00,5.006693e-12,1.804664e-04,4.010381e+00,-3.189809e+00,-7.083437e-13,3.069705e+00,8.168277e+01,1.476484e+04,4.381905e+01,1.222305e-10,-1.183297e-02
3.230749e-02,1.797500e-04,4.923114e+02,1.061725e+00,6.483718e-12,1.793291e-04,-3.594070e+00,-2.840978e+00,9.614290e-11,3.157465e+00,8.455087e+01,1.458429e+04,3.503745e+01,2.201549e-10,-1.220469e-02
3.344337e-02,1.797500e-04,4.887797e+02,8.329863e-01,7.642731e-12,1.797767e-04,-1.115844e+01,-2.216315e+00,9.327096e-11,3.292085e+00,8.793624e+01,1.450914e+04,2.811745e+01,1.868446e-10,-1.258998e-02
3.466575e-02,1.797500e-04,4.842638e+02,5.861430e-01,5.069629e-12,1.816857e-04,-1.959695e+01,-1.780345e+00,5.016955e-11,3.484678e+00,9.210266e+01,1.451568e+04,2.045768e+01,1.303840e-10,-1.337263e-02
3.593138e-02,1.797500e-04,4.791033e+02,4.805625e-01,6.845125e-12,1.849931e-04,-2.780203e+01,-1.633957e+00,1.114448e-11,3.728584e+00,9.678737e+01,1.460891e+04,1.688395e+01,1.207113e-10,-1.392521e-02
3.721890e-02,1.797500e-04,4.733155e+02,4.333443e-01,5.457997e-12,1.894064e-04,-3.313757e+01,-1.909730e+00,-5.556569e-11,4.023401e+00,1.020067e+02,1.476611e+04,1.491167e+01,1.058379e-10,-1.375983e-02
3.851737e-02,1.797500e-04,4.670706e+02,4.309138e-01,7.181291e-12,1.945030e-04,-3.612935e+01,-2.460405e+00,7.000987e-12,4.362292e+00,1.077008e+02,1.496131e+04,1.449789e+01,1.723548e-10,-1.304515e-02
3.983709e-02,1.797500e-04,4.603338e+02,4.078527e-01,5.991272e-12,2.000450e-04,-3.938751e+01,-2.974427e+00,-1.949675e-11,4.746004e+00,1.139281e+02,1.517341e+04,1.406069e+01,1.615867e-10,-1.249805e-02
4.116743e-02,1.797500e-04,4.533423e+02,3.834114e-01,4.607304e-12,2.057218e-04,-4.276066e+01,-3.179730e+00,-4.074204e-12,5.156060e+00,1.203560e+02,1.538020e+04,1.385059e+01,1.512713e-10,-1.212702e-02
4.251837e-02,1.797500e-04,4.461749e+02,3.446333e-01,5.097639e-12,2.113830e-04,-4.539090e+01,-3.163791e+00,1.073754e-11,5.582983e+00,1.268313e+02,1.556848e+04,1.316809e+01,1.620231e-10,-1.173818e-02
4.387961e-02,1.797500e-04,4.391650e+02,3.266991e-01,3.277311e-12,2.166782e-04,-4.675483e+01,-3.134714e+00,-1.419554e-12,6.002742e+00,1.330346e+02,1.572225e+04,1.293376e+01,1.235853e-10,-1.117241e-02
4.526080e-02,1.797500e-04,4.324420e+02,3.081633e-01,2.357142e-12,2.213637e-04,-4.660673e+01,-3.162274e+00,-6.549255e-12,6.401779e+00,1.388751e+02,1.583046e+04,1.252999e+01,9.669932e-11,-1.040608e-02
4.665197e-02,1.797500e-04,4.263432e+02,3.059177e-01,3.222172e-12,2.250556e-04,-4.476294e+01,-3.256646e+00,6.072429e-12,6.752911e+00,1.440892e+02,1.588114e+04,1.255771e+01,1.086365e-10,-9.463088e-03
4.806243e-02,1.797500e-04,4.209789e+02,2.980104e-01,3.226048e-12,2.275289e-04,-4.124987e+01,-3.340183e+00,-1.989276e-11,7.041703e+00,1.486180e+02,1.586711e+04,1.228137e+01,1.015189e-10,-8.415010e-03
4.948253e-02,1.797500e-04,4.165554e+02,3.005115e-01,2.213654e-12,2.285900e-04,-3.672178e+01,-3.429180e+00,-6.561537e-12,7.251059e+00,1.523261e+02,1.578674e+04,1.229694e+01,7.915343e-11,-7.386558e-03
5.092129e-02,1.797500e-04,4.130675e+02,2.964174e-01,2.115695e-12,2.282014e-04,-3.165245e+01,-3.453794e+00,-4.147867e-12,7.377667e+00,1.552498e+02,1.564073e+04,1.197947e+01,7.192310e-11,-6.428035e-03
5.236937e-02,1.797500e-04,4.105295e+02,2.997478e-01,1.536578e-12,2.264670e-04,-2.671852e+01,-3.469509e+00,6.138383e-12,7.423003e+00,1.574000e+02,1.543868e+04,1.189718e+01,6.814909e-11,-5.604089e-03
5.383544e-02,1.797500e-04,4.088044e+02,2.968076e-01,1.753161e-12,2.235514e-04,-2.218684e+01,-3.410134e+00,-2.873560e-12,7.397096e+00,1.588965e+02,1.518719e+04,1.152223e+01,5.470738e-11,-4.913199e-03
5.531051e-02,1.797500e-04,4.077635e+02,2.994623e-01,1.529773e-12,2.197607e-04,-1.840808e+01,-3.350535e+00,-1.499709e-11,7.315174e+00,1.598471e+02,1.490187e+04,1.135999e+01,4.966372e-11,-4.368967e-03
5.680326e-02,1.797500e-04,4.072190e+02,2.959658e-01,2.120065e-12,2.153221e-04,-1.540758e+01,-3.226716e+00,1.471257e-11,7.192129e+00,1.603980e+02,1.459030e+04,1.094346e+01,8.983258e-11,-3.945246e-03
5.830484e-02,1.797500e-04,4.070061e+02,2.965648e-01,1.306077e-12,2.105667e-04,-1.326123e+01,-3.114513e+00,-9.750455e-12,7.045638e+00,1.606796e+02,1.426816e+04,1.071526e+01,3.375345e-11,-3.630762e-03
5.982557e-02,1.797500e-04,4.069590e+02,2.903572e-01,2.370445e-12,2.056612e-04,-1.186241e+01,-2.949780e+00,-9.844003e-12,6.887381e+00,1.608170e+02,1.394021e+04,1.023686e+01,5.461777e-11,-3.396297e-03
6.135587e-02,1.797500e-04,4.069399e+02,2.878573e-01,2.134651e-12,2.008713e-04,-1.116858e+01,-2.807620e+00,-1.373763e-11,6.731281e+00,1.609200e+02,1.361964e+04,9.949211e+00,6.123290e-11,-3.229274e-03
6.290736e-02,1.797500e-04,4.068273e+02,2.780594e-01,2.254322e-12,1.962736e-04,-1.104691e+01,-2.623810e+00,-5.013662e-13,6.583710e+00,1.610790e+02,1.330757e+04,9.414518e+00,7.209993e-11,-3.107179e-03
6.446945e-02,1.797500e-04,4.065277e+02,2.723522e-01,2.026212e-12,1.920537e-04,-1.143172e+01,-2.469157e+00,-1.028861e-11,6.453835e+00,1.613710e+02,1.301407e+04,9.086010e+00,5.465394e-11,-3.023685e-03
6.605477e-02,1.797500e-04,4.059581e+02,2.593135e-01,2.481770e-12,1.882185e-04,-1.220345e+01,-2.283198e+00,-1.040762e-11,6.343979e+00,1.618563e+02,1.273734e+04,8.521575e+00,6.860095e-11,-2.962334e-03
6.765170e-02,1.797500e-04,4.050689e+02,2.510805e-01,1.659775e-12,1.848849e-04,-1.330602e+01,-2.128365e+00,-5.836032e-12,6.259384e+00,1.625775e+02,1.248450e+04,8.177617e+00,4.925644e-11,-2.922671e-03
6.927390e-02,1.797500e-04,4.038050e+02,2.358181e-01,1.308298e-12,1.820177e-04,-1.462784e+01,-1.951527e+00,-5.540146e-12,6.200015e+00,1.635722e+02,1.225178e+04,7.611715e+00,4.076212e-11,-2.890375e-03
7.090874e-02,1.797500e-04,4.021595e+02,2.261315e-01,1.587886e-12,1.796779e-04,-1.612770e+01,-1.804676e+00,1.441489e-11,6.168056e+00,1.648481e+02,1.204370e+04,7.274543e+00,5.160407e-11,-2.869255e-03
7.257088e-02,1.797500e-04,4.000998e+02,2.098865e-01,4.361672e-13,1.778061e-04,-1.768011e+01,-1.643681e+00,4.592981e-12,6.162153e+00,1.664240e+02,1.185526e+04,6.728520e+00,1.666120e-11,-2.843585e-03
7.424669e-02,1.797500e-04,3.976619e+02,1.997894e-01,1.514127e-12,1.764161e-04,-1.926362e+01,-1.509574e+00,3.190885e-13,6.181868e+00,1.682720e+02,1.168872e+04,6.410974e+00,3.676153e-11,-2.821232e-03
7.595184e-02,1.797500e-04,3.948350e+02,1.836557e-01,1.311055e-12,1.754326e-04,-2.072183e+01,-1.367205e+00,-3.037978e-13,6.224893e+00,1.703931e+02,1.153839e+04,5.896235e+00,4.796780e-11,-2.783223e-03
7.767167e-02,1.797500e-04,3.916959e+02,1.739209e-01,2.132056e-12,1.748290e-04,-2.207742e+01,-1.247358e+00,2.491538e-12,6.288452e+00,1.727272e+02,1.140474e+04,5.602369e+00,5.752070e-11,-2.743469e-03
7.942290e-02,1.797500e-04,3.882513e+02,1.587762e-01,1.221216e-12,1.745208e-04,-2.315303e+01,-1.122431e+00,-4.138364e-12,6.369495e+00,1.752622e+02,1.128186e+04,5.125759e+00,3.942038e-11,-2.680591e-03
8.118983e-02,1.797500e-04,3.846008e+02,1.500191e-01,1.982580e-12,1.744564e-04,-2.406926e+01,-1.013124e+00,1.223591e-11,6.463753e+00,1.779214e+02,1.116917e+04,4.859501e+00,5.904320e-11,-2.618151e-03
8.299177e-02,1.797500e-04,3.807450e+02,1.365927e-01,8.765987e-13,1.745573e-04,-2.467346e+01,-8.970530e-01,-3.813792e-12,6.568428e+00,1.806982e+02,1.106105e+04,4.427476e+00,3.068994e-11,-2.535241e-03
8.481122e-02,1.797500e-04,3.767637e+02,1.301711e-01,3.581570e-13,1.747820e-04,-2.528174e+01,-7.868165e-01,8.146571e-12,6.679985e+00,1.835309e+02,1.095705e+04,4.217055e+00,2.114242e-11,-2.471332e-03
8.666713e-02,1.797500e-04,3.725978e+02,1.210949e-01,-1.087948e-13,1.750925e-04,-2.586191e+01,-6.574802e-01,-1.602694e-11,6.798432e+00,1.864539e+02,1.085246e+04,3.895690e+00,3.780470e-12,-2.412605e-03
8.854128e-02,1.797500e-04,3.682117e+02,1.205044e-01,2.583818e-12,1.755142e-04,-2.704554e+01,-5.039580e-01,9.030648e-13,6.925517e+00,1.894830e+02,1.074752e+04,3.829683e+00,6.886642e-11,-2.419877e-03
9.045070e-02,1.797500e-04,3.633714e+02,1.214214e-01,4.350444e-12,1.761116e-04,-2.909981e+01,-2.844683e-01,5.191271e-12,7.069329e+00,1.927616e+02,1.063829e+04,3.763106e+00,1.195247e-10,-2.498251e-03
9.237774e-02,1.797500e-04,3.577505e+02,1.353242e-01,5.232264e-12,1.770591e-04,-3.322516e+01,5.035644e-02,1.644027e-11,7.244581e+00,1.964831e+02,1.052448e+04,4.056644e+00,1.534631e-10,-2.745310e-03
9.433883e-02,1.797500e-04,3.507315e+02,1.589407e-01,6.540967e-12,1.786104e-04,-4.017949e+01,5.866465e-01,-9.006093e-12,7.476287e+00,2.010062e+02,1.040000e+04,4.549273e+00,1.654845e-10,-3.192545e-03
9.631695e-02,1.797500e-04,3.414864e+02,2.067373e-01,4.502793e-12,1.811703e-04,-5.177471e+01,1.437778e+00,-2.141326e-11,7.801454e+00,2.067849e+02,1.025890e+04,5.669182e+00,1.174229e-10,-3.970671e-03
9.832790e-02,1.797500e-04,3.290111e+02,2.782548e-01,4.304245e-12,1.851624e-04,-6.789676e+01,2.671284e+00,-9.366263e-12,8.263305e+00,2.143044e+02,1.008506e+04,7.328017e+00,1.170103e-10,-5.017363e-03
1.003553e-01,1.797500e-04,3.124583e+02,3.885251e-01,3.089023e-12,1.909829e-04,-8.820090e+01,4.282307e+00,-9.426499e-12,8.903507e+00,2.238705e+02,9.858397e+03,1.002222e+01,8.661727e-11,-6.282293e-03
1.024143e-01,1.797500e-04,2.916735e+02,5.225843e-01,4.495615e-12,1.985711e-04,-1.075788e+02,6.204950e+00,5.714681e-13,9.728014e+00,2.352547e+02,9.546931e+03,1.363423e+01,1.434391e-10,-7.330343e-03
1.044891e-01,1.797500e-04,2.671807e+02,6.750690e-01,5.419409e-13,2.075089e-04,-1.231958e+02,8.383973e+00,2.590000e-11,1.071078e+01,2.478647e+02,9.122397e+03,1.861006e+01,8.875807e-11,-7.990600e-03
1.065943e-01,1.797500e-04,2.402578e+02,8.307352e-01,6.862405e-12,2.166601e-04,-1.325511e+02,1.051270e+01,-4.608708e-12,1.177025e+01,2.608776e+02,8.558829e+03,2.479768e+01,2.160098e-10,-7.986794e-03
1.087147e-01,1.797500e-04,2.121576e+02,9.675622e-01,2.166783e-12,2.250132e-04,-1.422775e+02,1.251323e+01,1.822672e-11,1.284663e+01,2.741646e+02,7.864368e+03,3.205178e+01,1.109258e-10,-7.496381e-03
1.108644e-01,1.797500e-04,1.849921e+02,1.008948e+00,6.307964e-12,2.308850e-04,-1.643200e+02,1.428736e+01,-2.816777e-11,1.386006e+01,2.882700e+02,7.086063e+03,3.826154e+01,2.074395e-10,-6.526047e-03
1.130286e-01,1.797500e-04,1.630717e+02,7.607836e-01,3.925162e-12,2.327498e-04,-2.498896e+02,1.395236e+01,-2.587033e-12,1.479224e+01,3.051932e+02,6.397559e+03,3.579854e+01,1.555727e-10,-6.466298e-03


==> data/centerline_moment_nx0_dedup.csv <==
X,Y,velocity_0,velocity_1,velocity_2,density,heat_flux_0,heat_flux_1,heat_flux_2,pressure,temperature,energy_flux_total_0,energy_flux_total_1,energy_flux_total_2,entropy_production_rate
2.088333e-04,1.295333e-04,3.582170e+01,-1.021164e+00,-1.574106e-13,9.132570e-03,-3.135128e+01,8.521903e+00,7.252023e-10,5.473629e+02,2.878145e+02,4.917793e+04,-1.393225e+03,5.255515e-10,1.066748e-02
5.220833e-04,1.295333e-04,3.882018e+01,-1.083910e+00,-1.144572e-13,9.072630e-03,-4.073135e+01,1.369597e+01,7.068113e-10,5.451307e+02,2.885345e+02,5.311226e+04,-1.467288e+03,5.687950e-10,1.140548e-02
8.353333e-04,1.295333e-04,4.192230e+01,-1.269891e+00,-1.261040e-13,9.021260e-03,-3.629628e+01,1.279283e+01,7.007955e-10,5.434663e+02,2.892915e+02,5.723238e+04,-1.717731e+03,5.504476e-10,1.653325e-02
1.148583e-03,1.295333e-04,4.568524e+01,-1.533199e+00,-1.095344e-13,8.966474e-03,-2.822680e+01,1.149479e+01,6.700315e-10,5.413629e+02,2.899326e+02,6.220063e+04,-2.071622e+03,5.478169e-10,2.511000e-02
1.502940e-03,1.150233e-04,5.119406e+01,-1.610799e+00,-9.215406e-14,8.913772e-03,-6.524051e+00,8.071513e+00,6.541192e-10,5.390362e+02,2.903933e+02,6.953593e+04,-2.170717e+03,5.618075e-10,4.334280e-02
1.857643e-03,1.016867e-04,5.820579e+01,-1.805741e+00,-4.897119e-14,8.834085e-03,8.243498e+00,5.906953e+00,6.251833e-10,5.342667e+02,2.904202e+02,7.855698e+04,-2.417464e+03,6.027304e-10,7.341014e-02
2.177990e-03,8.975667e-05,6.639368e+01,-2.033557e+00,-3.815502e-14,8.739117e-03,2.802117e+01,3.548604e+00,6.310782e-10,5.279639e+02,2.901129e+02,8.884286e+04,-2.697758e+03,6.367783e-10,1.235369e-01
2.457910e-03,7.947000e-05,7.567032e+01,-2.316583e+00,-6.907131e-14,8.625940e-03,5.499110e+01,1.813310e+00,5.876504e-10,5.199205e+02,2.894415e+02,1.001357e+05,-3.036874e+03,5.706869e-10,2.057972e-01
2.698893e-03,7.062333e-05,8.606478e+01,-2.645413e+00,-5.323780e-14,8.495451e-03,9.342932e+01,4.791804e-01,5.823598e-10,5.102348e+02,2.884124e+02,1.123724e+05,-3.418017e+03,6.045132e-10,3.379834e-01
2.910503e-03,6.276000e-05,9.792121e+01,-2.988307e+00,-6.591407e-14,8.347084e-03,1.516458e+02,-2.307579e+00,5.477177e-10,4.988383e+02,2.869824e+02,1.258764e+05,-3.795256e+03,5.817555e-10,5.519506e-01
3.099070e-03,5.574333e-05,1.116886e+02,-3.360044e+00,-4.743982e-14,8.170127e-03,2.388737e+02,-5.881339e+00,4.999880e-10,4.848334e+02,2.849666e+02,1.408489e+05,-4.177574e+03,5.945734e-10,9.015999e-01
3.268233e-03,4.943333e-05,1.278426e+02,-3.737989e+00,1.942760e-15,7.955877e-03,3.680913e+02,-1.081790e+01,4.414190e-10,4.674683e+02,2.821593e+02,1.574132e+05,-4.525061e+03,6.352103e-10,1.470238e+00
3.422580e-03,4.362667e-05,1.470745e+02,-4.059891e+00,1.689332e-14,7.693386e-03,5.577343e+02,-2.093024e+01,3.628661e-10,4.457688e+02,2.782418e+02,1.757142e+05,-4.749580e+03,6.380770e-10,2.388624e+00
3.564457e-03,3.829333e-05,1.701913e+02,-4.289299e+00,3.066852e-14,7.356739e-03,8.272174e+02,-3.696275e+01,2.776932e-10,4.176104e+02,2.725939e+02,1.952181e+05,-4.791615e+03,6.469975e-10,3.836979e+00
3.692593e-03,3.352000e-05,1.978329e+02,-4.362820e+00,6.420268e-14,6.905562e-03,1.186799e+03,-5.426416e+01,1.759621e-10,3.800676e+02,2.642969e+02,2.138774e+05,-4.562771e+03,6.491034e-10,5.968221e+00
3.804563e-03,2.940667e-05,2.301270e+02,-3.978285e+00,2.310850e-13,6.269621e-03,1.539949e+03,-7.422755e+01,6.168955e-11,3.293959e+02,2.522942e+02,2.265978e+05,-3.747202e+03,7.672198e-10,8.415840e+00
3.942167e-03,3.315667e-05,2.648302e+02,-1.477380e+00,3.250976e-13,5.323824e-03,1.057609e+03,-1.569376e+02,2.168356e-11,2.601761e+02,2.346789e+02,2.213382e+05,-1.175921e+03,7.755117e-10,5.289710e+00
4.099643e-03,3.706333e-05,2.942739e+02,6.802156e-02,3.669250e-13,4.497960e-03,7.730830e+02,-1.889108e+02,4.227840e-11,2.041781e+02,2.179836e+02,2.075411e+05,5.804093e+01,7.287442e-10,2.873342e+00
4.263333e-03,4.112000e-05,3.161998e+02,1.202667e+00,3.935217e-13,3.879332e-03,5.377505e+02,-2.082332e+02,5.226547e-11,1.655228e+02,2.048948e+02,1.923568e+05,7.333419e+02,6.493666e-10,1.285790e+00
4.433027e-03,4.532000e-05,3.325176e+02,2.082239e+00,3.158898e-13,3.413207e-03,3.694182e+02,-2.195171e+02,5.300997e-11,1.384930e+02,1.948477e+02,1.781255e+05,1.119341e+03,5.328498e-10,3.923057e-01
4.608510e-03,4.966000e-05,3.448822e+02,2.797984e+00,1.944573e-13,3.051956e-03,2.539384e+02,-2.253678e+02,4.692003e-11,1.189004e+02,1.870835e+02,1.653803e+05,1.348007e+03,4.206934e-10,-8.299340e-02
4.789567e-03,5.413667e-05,3.544890e+02,3.404807e+00,1.519327e-14,2.763189e-03,1.750168e+02,-2.273164e+02,4.899211e-11,1.041366e+02,1.809770e+02,1.540903e+05,1.486939e+03,3.031031e-10,-3.247331e-01
4.975990e-03,5.874333e-05,3.621479e+02,3.937662e+00,-2.199972e-13,2.525898e-03,1.209754e+02,-2.264427e+02,4.222180e-11,9.261397e+01,1.760723e+02,1.440778e+05,1.572677e+03,1.757834e-10,-4.393054e-01
5.167573e-03,6.347333e-05,3.684069e+02,4.419241e+00,-5.260003e-13,2.326369e-03,8.406939e+01,-2.235746e+02,2.902486e-11,8.334759e+01,1.720460e+02,1.351525e+05,1.625654e+03,4.475991e-11,-4.838397e-01
5.364100e-03,6.832333e-05,3.736369e+02,4.864709e+00,-8.828619e-13,2.155447e-03,5.869742e+01,-2.193757e+02,1.925798e-11,7.571014e+01,1.686735e+02,1.271484e+05,1.657764e+03,-8.242295e-11,-4.902661e-01
5.565363e-03,7.328667e-05,3.780920e+02,5.282562e+00,-1.263173e-12,2.006858e-03,4.098269e+01,-2.142947e+02,2.226258e-11,6.928934e+01,1.657983e+02,1.199292e+05,1.675635e+03,-2.010376e-10,-4.765946e-01
5.771150e-03,7.835667e-05,3.819478e+02,5.678354e+00,-1.710943e-12,1.876181e-03,2.838807e+01,-2.086624e+02,7.852938e-13,6.380549e+01,1.633103e+02,1.133853e+05,1.683433e+03,-3.295509e-10,-4.528526e-01
5.981247e-03,8.353333e-05,3.853285e+02,6.055983e+00,-2.195553e-12,1.760176e-03,1.926644e+01,-2.027320e+02,-1.710634e-11,5.906146e+01,1.611308e+02,1.074267e+05,1.683932e+03,-4.470134e-10,-4.246606e-01
6.195443e-03,8.881000e-05,3.883273e+02,6.421536e+00,-2.684727e-12,1.656328e-03,1.257421e+01,-1.967742e+02,-2.541583e-11,5.491131e+01,1.592009e+02,1.019760e+05,1.679937e+03,-5.555804e-10,-3.949755e-01
6.414510e-03,9.421333e-05,3.910377e+02,6.767823e+00,-3.245245e-12,1.561965e-03,7.392546e+00,-1.907988e+02,-6.095260e-11,5.121714e+01,1.574614e+02,9.693019e+04,1.669879e+03,-6.695093e-10,-3.661887e-01
6.641693e-03,9.985000e-05,3.935585e+02,7.048975e+00,-3.829895e-12,1.474255e-03,2.896018e+00,-1.840458e+02,-6.297557e-11,4.784482e+01,1.558449e+02,9.216392e+04,1.642383e+03,-7.683949e-10,-3.402730e-01
6.878073e-03,1.057100e-04,3.958931e+02,7.305351e+00,-4.432895e-12,1.393052e-03,-7.815024e-01,-1.770018e+02,-9.433456e-11,4.477660e+01,1.543527e+02,8.768494e+04,1.608925e+03,-8.696228e-10,-3.146528e-01
7.122883e-03,1.117667e-04,3.980472e+02,7.552370e+00,-5.050564e-12,1.318139e-03,-3.732371e+00,-1.700767e+02,-1.066425e-10,4.199211e+01,1.529807e+02,8.349574e+04,1.574196e+03,-9.593521e-10,-2.897836e-01
7.375237e-03,1.180000e-04,4.000312e+02,7.795867e+00,-5.678274e-12,1.249157e-03,-6.074518e+00,-1.634399e+02,-1.178156e-10,3.946705e+01,1.517217e+02,7.958925e+04,1.540056e+03,-1.038269e-09,-2.662478e-01
7.634253e-03,1.243933e-04,4.018572e+02,8.038024e+00,-6.427502e-12,1.185703e-03,-7.916707e+00,-1.571451e+02,-1.413720e-10,3.717711e+01,1.505670e+02,7.595409e+04,1.507254e+03,-1.124869e-09,-2.443554e-01
7.899047e-03,1.309167e-04,4.035380e+02,8.278582e+00,-7.058375e-12,1.127371e-03,-9.351371e+00,-1.511912e+02,-1.554985e-10,3.509940e+01,1.495076e+02,7.257693e+04,1.475924e+03,-1.192726e-09,-2.242201e-01
8.168727e-03,1.375533e-04,4.050861e+02,8.518067e+00,-7.748612e-12,1.073747e-03,-1.045406e+01,-1.455820e+02,-1.665450e-10,3.321232e+01,1.485346e+02,6.944231e+04,1.446245e+03,-1.253663e-09,-2.058541e-01
8.442410e-03,1.442833e-04,4.065137e+02,8.756052e+00,-8.387801e-12,1.024441e-03,-1.128471e+01,-1.402990e+02,-1.755646e-10,3.149629e+01,1.476395e+02,6.653472e+04,1.418185e+03,-1.307234e-09,-1.891884e-01
8.719210e-03,1.510800e-04,4.078326e+02,8.991898e+00,-9.075413e-12,9.790921e-04,-1.189044e+01,-1.353196e+02,-1.974750e-10,2.993375e+01,1.468141e+02,6.383906e+04,1.391666e+03,-1.358251e-09,-1.741145e-01
8.998243e-03,1.579233e-04,4.090537e+02,9.225559e+00,-9.725002e-12,9.373574e-04,-1.230722e+01,-1.306290e+02,-2.059308e-10,2.850879e+01,1.460507e+02,6.134022e+04,1.366677e+03,-1.399880e-09,-1.605133e-01
9.278617e-03,1.647933e-04,4.101872e+02,9.457354e+00,-1.039478e-11,8.989251e-04,-1.255642e+01,-1.262113e+02,-2.212889e-10,2.720728e+01,1.453423e+02,5.902399e+04,1.343246e+03,-1.442003e-09,-1.482471e-01
9.559457e-03,1.716700e-04,4.112430e+02,9.687885e+00,-1.103653e-11,8.634997e-04,-1.263997e+01,-1.220538e+02,-2.304535e-10,2.601630e+01,1.446817e+02,5.687634e+04,1.321416e+03,-1.473334e-09,-1.371659e-01
9.840037e-03,1.785300e-04,4.122318e+02,9.923207e+00,-1.166818e-11,8.307485e-04,-1.253312e+01,-1.182073e+02,-2.412546e-10,2.492231e+01,1.440618e+02,5.488025e+04,1.301865e+03,-1.502946e-09,-1.270766e-01
1.012194e-02,1.854467e-04,4.131884e+02,1.014279e+01,-1.224398e-11,8.000234e-04,-1.211038e+01,-1.145246e+02,-2.473248e-10,2.390006e+01,1.434586e+02,5.300075e+04,1.281467e+03,-1.524176e-09,-1.178282e-01
1.040666e-02,1.924400e-04,4.141266e+02,1.034790e+01,-1.286022e-11,7.710395e-04,-1.142414e+01,-1.108910e+02,-2.554263e-10,2.293856e+01,1.428630e+02,5.122256e+04,1.260170e+03,-1.545147e-09,-1.092516e-01
1.069449e-02,1.995100e-04,4.150543e+02,1.054485e+01,-1.351618e-11,7.436454e-04,-1.049528e+01,-1.073017e+02,-2.662158e-10,2.203169e+01,1.422696e+02,4.953790e+04,1.238718e+03,-1.570156e-09,-1.012274e-01
1.098539e-02,2.066533e-04,4.159819e+02,1.073719e+01,-1.403422e-11,7.176959e-04,-9.286622e+00,-1.037565e+02,-2.661720e-10,2.117339e+01,1.416708e+02,4.793945e+04,1.217509e+03,-1.579017e-09,-9.365842e-02
1.127930e-02,2.138733e-04,4.169217e+02,1.092825e+01,-1.465444e-11,6.930537e-04,-7.740528e+00,-1.002428e+02,-2.745398e-10,2.035787e+01,1.410574e+02,4.642036e+04,1.196861e+03,-1.592560e-09,-8.645636e-02
1.157618e-02,2.211600e-04,4.178883e+02,1.112057e+01,-1.520619e-11,6.695899e-04,-5.776089e+00,-9.672892e+01,-2.776703e-10,1.957953e+01,1.404183e+02,4.497427e+04,1.176966e+03,-1.601027e-09,-7.952665e-02
1.187600e-02,2.285233e-04,4.188988e+02,1.131803e+01,-1.580422e-11,6.471755e-04,-3.297922e+00,-9.318086e+01,-2.830620e-10,1.883272e+01,1.397402e+02,4.359484e+04,1.158091e+03,-1.610819e-09,-7.278114e-02
1.217872e-02,2.359533e-04,4.199736e+02,1.152433e+01,-1.641531e-11,6.256915e-04,-2.168331e-01,-8.953837e+01,-2.942072e-10,1.811201e+01,1.390070e+02,4.227642e+04,1.140451e+03,-1.618915e-09,-6.613538e-02
1.248428e-02,2.434567e-04,4.211352e+02,1.174495e+01,-1.700132e-11,6.050164e-04,3.424104e+00,-8.577148e+01,-3.058351e-10,1.741205e+01,1.382016e+02,4.101303e+04,1.124350e+03,-1.624170e-09,-5.958585e-02
1.279265e-02,2.510267e-04,4.224076e+02,1.198570e+01,-1.758541e-11,5.850381e-04,7.657256e+00,-8.182073e+01,-3.057917e-10,1.672780e+01,1.373046e+02,3.979921e+04,1.110080e+03,-1.626337e-09,-5.311776e-02
1.310379e-02,2.586633e-04,4.238162e+02,1.225203e+01,-1.816612e-11,5.656542e-04,1.246798e+01,-7.764977e+01,-3.215253e-10,1.605480e+01,1.362963e+02,3.862991e+04,1.097831e+03,-1.627353e-09,-4.674536e-02
1.341765e-02,2.663633e-04,4.253927e+02,1.254180e+01,-1.868587e-11,5.468164e-04,1.787581e+01,-7.317384e+01,-3.313018e-10,1.539005e+01,1.351540e+02,3.750427e+04,1.087148e+03,-1.624140e-09,-4.045345e-02
1.373419e-02,2.741333e-04,4.272072e+02,1.279464e+01,-1.956517e-11,5.288880e-04,2.398327e+01,-6.785254e+01,-3.447887e-10,1.474095e+01,1.338419e+02,3.645424e+04,1.073634e+03,-1.629697e-09,-3.395447e-02
1.405799e-02,2.755300e-04,4.293630e+02,1.276587e+01,-2.002780e-11,5.120917e-04,3.128124e+01,-5.996788e+01,-3.633393e-10,1.410611e+01,1.322787e+02,3.550308e+04,1.041079e+03,-1.635013e-09,-2.623262e-02
1.441907e-02,2.771467e-04,4.321190e+02,1.260623e+01,-2.060649e-11,4.927830e-04,3.809888e+01,-5.401279e+01,-3.740268e-10,1.336530e+01,1.302426e+02,3.441790e+04,9.943633e+02,-1.638453e-09,-2.086574e-02
1.482792e-02,2.789567e-04,4.353580e+02,1.240902e+01,-2.107969e-11,4.717133e-04,4.316918e+01,-4.879714e+01,-3.878623e-10,1.255724e+01,1.278340e+02,3.323149e+04,9.411573e+02,-1.633076e-09,-1.744839e-02
1.527948e-02,2.809467e-04,4.389537e+02,1.220859e+01,-2.154904e-11,4.496187e-04,4.636294e+01,-4.415987e+01,-4.007736e-10,1.171777e+01,1.251500e+02,3.197730e+04,8.858101e+02,-1.618025e-09,-1.545969e-02
1.576870e-02,2.830867e-04,4.427752e+02,1.201827e+01,-2.196831e-11,4.271786e-04,4.800694e+01,-4.002077e+01,-4.054240e-10,1.087821e+01,1.222864e+02,3.068757e+04,8.309113e+02,-1.594044e-09,-1.441917e-02
1.629051e-02,2.853600e-04,4.466979e+02,1.184407e+01,-2.214859e-11,4.049734e-04,4.855394e+01,-3.631647e+01,-3.847444e-10,1.006359e+01,1.193319e+02,2.939139e+04,7.781047e+02,-1.550230e-09,-1.396849e-02
1.683985e-02,2.877433e-04,4.506154e+02,1.169659e+01,-2.227846e-11,3.834419e-04,4.842338e+01,-3.304721e+01,-3.470894e-10,9.291406e+00,1.163622e+02,2.811227e+04,7.288621e+02,-1.502395e-09,-1.388378e-02
1.741576e-02,2.902433e-04,4.544911e+02,1.156368e+01,-2.215433e-11,3.626485e-04,4.796253e+01,-3.030770e+01,-2.814257e-10,8.563870e+00,1.134004e+02,2.685370e+04,6.825827e+02,-1.440393e-09,-1.409218e-02
1.802841e-02,2.929200e-04,4.583790e+02,1.136613e+01,-2.211447e-11,3.422128e-04,4.738763e+01,-2.812494e+01,-1.978350e-10,7.867503e+00,1.104005e+02,2.559262e+04,6.343495e+02,-1.377046e-09,-1.463835e-02
1.869363e-02,2.958433e-04,4.623001e+02,1.105610e+01,-2.241567e-11,3.219075e-04,4.666079e+01,-2.634489e+01,-1.108479e-10,7.195999e+00,1.073471e+02,2.431372e+04,5.817663e+02,-1.327340e-09,-1.547067e-02
1.942778e-02,2.990867e-04,4.662324e+02,1.060926e+01,-2.342349e-11,3.016902e-04,4.562955e+01,-2.481394e+01,-3.652444e-11,6.550309e+00,1.042632e+02,2.301252e+04,5.245028e+02,-1.299914e-09,-1.645433e-02
2.024721e-02,3.027167e-04,4.701128e+02,1.002024e+01,-2.555811e-11,2.816714e-04,4.413430e+01,-2.339382e+01,6.320434e-12,5.936562e+00,1.012098e+02,2.169444e+04,4.637154e+02,-1.312604e-09,-1.739135e-02
2.116831e-02,3.068033e-04,4.738492e+02,9.324116e+00,-2.915170e-11,2.620503e-04,4.194438e+01,-2.197804e+01,-4.962708e-12,5.363279e+00,9.828244e+01,2.037197e+04,4.026338e+02,-1.375991e-09,-1.807912e-02
2.222933e-02,3.115600e-04,4.774081e+02,8.415477e+00,-3.496101e-11,2.425548e-04,3.882582e+01,-2.036792e+01,-5.735721e-11,4.825562e+00,9.553628e+01,1.902550e+04,3.380032e+02,-1.496570e-09,-1.841332e-02
2.351476e-02,3.174200e-04,4.806024e+02,7.025327e+00,-4.421501e-11,2.229133e-04,3.484576e+01,-1.802931e+01,-1.297216e-10,4.322591e+00,9.311902e+01,1.762644e+04,2.611030e+02,-1.687723e-09,-1.809229e-02
2.504525e-02,3.242967e-04,4.827014e+02,5.664957e+00,-5.613901e-11,2.053420e-04,2.934926e+01,-1.513622e+01,-2.124462e-10,3.919740e+00,9.166629e+01,1.632573e+04,1.953797e+02,-1.923466e-09,-1.687828e-02
2.679464e-02,3.320700e-04,4.831092e+02,4.480100e+00,-6.801422e-11,1.911520e-04,2.137109e+01,-1.246860e+01,-2.512914e-10,3.649261e+00,9.167614e+01,1.521905e+04,1.452048e+02,-2.136339e-09,-1.547316e-02
2.873380e-02,3.406100e-04,4.813507e+02,3.481494e+00,-7.448444e-11,1.809305e-04,9.559515e+00,-1.025735e+01,-2.041789e-10,3.525326e+00,9.356593e+01,1.435206e+04,1.082257e+02,-2.213921e-09,-1.457611e-02
3.083355e-02,3.497933e-04,4.770756e+02,2.701193e+00,-7.115367e-11,1.748031e-04,-5.599619e+00,-8.726947e+00,-1.037112e-10,3.554677e+00,9.765204e+01,1.373469e+04,8.232092e+01,-2.071703e-09,-1.422375e-02
3.306474e-02,3.595000e-04,4.701106e+02,2.227943e+00,-6.298772e-11,1.726260e-04,-1.764140e+01,-8.277427e+00,-2.987769e-11,3.738665e+00,1.040017e+02,1.335318e+04,6.666466e+01,-1.808517e-09,-1.320722e-02
3.550950e-02,3.595000e-04,4.603498e+02,1.723886e+00,-5.922962e-11,1.735968e-04,-2.785812e+01,-8.212296e+00,-1.480564e-10,4.078884e+00,1.128314e+02,1.314245e+04,5.077221e+01,-1.667971e-09,-1.177652e-02
3.808454e-02,3.595000e-04,4.483057e+02,1.361700e+00,-5.818649e-11,1.770687e-04,-4.075886e+01,-7.776472e+00,-2.821514e-10,4.559429e+00,1.236513e+02,1.305734e+04,4.145135e+01,-1.652581e-09,-1.088434e-02
4.072398e-02,3.595000e-04,4.347268e+02,1.037851e+00,-5.348809e-11,1.820768e-04,-4.994725e+01,-6.833621e+00,-2.391346e-10,5.131555e+00,1.353395e+02,1.302263e+04,3.346734e+01,-1.580286e-09,-9.962313e-03
4.342587e-02,3.595000e-04,4.209306e+02,8.132143e-01,-4.628838e-11,1.873650e-04,-5.158016e+01,-6.041260e+00,-1.298441e-10,5.723718e+00,1.466966e+02,1.297666e+04,2.744082e+01,-1.420019e-09,-8.622852e-03
4.618825e-02,3.595000e-04,4.083652e+02,6.715580e-01,-3.977682e-11,1.914765e-04,-4.741507e+01,-5.432952e+00,-5.680521e-11,6.246336e+00,1.566535e+02,1.286758e+04,2.312503e+01,-1.243067e-09,-7.022720e-03
4.900916e-02,3.595000e-04,3.980648e+02,5.797332e-01,-3.463147e-11,1.933185e-04,-4.020522e+01,-4.946279e+00,-2.363726e-11,6.626025e+00,1.645925e+02,1.266822e+04,1.991370e+01,-1.084134e-09,-5.509316e-03
5.188667e-02,3.595000e-04,3.903545e+02,5.172022e-01,-3.054724e-11,1.925588e-04,-3.252296e+01,-4.499812e+00,-9.875178e-12,6.834489e+00,1.704406e+02,1.238053e+04,1.743201e+01,-9.470557e-10,-4.293912e-03
5.481882e-02,3.595000e-04,3.848909e+02,4.730137e-01,-2.730005e-11,1.896103e-04,-2.607599e+01,-4.063049e+00,-5.165996e-12,6.892213e+00,1.745529e+02,1.202705e+04,1.548170e+01,-8.303281e-10,-3.419466e-03
5.780431e-02,3.595000e-04,3.809542e+02,4.396712e-01,-2.464820e-11,1.852850e-04,-2.158623e+01,-3.631626e+00,-4.831366e-12,6.848612e+00,1.774976e+02,1.163789e+04,1.391340e+01,-7.309681e-10,-2.837516e-03
6.084577e-02,3.595000e-04,3.777497e+02,4.110398e-01,-2.244539e-11,1.804239e-04,-1.907045e+01,-3.202444e+00,-4.146191e-12,6.757735e+00,1.798612e+02,1.124041e+04,1.258259e+01,-6.468018e-10,-2.470057e-03
6.394876e-02,3.595000e-04,3.745911e+02,3.838817e-01,-2.062875e-11,1.756958e-04,-1.820729e+01,-2.776394e+00,-2.565412e-12,6.663854e+00,1.821353e+02,1.085501e+04,1.140895e+01,-5.770816e-10,-2.245440e-03
6.711939e-02,3.595000e-04,3.709653e+02,3.570896e-01,-1.903448e-11,1.715433e-04,-1.857180e+01,-2.354081e+00,-2.576172e-12,6.597183e+00,1.846779e+02,1.049417e+04,1.035559e+01,-5.184600e-10,-2.109288e-03
7.036379e-02,3.595000e-04,3.665328e+02,3.310306e-01,-1.769482e-11,1.682018e-04,-1.976077e+01,-1.931849e+00,-3.339299e-12,6.575009e+00,1.877137e+02,1.016297e+04,9.411665e+00,-4.710671e-10,-2.024965e-03
7.368809e-02,3.595000e-04,3.610876e+02,3.075492e-01,-1.643489e-11,1.657503e-04,-2.148585e+01,-1.497391e+00,-2.293197e-12,6.605031e+00,1.913598e+02,9.860379e+03,8.594994e+00,-4.295599e-10,-1.973398e-03
7.709840e-02,3.595000e-04,3.544729e+02,2.905045e-01,-1.534126e-11,1.641750e-04,-2.370153e+01,-1.019061e+00,-2.958775e-12,6.689924e+00,1.956791e+02,9.580187e+03,7.966942e+00,-3.954917e-10,-1.956295e-03
8.060085e-02,3.595000e-04,3.464284e+02,2.868203e-01,-1.429320e-11,1.634473e-04,-2.679142e+01,-4.236509e-01,-2.085996e-12,6.833571e+00,2.007706e+02,9.311279e+03,7.656274e+00,-3.660349e-10,-2.002159e-03
8.420473e-02,3.595000e-04,3.363597e+02,3.087452e-01,-1.341947e-11,1.636191e-04,-3.174612e+01,4.284553e-01,-2.126514e-12,7.049374e+00,2.068935e+02,9.036314e+03,7.906746e+00,-3.424144e-10,-2.168724e-03
8.791657e-02,3.595000e-04,3.230969e+02,3.780739e-01,-1.250906e-11,1.649199e-04,-4.018289e+01,1.748311e+00,-1.540877e-12,7.369180e+00,2.145737e+02,8.729289e+03,9.186708e+00,-3.202369e-10,-2.532404e-03
9.173539e-02,3.595000e-04,3.048787e+02,5.234346e-01,-1.169794e-11,1.677504e-04,-5.345400e+01,3.751804e+00,-8.111332e-13,7.844375e+00,2.245563e+02,8.351939e+03,1.219523e+01,-3.030464e-10,-3.118077e-03
9.565758e-02,3.595000e-04,2.800083e+02,7.577792e-01,-1.098044e-11,1.724408e-04,-7.014478e+01,6.550837e+00,2.531509e-13,8.523302e+00,2.373548e+02,7.855319e+03,1.774904e+01,-2.903353e-10,-3.767017e-03
9.967948e-02,3.595000e-04,2.481316e+02,1.061707e+00,-1.039047e-11,1.787804e-04,-8.474768e+01,9.719352e+00,9.789467e-13,9.404779e+00,2.526148e+02,7.194358e+03,2.634649e+01,-2.844376e-10,-4.126347e-03
1.037975e-01,3.595000e-04,2.111344e+02,1.373010e+00,-9.756300e-12,1.856787e-04,-9.283968e+01,1.223358e+01,3.535766e-12,1.041002e+01,2.692277e+02,6.358283e+03,3.729693e+01,-2.779955e-10,-3.912824e-03
1.080079e-01,3.595000e-04,1.730240e+02,1.547200e+00,-8.664493e-12,1.914759e-04,-9.931982e+01,1.339576e+01,6.971085e-12,1.142889e+01,2.866290e+02,5.413862e+03,4.723022e+01,-2.571297e-10,-3.171464e-03
1.123072e-01,3.595000e-04,1.410595e+02,1.278071e+00,-6.106415e-12,1.949877e-04,-1.384534e+02,1.197805e+01,8.961239e-12,1.243432e+01,3.062281e+02,4.586323e+03,4.587648e+01,-1.883596e-10,-2.623391e-03


==> data/entropy-n1-k4-1.0.dat <==
1.2500000e-01 -7.1573438e-01
2.5000000e-01 -5.4149254e-01
3.7500000e-01 -4.1005277e-01
5.0000000e-01 -3.1078781e-01
6.2500000e-01 -2.3574945e-01
7.5000000e-01 -1.7897611e-01
8.7500000e-01 -1.3598732e-01
1.0000000e+00 -1.0341078e-01
1.1250000e+00 -7.8705422e-02
1.2500000e+00 -5.9954795e-02
1.3750000e+00 -4.5712347e-02
1.5000000e+00 -3.4885429e-02
1.6250000e+00 -2.6648128e-02
1.7500000e+00 -2.0375724e-02
1.8750000e+00 -1.5595350e-02
2.0000000e+00 -1.1948828e-02
2.1250000e+00 -9.1646612e-03
2.2500000e+00 -7.0369016e-03
2.3750000e+00 -5.4092099e-03
2.5000000e+00 -4.1628139e-03
2.6250000e+00 -3.2074104e-03
2.7500000e+00 -2.4742867e-03
2.8750000e+00 -1.9111151e-03
3.0000000e+00 -1.4780124e-03
3.1250000e+00 -1.1445543e-03
3.2500000e+00 -8.8751117e-04
3.3750000e+00 -6.8913076e-04
3.5000000e+00 -5.3583385e-04
3.6250000e+00 -4.1722334e-04
3.7500000e+00 -3.2533066e-04
3.8750000e+00 -2.5404223e-04
4.0000000e+00 -1.9866275e-04
4.1250000e+00 -1.5558224e-04
4.2500000e+00 -1.2202204e-04
4.3750000e+00 -9.5840954e-05
4.5000000e+00 -7.5387006e-05
4.6250000e+00 -5.9384131e-05
4.7500000e+00 -4.6845396e-05
4.8750000e+00 -3.7006509e-05
5.0000000e+00 -2.9274816e-05
5.1250000e+00 -2.3190135e-05
5.2500000e+00 -1.8394663e-05
5.3750000e+00 -1.4609803e-05
5.5000000e+00 -1.1618330e-05
5.6250000e+00 -9.2506238e-06
5.7500000e+00 -7.3740468e-06
5.8750000e+00 -5.8847280e-06
6.0000000e+00 -4.7012051e-06
6.1250000e+00 -3.7594958e-06
6.2500000e+00 -3.0092732e-06
6.3750000e+00 -2.4108933e-06
6.5000000e+00 -1.9330817e-06
6.6250000e+00 -1.5511314e-06
6.7500000e+00 -1.2454954e-06
6.8750000e+00 -1.0006876e-06
7.0000000e+00 -8.0442231e-07
7.1250000e+00 -6.4693948e-07
7.2500000e+00 -5.2047547e-07
7.3750000e+00 -4.1884672e-07
7.5000000e+00 -3.3712211e-07
7.6250000e+00 -2.7136453e-07
7.7500000e+00 -2.1842695e-07
7.8750000e+00 -1.7579104e-07
8.0000000e+00 -1.4143948e-07
8.1250000e+00 -1.1375467e-07
8.2500000e+00 -9.1438259e-08
8.3750000e+00 -7.3447231e-08
8.5000000e+00 -5.8942978e-08
8.6250000e+00 -4.7250711e-08
8.7500000e+00 -3.7827063e-08
8.8750000e+00 -3.0234199e-08
9.0000000e+00 -2.4119105e-08
9.1250000e+00 -1.9197000e-08
9.2500000e+00 -1.5238036e-08
9.3750000e+00 -1.2056619e-08
9.5000000e+00 -9.5028380e-09
9.6250000e+00 -7.4555678e-09
9.7500000e+00 -5.8169186e-09
9.8750000e+00 -4.5077676e-09
1.0000000e+01 -3.4641555e-09
1.0125000e+01 -2.6343804e-09
1.0250000e+01 -1.9766523e-09
1.0375000e+01 -1.4571985e-09
1.0500000e+01 -1.0487328e-09
1.0625000e+01 -7.2921783e-10
1.0750000e+01 -4.8086386e-10
1.0875000e+01 -2.8931876e-10
1.1000000e+01 -1.4301232e-10
1.1125000e+01 -3.2625327e-11
1.1250000e+01 4.9340378e-11
1.1375000e+01 1.0891018e-10
1.1500000e+01 1.5091880e-10
1.1625000e+01 1.7923887e-10
1.1750000e+01 1.9696606e-10
1.1875000e+01 2.0656911e-10
1.2000000e+01 2.1001125e-10
1.2125000e+01 2.0884861e-10
1.2250000e+01 2.0430986e-10
1.2375000e+01 1.9736057e-10
1.2500000e+01 1.8875539e-10
1.2625000e+01 1.7908010e-10
1.2750000e+01 1.6878570e-10
1.2875000e+01 1.5821578e-10
1.3000000e+01 1.4762869e-10
1.3125000e+01 1.3721538e-10
1.3250000e+01 1.2711365e-10
1.3375000e+01 1.1741973e-10
1.3500000e+01 1.0819743e-10
1.3625000e+01 9.9485576e-11
1.3750000e+01 9.1303806e-11
1.3875000e+01 8.3657303e-11
1.4000000e+01 7.6540472e-11
1.4125000e+01 6.9939861e-11
1.4250000e+01 6.3836462e-11
1.4375000e+01 5.8207494e-11
1.4500000e+01 5.3027795e-11
1.4625000e+01 4.8270889e-11
1.4750000e+01 4.3909793e-11
1.4875000e+01 3.9917624e-11
1.5000000e+01 3.6268050e-11
1.5125000e+01 3.2935601e-11
1.5250000e+01 2.9895900e-11
1.5375000e+01 2.7125800e-11
1.5500000e+01 2.4603468e-11
1.5625000e+01 2.2308431e-11
1.5750000e+01 2.0221573e-11
1.5875000e+01 1.8325122e-11
1.6000000e+01 1.6602608e-11
1.6125000e+01 1.5038809e-11
1.6250000e+01 1.3619698e-11
1.6375000e+01 1.2332374e-11
1.6500000e+01 1.1164993e-11
1.6625000e+01 1.0106700e-11
1.6750000e+01 9.1475648e-12
1.6875000e+01 8.2785092e-12
1.7000000e+01 7.4912474e-12
1.7125000e+01 6.7782230e-12
1.7250000e+01 6.1325512e-12
1.7375000e+01 5.5479643e-12
1.7500000e+01 5.0187602e-12
1.7625000e+01 4.5397549e-12
1.7750000e+01 4.1062379e-12
1.7875000e+01 3.7139314e-12
1.8000000e+01 3.3589519e-12
1.8125000e+01 3.0377758e-12
1.8250000e+01 2.7472070e-12
1.8375000e+01 2.4843471e-12
1.8500000e+01 2.2465691e-12
1.8625000e+01 2.0314920e-12
1.8750000e+01 1.8369587e-12
1.8875000e+01 1.6610152e-12
1.9000000e+01 1.5018917e-12
1.9125000e+01 1.3579858e-12
1.9250000e+01 1.2278467e-12
1.9375000e+01 1.1101611e-12
1.9500000e+01 1.0037403e-12
1.9625000e+01 9.0750841e-13
1.9750000e+01 8.2049202e-13
1.9875000e+01 7.4181022e-13
2.0000000e+01 6.7066607e-13
2.0125000e+01 6.0633856e-13
2.0250000e+01 5.4817547e-13
2.0375000e+01 4.9558676e-13
2.0500000e+01 4.4803879e-13
2.0625000e+01 4.0504891e-13
2.0750000e+01 3.6618055e-13
2.0875000e+01 3.3103891e-13
2.1000000e+01 2.9926693e-13
2.1125000e+01 2.7054171e-13
2.1250000e+01 2.4457127e-13
2.1375000e+01 2.2109157e-13
2.1500000e+01 1.9986385e-13
2.1625000e+01 1.8067222e-13
2.1750000e+01 1.6332144e-13
2.1875000e+01 1.4763501e-13


==> data/entropy-n1-k4-1.125.dat <==
1.2500000e-01 -8.2238596e-01
2.5000000e-01 -6.1826205e-01
3.7500000e-01 -4.6524051e-01
5.0000000e-01 -3.5037184e-01
6.2500000e-01 -2.6405351e-01
7.5000000e-01 -1.9913314e-01
8.7500000e-01 -1.5026821e-01
1.0000000e+00 -1.1346075e-01
1.1250000e+00 -8.5715251e-02
1.2500000e+00 -6.4785273e-02
1.3750000e+00 -4.8984900e-02
1.5000000e+00 -3.7048059e-02
1.6250000e+00 -2.8023362e-02
1.7500000e+00 -2.1195422e-02
1.8750000e+00 -1.6025946e-02
2.0000000e+00 -1.2109597e-02
2.1250000e+00 -9.1409206e-03
2.2500000e+00 -6.8895430e-03
2.3750000e+00 -5.1815668e-03
2.5000000e+00 -3.8856083e-03
2.6250000e+00 -2.9023117e-03
2.7500000e+00 -2.1564694e-03
2.8750000e+00 -1.5910976e-03
3.0000000e+00 -1.1629775e-03
3.1250000e+00 -8.3929736e-04
3.2500000e+00 -5.9512211e-04
3.3750000e+00 -4.1148381e-04
3.5000000e+00 -2.7394013e-04
3.6250000e+00 -1.7148461e-04
3.7500000e+00 -9.5722316e-05
3.8750000e+00 -4.0245422e-05
4.0000000e+00 -1.5977021e-07
4.1250000e+00 2.8274472e-05
4.2500000e+00 4.7915895e-05
4.3750000e+00 6.0949621e-05
4.5000000e+00 6.9045574e-05
4.6250000e+00 7.3479183e-05
4.7500000e+00 7.5223563e-05
4.8750000e+00 7.5019990e-05
5.0000000e+00 7.3431841e-05
5.1250000e+00 7.0885951e-05
5.2500000e+00 6.7704332e-05
5.3750000e+00 6.4128544e-05
5.5000000e+00 6.0338440e-05
5.6250000e+00 5.6466582e-05
5.7500000e+00 5.2609353e-05
5.8750000e+00 4.8835522e-05
6.0000000e+00 4.5192840e-05
6.1250000e+00 4.1713134e-05
6.2500000e+00 3.8416232e-05
6.3750000e+00 3.5312988e-05
6.5000000e+00 3.2407610e-05
6.6250000e+00 2.9699449e-05
6.7500000e+00 2.7184373e-05
6.8750000e+00 2.4855816e-05
7.0000000e+00 2.2705575e-05
7.1250000e+00 2.0724421e-05
7.2500000e+00 1.8902547e-05
7.3750000e+00 1.7229912e-05
7.5000000e+00 1.5696486e-05
7.6250000e+00 1.4292434e-05
7.7500000e+00 1.3008237e-05
7.8750000e+00 1.1834784e-05
8.0000000e+00 1.0763424e-05
8.1250000e+00 9.7859969e-06
8.2500000e+00 8.8948507e-06
8.3750000e+00 8.0828390e-06
8.5000000e+00 7.3433149e-06
8.6250000e+00 6.6701156e-06
8.7500000e+00 6.0575422e-06
8.8750000e+00 5.5003377e-06
9.0000000e+00 4.9936621e-06
9.1250000e+00 4.5330673e-06
9.2500000e+00 4.1144715e-06
9.3750000e+00 3.7341337e-06
9.5000000e+00 3.3886300e-06
9.6250000e+00 3.0748291e-06
9.7500000e+00 2.7898703e-06
9.8750000e+00 2.5311421e-06
1.0000000e+01 2.2962622e-06
1.0125000e+01 2.0830589e-06
1.0250000e+01 1.8895531e-06
1.0375000e+01 1.7139428e-06
1.0500000e+01 1.5545875e-06
1.0625000e+01 1.4099944e-06
1.0750000e+01 1.2788056e-06
1.0875000e+01 1.1597866e-06
1.1000000e+01 1.0518149e-06
1.1125000e+01 9.5387041e-07
1.1250000e+01 8.6502639e-07
1.1375000e+01 7.8444084e-07
1.1500000e+01 7.1134906e-07
1.1625000e+01 6.4505661e-07
1.1750000e+01 5.8493298e-07
1.1875000e+01 5.3040577e-07
1.2000000e+01 4.8095540e-07
1.2125000e+01 4.3611028e-07
1.2250000e+01 3.9544243e-07
1.2375000e+01 3.5856349e-07
1.2500000e+01 3.2512107e-07
1.2625000e+01 2.9479544e-07
1.2750000e+01 2.6729654e-07
1.2875000e+01 2.4236120e-07
1.3000000e+01 2.1975074e-07
1.3125000e+01 1.9924861e-07
1.3250000e+01 1.8065840e-07
1.3375000e+01 1.6380198e-07
1.3500000e+01 1.4851777e-07
1.3625000e+01 1.3465923e-07
1.3750000e+01 1.2209348e-07
1.3875000e+01 1.1069997e-07
1.4000000e+01 1.0036942e-07
1.4125000e+01 9.1002697e-08
1.4250000e+01 8.2509920e-08
1.4375000e+01 7.4809579e-08
1.4500000e+01 6.7827760e-08
1.4625000e+01 6.1497440e-08
1.4750000e+01 5.5757842e-08
1.4875000e+01 5.0553857e-08
1.5000000e+01 4.5835514e-08
1.5125000e+01 4.1557503e-08
1.5250000e+01 3.7678738e-08
1.5375000e+01 3.4161966e-08
1.5500000e+01 3.0973410e-08
1.5625000e+01 2.8082441e-08
1.5750000e+01 2.5461289e-08
1.5875000e+01 2.3084776e-08
1.6000000e+01 2.0930071e-08
1.6125000e+01 1.8976474e-08
1.6250000e+01 1.7205217e-08
1.6375000e+01 1.5599281e-08
1.6500000e+01 1.4143239e-08
1.6625000e+01 1.2823099e-08
1.6750000e+01 1.1626179e-08
1.6875000e+01 1.0540977e-08
1.7000000e+01 9.5570674e-09
1.7125000e+01 8.6649951e-09
1.7250000e+01 7.8561886e-09
1.7375000e+01 7.1228762e-09
1.7500000e+01 6.4580116e-09
1.7625000e+01 5.8552060e-09
1.7750000e+01 5.3086669e-09
1.7875000e+01 4.8131425e-09
1.8000000e+01 4.3638710e-09
1.8125000e+01 3.9565354e-09
1.8250000e+01 3.5872212e-09
1.8375000e+01 3.2523795e-09
1.8500000e+01 2.9487927e-09
1.8625000e+01 2.6735435e-09
1.8750000e+01 2.4239866e-09
1.8875000e+01 2.1977241e-09
1.9000000e+01 1.9925815e-09
1.9125000e+01 1.8065875e-09
1.9250000e+01 1.6379547e-09
1.9375000e+01 1.4850625e-09
1.9500000e+01 1.3464418e-09
1.9625000e+01 1.2207604e-09
1.9750000e+01 1.1068105e-09
1.9875000e+01 1.0034970e-09
2.0000000e+01 9.0982709e-10
2.0125000e+01 8.2490066e-10
2.0250000e+01 7.4790155e-10
2.0375000e+01 6.7808979e-10
2.0500000e+01 6.1479449e-10
2.0625000e+01 5.5740739e-10
2.0750000e+01 5.0537700e-10
2.0875000e+01 4.5820331e-10
2.1000000e+01 4.1543296e-10
2.1125000e+01 3.7665496e-10
2.1250000e+01 3.4149662e-10
2.1375000e+01 3.0962008e-10
2.1500000e+01 2.8071903e-10
2.1625000e+01 2.5451569e-10
2.1750000e+01 2.3075826e-10
2.1875000e+01 2.0921843e-10
2.2000000e+01 1.8968920e-10
2.2125000e+01 1.7198291e-10
2.2250000e+01 1.5592938e-10
2.2375000e+01 1.4137437e-10
2.2500000e+01 1.2817796e-10
2.2625000e+01 1.1621335e-10
2.2750000e+01 1.0536555e-10
2.2875000e+01 9.5530325e-11
2.3000000e+01 8.6613167e-11


==> data/entropy-n1-k4-1.5.dat <==
1.2500000e-01 -1.1846506e+00
2.5000000e-01 -8.4864223e-01
3.7500000e-01 -6.0633653e-01
5.0000000e-01 -4.3084629e-01
6.2500000e-01 -3.0345805e-01
7.5000000e-01 -2.1091756e-01
8.7500000e-01 -1.4372745e-01
1.0000000e+00 -9.5029712e-02
1.1250000e+00 -5.9846503e-02
1.2500000e+00 -3.4551592e-02
1.3750000e+00 -1.6496318e-02
1.5000000e+00 -3.7420132e-03
1.6250000e+00 5.1327853e-03
1.7500000e+00 1.1171883e-02
1.8750000e+00 1.5142774e-02
2.0000000e+00 1.7610425e-02
2.1250000e+00 1.8991095e-02
2.2500000e+00 1.9591663e-02
2.3750000e+00 1.9638419e-02
2.5000000e+00 1.9298177e-02
2.6250000e+00 1.8693776e-02
2.7500000e+00 1.7915496e-02
2.8750000e+00 1.7029471e-02
3.0000000e+00 1.6083907e-02
3.1250000e+00 1.5113685e-02
3.2500000e+00 1.4143775e-02
3.3750000e+00 1.3191779e-02
3.5000000e+00 1.2269820e-02
3.6250000e+00 1.1385957e-02
3.7500000e+00 1.0545243e-02
3.8750000e+00 9.7505137e-03
4.0000000e+00 9.0029858e-03
4.1250000e+00 8.3027015e-03
4.2500000e+00 7.6488649e-03
4.3750000e+00 7.0400938e-03
4.5000000e+00 6.4746092e-03
4.6250000e+00 5.9503769e-03
4.7500000e+00 5.4652132e-03
4.8750000e+00 5.0168630e-03
5.0000000e+00 4.6030579e-03
5.1250000e+00 4.2215574e-03
5.2500000e+00 3.8701794e-03
5.3750000e+00 3.5468202e-03
5.5000000e+00 3.2494686e-03
5.6250000e+00 2.9762144e-03
5.7500000e+00 2.7252530e-03
5.8750000e+00 2.4948870e-03
6.0000000e+00 2.2835257e-03
6.1250000e+00 2.0896828e-03
6.2500000e+00 1.9119738e-03
6.3750000e+00 1.7491111e-03
6.5000000e+00 1.5999003e-03
6.6250000e+00 1.4632348e-03
6.7500000e+00 1.3380911e-03
6.8750000e+00 1.2235238e-03
7.0000000e+00 1.1186604e-03
7.1250000e+00 1.0226969e-03
7.2500000e+00 9.3489265e-04
7.3750000e+00 8.5456625e-04
7.5000000e+00 7.8109104e-04
7.6250000e+00 7.1389114e-04
7.7500000e+00 6.5243764e-04
7.8750000e+00 5.9624503e-04
8.0000000e+00 5.4486781e-04
8.1250000e+00 4.9789740e-04
8.2500000e+00 4.5495918e-04
8.3750000e+00 4.1570985e-04
8.5000000e+00 3.7983481e-04
8.6250000e+00 3.4704594e-04
8.7500000e+00 3.1707938e-04
8.8750000e+00 2.8969356e-04
9.0000000e+00 2.6466735e-04
9.1250000e+00 2.4179839e-04
9.2500000e+00 2.2090150e-04
9.3750000e+00 2.0180729e-04
9.5000000e+00 1.8436080e-04
9.6250000e+00 1.6842029e-04
9.7500000e+00 1.5385614e-04
9.8750000e+00 1.4054984e-04
1.0000000e+01 1.2839301e-04
1.0125000e+01 1.1728657e-04
1.0250000e+01 1.0713995e-04
1.0375000e+01 9.7870361e-05
1.0500000e+01 8.9402118e-05
1.0625000e+01 8.1666054e-05
1.0750000e+01 7.4598953e-05
1.0875000e+01 6.8143041e-05
1.1000000e+01 6.2245523e-05
1.1125000e+01 5.6858152e-05
1.1250000e+01 5.1936843e-05
1.1375000e+01 4.7441313e-05
1.1500000e+01 4.3334754e-05
1.1625000e+01 3.9583536e-05
1.1750000e+01 3.6156933e-05
1.1875000e+01 3.3026871e-05
1.2000000e+01 3.0167701e-05
1.2125000e+01 2.7555992e-05
1.2250000e+01 2.5170335e-05
1.2375000e+01 2.2991174e-05
1.2500000e+01 2.1000642e-05
1.2625000e+01 1.9182416e-05
1.2750000e+01 1.7521588e-05
1.2875000e+01 1.6004534e-05
1.3000000e+01 1.4618813e-05
1.3125000e+01 1.3353057e-05
1.3250000e+01 1.2196884e-05
1.3375000e+01 1.1140808e-05
1.3500000e+01 1.0176164e-05
1.3625000e+01 9.2950390e-06
1.3750000e+01 8.4902022e-06
1.3875000e+01 7.7550495e-06
1.4000000e+01 7.0835485e-06
1.4125000e+01 6.4701887e-06
1.4250000e+01 5.9099364e-06
1.4375000e+01 5.3981940e-06
1.4500000e+01 4.9307615e-06
1.4625000e+01 4.5038026e-06
1.4750000e+01 4.1138130e-06
1.4875000e+01 3.7575920e-06
1.5000000e+01 3.4322157e-06
1.5125000e+01 3.1350136e-06
1.5250000e+01 2.8635460e-06
1.5375000e+01 2.6155849e-06
1.5500000e+01 2.3890949e-06
1.5625000e+01 2.1822168e-06
1.5750000e+01 1.9932525e-06
1.5875000e+01 1.8206509e-06
1.6000000e+01 1.6629951e-06
1.6125000e+01 1.5189911e-06
1.6250000e+01 1.3874567e-06
1.6375000e+01 1.2673121e-06
1.6500000e+01 1.1575712e-06
1.6625000e+01 1.0573330e-06
1.6750000e+01 9.6577474e-07
1.6875000e+01 8.8214476e-07
1.7000000e+01 8.0575656e-07
1.7125000e+01 7.3598305e-07
1.7250000e+01 6.7225146e-07
1.7375000e+01 6.1403860e-07
1.7500000e+01 5.6086659e-07
1.7625000e+01 5.1229894e-07
1.7750000e+01 4.6793693e-07
1.7875000e+01 4.2741639e-07
1.8000000e+01 3.9040467e-07
1.8125000e+01 3.5659794e-07
1.8250000e+01 3.2571866e-07
1.8375000e+01 2.9751334e-07
1.8500000e+01 2.7175043e-07
1.8625000e+01 2.4821843e-07
1.8750000e+01 2.2672416e-07
1.8875000e+01 2.0709116e-07
1.9000000e+01 1.8915827e-07
1.9125000e+01 1.7277826e-07
1.9250000e+01 1.5781666e-07
1.9375000e+01 1.4415065e-07
1.9500000e+01 1.3166803e-07
1.9625000e+01 1.2026633e-07
1.9750000e+01 1.0985196e-07
1.9875000e+01 1.0033941e-07
2.0000000e+01 9.1650591e-08
2.0125000e+01 8.3714173e-08
2.0250000e+01 7.6465004e-08
2.0375000e+01 6.9843570e-08
2.0500000e+01 6.3795516e-08
2.0625000e+01 5.8271188e-08
2.0750000e+01 5.3225234e-08
2.0875000e+01 4.8616232e-08
2.1000000e+01 4.4406344e-08
2.1125000e+01 4.0561007e-08
2.1250000e+01 3.7048654e-08
2.1375000e+01 3.3840450e-08
2.1500000e+01 3.0910059e-08
2.1625000e+01 2.8233424e-08
2.1750000e+01 2.5788570e-08
2.1875000e+01 2.3555426e-08
2.2000000e+01 2.1515660e-08
2.2125000e+01 1.9652526e-08
2.2250000e+01 1.7950729e-08
2.2375000e+01 1.6396298e-08
2.2500000e+01 1.4976471e-08
2.2625000e+01 1.3679594e-08
2.2750000e+01 1.2495018e-08
2.2875000e+01 1.1413020e-08
2.3000000e+01 1.0424717e-08
2.3125000e+01 9.5219952e-09
2.3250000e+01 8.6974455e-09
2.3375000e+01 7.9442965e-09
2.3500000e+01 7.2563652e-09
2.3625000e+01 6.6280049e-09
2.3750000e+01 6.0540581e-09
2.3875000e+01 5.5298104e-09
2.4000000e+01 5.0509601e-09
2.4125000e+01 4.6135767e-09
2.4250000e+01 4.2140679e-09
2.4375000e+01 3.8491543e-09
2.4500000e+01 3.5158393e-09
2.4625000e+01 3.2113888e-09
2.4750000e+01 2.9333013e-09
2.4875000e+01 2.6792939e-09
2.5000000e+01 2.4472822e-09
2.5125000e+01 2.2353619e-09
2.5250000e+01 2.0417923e-09
2.5375000e+01 1.8649856e-09
2.5500000e+01 1.7034897e-09
2.5625000e+01 1.5559787e-09
2.5750000e+01 1.4212398e-09


==> data/entropy-n3-k4-1.0.dat <==
1.2500000e-01 -2.1034661e-01
2.5000000e-01 -1.5687376e-01
3.7500000e-01 -1.1840969e-01
5.0000000e-01 -9.0035587e-02
6.2500000e-01 -6.8787117e-02
7.5000000e-01 -5.2720281e-02
8.7500000e-01 -4.0492952e-02
1.0000000e+00 -3.1146681e-02
1.1250000e+00 -2.3981061e-02
1.2500000e+00 -1.8475954e-02
1.3750000e+00 -1.4240683e-02
1.5000000e+00 -1.0979409e-02
1.6250000e+00 -8.4667818e-03
1.7500000e+00 -6.5303951e-03
1.8750000e+00 -5.0379226e-03
2.0000000e+00 -3.8875653e-03
2.1250000e+00 -3.0008942e-03
2.2500000e+00 -2.3174401e-03
2.3750000e+00 -1.7905718e-03
2.5000000e+00 -1.3843352e-03
2.6250000e+00 -1.0710190e-03
2.7500000e+00 -8.2927355e-04
2.8750000e+00 -6.4265711e-04
3.0000000e+00 -4.9851180e-04
3.1250000e+00 -3.8709487e-04
3.2500000e+00 -3.0090808e-04
3.3750000e+00 -2.3418049e-04
3.5000000e+00 -1.8246997e-04
3.6250000e+00 -1.4235627e-04
3.7500000e+00 -1.1120505e-04
3.8750000e+00 -8.6986253e-05
4.0000000e+00 -6.8134635e-05
4.1250000e+00 -5.3442512e-05
4.2500000e+00 -4.1977380e-05
4.3750000e+00 -3.3018610e-05
4.5000000e+00 -2.6008798e-05
4.6250000e+00 -2.0516371e-05
4.7500000e+00 -1.6206827e-05
4.8750000e+00 -1.2820619e-05
5.0000000e+00 -1.0156120e-05
5.1250000e+00 -8.0565066e-06
5.2500000e+00 -6.3996537e-06
5.3750000e+00 -5.0903293e-06
5.5000000e+00 -4.0541746e-06
5.6250000e+00 -3.2330495e-06
5.7500000e+00 -2.5814314e-06
5.8750000e+00 -2.0636268e-06
6.0000000e+00 -1.6516090e-06
6.1250000e+00 -1.3233397e-06
6.2500000e+00 -1.0614644e-06
6.3750000e+00 -8.5229725e-07
6.5000000e+00 -6.8503019e-07
6.6250000e+00 -5.5111536e-07
6.7500000e+00 -4.4378308e-07
6.8750000e+00 -3.5766441e-07
7.0000000e+00 -2.8849548e-07
7.1250000e+00 -2.3288548e-07
7.2500000e+00 -1.8813434e-07
7.3750000e+00 -1.5208927e-07
7.5000000e+00 -1.2303167e-07
7.6250000e+00 -9.9587918e-08
7.7500000e+00 -8.0658808e-08
7.8750000e+00 -6.5363748e-08
8.0000000e+00 -5.2996506e-08
8.1250000e+00 -4.2990092e-08
8.2500000e+00 -3.4888848e-08
8.3750000e+00 -2.8326234e-08
8.5000000e+00 -2.3007125e-08
8.6250000e+00 -1.8693692e-08
8.7500000e+00 -1.5194116e-08
8.8750000e+00 -1.2353565e-08
9.0000000e+00 -1.0046968e-08
9.1250000e+00 -8.1732237e-09
9.2500000e+00 -6.6505499e-09
9.3750000e+00 -5.4127513e-09
9.5000000e+00 -4.4062161e-09
9.6250000e+00 -3.5874994e-09
9.7500000e+00 -2.9213771e-09
9.8750000e+00 -2.3792753e-09
1.0000000e+01 -1.9380046e-09
1.0125000e+01 -1.5787371e-09
1.0250000e+01 -1.2861796e-09
1.0375000e+01 -1.0479054e-09
1.0500000e+01 -8.5381367e-10
1.0625000e+01 -6.9569103e-10
1.0750000e+01 -5.6685703e-10
1.0875000e+01 -4.6187645e-10
1.1000000e+01 -3.7632601e-10
1.1125000e+01 -3.0660509e-10
1.1250000e+01 -2.4978208e-10
1.1375000e+01 -2.0346958e-10
1.1500000e+01 -1.6572300e-10
1.1625000e+01 -1.3495816e-10
1.1750000e+01 -1.0988427e-10
1.1875000e+01 -8.9449488e-11
1.2000000e+01 -7.2796540e-11
1.2125000e+01 -5.9226667e-11
1.2250000e+01 -4.8170256e-11
1.2375000e+01 -3.9162930e-11
1.2500000e+01 -3.1826081e-11
1.2625000e+01 -2.5851012e-11
1.2750000e+01 -2.0986013e-11
1.2875000e+01 -1.7025838e-11
1.3000000e+01 -1.3803122e-11
1.3125000e+01 -1.1181394e-11
1.3250000e+01 -9.0493699e-12
1.3375000e+01 -7.3163099e-12
1.3500000e+01 -5.9082279e-12
1.3625000e+01 -4.7648018e-12
1.3750000e+01 -3.8368536e-12
1.3875000e+01 -3.0842942e-12
1.4000000e+01 -2.4744479e-12
1.4125000e+01 -1.9806842e-12
1.4250000e+01 -1.5813036e-12
1.4375000e+01 -1.2586275e-12
1.4500000e+01 -9.9825601e-13
1.4625000e+01 -7.8846292e-13
1.4750000e+01 -6.1970177e-13
1.4875000e+01 -4.8420311e-13
1.5000000e+01 -3.7564591e-13
1.5125000e+01 -2.8888959e-13
1.5250000e+01 -2.1975546e-13
1.5375000e+01 -1.6484839e-13
1.5500000e+01 -1.2141152e-13
1.5625000e+01 -8.7207619e-14
1.5750000e+01 -6.0422487e-14
1.5875000e+01 -3.9586150e-14
1.6000000e+01 -2.3508636e-14
1.6125000e+01 -1.1227621e-14
1.6250000e+01 -1.9658047e-15
1.6375000e+01 4.9038493e-15
1.6500000e+01 9.8863924e-15
1.6625000e+01 1.3387930e-14
1.6750000e+01 1.5734364e-14
1.6875000e+01 1.7186651e-14
1.7000000e+01 1.7953198e-14
1.7125000e+01 1.8199949e-14
1.7250000e+01 1.8058575e-14
1.7375000e+01 1.7633126e-14
1.7500000e+01 1.7005426e-14
1.7625000e+01 1.6239448e-14
1.7750000e+01 1.5384859e-14
1.7875000e+01 1.4479893e-14
1.8000000e+01 1.3553663e-14
1.8125000e+01 1.2628040e-14
1.8250000e+01 1.1719162e-14
1.8375000e+01 1.0838648e-14
1.8500000e+01 9.9945806e-15
1.8625000e+01 9.1922822e-15
1.8750000e+01 8.4349491e-15
1.8875000e+01 7.7241496e-15
1.9000000e+01 7.0602221e-15
1.9125000e+01 6.4425917e-15
1.9250000e+01 5.8700175e-15
1.9375000e+01 5.3407926e-15
1.9500000e+01 4.8528904e-15
1.9625000e+01 4.4040895e-15
1.9750000e+01 3.9920606e-15
1.9875000e+01 3.6144366e-15
2.0000000e+01 3.2688627e-15
2.0125000e+01 2.9530382e-15
2.0250000e+01 2.6647394e-15
2.0375000e+01 2.4018396e-15
2.0500000e+01 2.1623219e-15
2.0625000e+01 1.9442846e-15
2.0750000e+01 1.7459473e-15
2.0875000e+01 1.5656466e-15
2.1000000e+01 1.4018384e-15
2.1125000e+01 1.2530906e-15
2.1250000e+01 1.1180815e-15
2.1375000e+01 9.9559318e-16
2.1500000e+01 8.8450696e-16
2.1625000e+01 7.8379531e-16


==> data/entropy-n3-k4-1.125.dat <==
1.2500000e-01 -2.3252484e-01
2.5000000e-01 -1.7203132e-01
3.7500000e-01 -1.2892486e-01
5.0000000e-01 -9.7348011e-02
6.2500000e-01 -7.3839755e-02
7.5000000e-01 -5.6160150e-02
8.7500000e-01 -4.2777647e-02
1.0000000e+00 -3.2606509e-02
1.1250000e+00 -2.4857676e-02
1.2500000e+00 -1.8947374e-02
1.3750000e+00 -1.4437927e-02
1.5000000e+00 -1.0997956e-02
1.6250000e+00 -8.3749519e-03
1.7500000e+00 -6.3758604e-03
1.8750000e+00 -4.8529339e-03
2.0000000e+00 -3.6931367e-03
2.1250000e+00 -2.8100728e-03
2.2500000e+00 -2.1377815e-03
2.3750000e+00 -1.6259583e-03
2.5000000e+00 -1.2362734e-03
2.6250000e+00 -9.3954288e-04
2.7500000e+00 -7.1355819e-04
2.8750000e+00 -5.4142457e-04
3.0000000e+00 -4.1029195e-04
3.1250000e+00 -3.1038668e-04
3.2500000e+00 -2.3427406e-04
3.3750000e+00 -1.7629712e-04
3.5000000e+00 -1.3214996e-04
3.6250000e+00 -9.8553553e-05
3.7500000e+00 -7.3009520e-05
3.8750000e+00 -5.3613124e-05
4.0000000e+00 -3.8911293e-05
4.1250000e+00 -2.7794772e-05
4.2500000e+00 -1.9416206e-05
4.3750000e+00 -1.3127880e-05
4.5000000e+00 -8.4343794e-06
4.6250000e+00 -4.9565695e-06
4.7500000e+00 -2.4041730e-06
4.8750000e+00 -5.5487104e-07
5.0000000e+00 7.6163454e-07
5.1250000e+00 1.6757879e-06
5.2500000e+00 2.2874759e-06
5.3750000e+00 2.6731392e-06
5.5000000e+00 2.8912169e-06
5.6250000e+00 2.9863197e-06
5.7500000e+00 2.9924316e-06
5.8750000e+00 2.9353692e-06
6.0000000e+00 2.8346720e-06
6.1250000e+00 2.7050568e-06
6.2500000e+00 2.5575376e-06
6.3750000e+00 2.4002889e-06
6.5000000e+00 2.2393112e-06
6.6250000e+00 2.0789435e-06
6.7500000e+00 1.9222599e-06
6.8750000e+00 1.7713743e-06
7.0000000e+00 1.6276761e-06
7.1250000e+00 1.4920116e-06
7.2500000e+00 1.3648232e-06
7.3750000e+00 1.2462569e-06
7.5000000e+00 1.1362441e-06
7.6250000e+00 1.0345646e-06
7.7500000e+00 9.4089406e-07
7.8750000e+00 8.5484033e-07
8.0000000e+00 7.7597039e-07
8.1250000e+00 7.0383062e-07
8.2500000e+00 6.3796161e-07
8.3750000e+00 5.7790892e-07
8.5000000e+00 5.2323067e-07
8.6250000e+00 4.7350273e-07
8.7500000e+00 4.2832212e-07
8.8750000e+00 3.8730897e-07
9.0000000e+00 3.5010760e-07
9.1250000e+00 3.1638665e-07
9.2500000e+00 2.8583887e-07
9.3750000e+00 2.5818036e-07
9.5000000e+00 2.3314964e-07
9.6250000e+00 2.1050652e-07
9.7500000e+00 1.9003086e-07
9.8750000e+00 1.7152131e-07
1.0000000e+01 1.5479402e-07
1.0125000e+01 1.3968136e-07
1.0250000e+01 1.2603067e-07
1.0375000e+01 1.1370311e-07
1.0500000e+01 1.0257253e-07
1.0625000e+01 9.2524392e-08
1.0750000e+01 8.3454788e-08
1.0875000e+01 7.5269529e-08
1.1000000e+01 6.7883280e-08
1.1125000e+01 6.1218767e-08
1.1250000e+01 5.5206050e-08
1.1375000e+01 4.9781858e-08
1.1500000e+01 4.4888970e-08
1.1625000e+01 4.0475654e-08
1.1750000e+01 3.6495157e-08
1.1875000e+01 3.2905238e-08
1.2000000e+01 2.9667736e-08
1.2125000e+01 2.6748190e-08
1.2250000e+01 2.4115482e-08
1.2375000e+01 2.1741519e-08
1.2500000e+01 1.9600944e-08
1.2625000e+01 1.7670870e-08
1.2750000e+01 1.5930643e-08
1.2875000e+01 1.4361629e-08
1.3000000e+01 1.2947013e-08
1.3125000e+01 1.1671627e-08
1.3250000e+01 1.0521789e-08
1.3375000e+01 9.4851557e-09
1.3500000e+01 8.5505958e-09
1.3625000e+01 7.7080694e-09
1.3750000e+01 6.9485222e-09
1.3875000e+01 6.2637889e-09
1.4000000e+01 5.6465064e-09
1.4125000e+01 5.0900350e-09
1.4250000e+01 4.5883879e-09
1.4375000e+01 4.1361669e-09
1.4500000e+01 3.7285047e-09
1.4625000e+01 3.3610128e-09
1.4750000e+01 3.0297347e-09
1.4875000e+01 2.7311030e-09
1.5000000e+01 2.4619017e-09
1.5125000e+01 2.2192314e-09
1.5250000e+01 2.0004779e-09
1.5375000e+01 1.8032847e-09
1.5500000e+01 1.6255274e-09
1.5625000e+01 1.4652907e-09
1.5750000e+01 1.3208479e-09
1.5875000e+01 1.1906426e-09
1.6000000e+01 1.0732717e-09
1.6125000e+01 9.6747018e-10
1.6250000e+01 8.7209782e-10
1.6375000e+01 7.8612668e-10
1.6500000e+01 7.0863014e-10
1.6625000e+01 6.3877293e-10
1.6750000e+01 5.7580200e-10
1.6875000e+01 5.1903861e-10
1.7000000e+01 4.6787086e-10
1.7125000e+01 4.2174717e-10
1.7250000e+01 3.8017033e-10
1.7375000e+01 3.4269214e-10
1.7500000e+01 3.0890858e-10
1.7625000e+01 2.7845543e-10
1.7750000e+01 2.5100439e-10
1.7875000e+01 2.2625954e-10
1.8000000e+01 2.0395407e-10
1.8125000e+01 1.8384752e-10
1.8250000e+01 1.6572313e-10
1.8375000e+01 1.4938548e-10
1.8500000e+01 1.3465847e-10
1.8625000e+01 1.2138328e-10
1.8750000e+01 1.0941680e-10
1.8875000e+01 9.8630021e-11
1.9000000e+01 8.8906638e-11
1.9125000e+01 8.0141831e-11
1.9250000e+01 7.2241083e-11
1.9375000e+01 6.5119222e-11
1.9500000e+01 5.8699466e-11
1.9625000e+01 5.2912596e-11
1.9750000e+01 4.7696227e-11
1.9875000e+01 4.2994100e-11
2.0000000e+01 3.8755526e-11
2.0125000e+01 3.4934816e-11
2.0250000e+01 3.1490761e-11
2.0375000e+01 2.8386244e-11
2.0500000e+01 2.5587778e-11
2.0625000e+01 2.3065202e-11
2.0750000e+01 2.0791311e-11
2.0875000e+01 1.8741601e-11
2.1000000e+01 1.6893951e-11
2.1125000e+01 1.5228449e-11


==> data/entropy-n3-k4-1.5.dat <==
1.2500000e-01 -2.9202947e-01
2.5000000e-01 -2.0821030e-01
3.7500000e-01 -1.5051739e-01
5.0000000e-01 -1.0942205e-01
6.2500000e-01 -7.9649692e-02
7.5000000e-01 -5.7900451e-02
8.7500000e-01 -4.1954374e-02
1.0000000e+00 -3.0251574e-02
1.1250000e+00 -2.1668185e-02
1.2500000e+00 -1.5383265e-02
1.3750000e+00 -1.0792838e-02
1.5000000e+00 -7.4510528e-03
1.6250000e+00 -5.0283746e-03
1.7500000e+00 -3.2812313e-03
1.8750000e+00 -2.0296943e-03
2.0000000e+00 -1.1409733e-03
2.1250000e+00 -5.1717351e-04
2.2500000e+00 -8.6211701e-05
2.3750000e+00 2.0492311e-04
2.5000000e+00 3.9516302e-04
2.6250000e+00 5.1305740e-04
2.7500000e+00 5.7950526e-04
2.8750000e+00 6.0977305e-04
3.0000000e+00 6.1498338e-04
3.1250000e+00 6.0321253e-04
3.2500000e+00 5.8029914e-04
3.3750000e+00 5.5043983e-04
3.5000000e+00 5.1662769e-04
3.6250000e+00 4.8097517e-04
3.7500000e+00 4.4495166e-04
3.8750000e+00 4.0955832e-04
4.0000000e+00 3.7545673e-04
4.1250000e+00 3.4306350e-04
4.2500000e+00 3.1261971e-04
4.3750000e+00 2.8424195e-04
4.5000000e+00 2.5795968e-04
4.6250000e+00 2.3374257e-04
4.7500000e+00 2.1152037e-04
4.8750000e+00 1.9119733e-04
5.0000000e+00 1.7266264e-04
5.1250000e+00 1.5579781e-04
5.2500000e+00 1.4048191e-04
5.3750000e+00 1.2659521e-04
5.5000000e+00 1.1402160e-04
5.6250000e+00 1.0265020e-04
5.7500000e+00 9.2376331e-05
5.8750000e+00 8.3102021e-05
6.0000000e+00 7.4736211e-05
6.1250000e+00 6.7194737e-05
6.2500000e+00 6.0400151e-05
6.3750000e+00 5.4281448e-05
6.5000000e+00 4.8773727e-05
6.6250000e+00 4.3817816e-05
6.7500000e+00 3.9359879e-05
6.8750000e+00 3.5351027e-05
7.0000000e+00 3.1746930e-05
7.1250000e+00 2.8507443e-05
7.2500000e+00 2.5596252e-05
7.3750000e+00 2.2980545e-05
7.5000000e+00 2.0630693e-05
7.6250000e+00 1.8519964e-05
7.7500000e+00 1.6624257e-05
7.8750000e+00 1.4921852e-05
8.0000000e+00 1.3393186e-05
8.1250000e+00 1.2020647e-05
8.2500000e+00 1.0788382e-05
8.3750000e+00 9.6821326e-06
8.5000000e+00 8.6890718e-06
8.6250000e+00 7.7976674e-06
8.7500000e+00 6.9975521e-06
8.8750000e+00 6.2794084e-06
9.0000000e+00 5.6348634e-06
9.1250000e+00 5.0563946e-06
9.2500000e+00 4.5372443e-06
9.3750000e+00 4.0713429e-06
9.5000000e+00 3.6532390e-06
9.6250000e+00 3.2780375e-06
9.7500000e+00 2.9413428e-06
9.8750000e+00 2.6392085e-06
1.0000000e+01 2.3680914e-06
1.0125000e+01 2.1248108e-06
1.0250000e+01 1.9065114e-06
1.0375000e+01 1.7106304e-06
1.0500000e+01 1.5348673e-06
1.0625000e+01 1.3771574e-06
1.0750000e+01 1.2356475e-06
1.0875000e+01 1.1086746e-06
1.1000000e+01 9.9474597e-07
1.1125000e+01 8.9252227e-07
1.1250000e+01 8.0080139e-07
1.1375000e+01 7.1850466e-07
1.1500000e+01 6.4466406e-07
1.1625000e+01 5.7841099e-07
1.1750000e+01 5.1896598e-07
1.1875000e+01 4.6562962e-07
1.2000000e+01 4.1777431e-07
1.2125000e+01 3.7483691e-07
1.2250000e+01 3.3631210e-07
1.2375000e+01 3.0174649e-07
1.2500000e+01 2.7073325e-07
1.2625000e+01 2.4290733e-07
1.2750000e+01 2.1794120e-07
1.2875000e+01 1.9554098e-07
1.3000000e+01 1.7544298e-07
1.3125000e+01 1.5741060e-07
1.3250000e+01 1.4123157e-07
1.3375000e+01 1.2671540e-07
1.3500000e+01 1.1369120e-07
1.3625000e+01 1.0200564e-07
1.3750000e+01 9.1521131e-08
1.3875000e+01 8.2114237e-08
1.4000000e+01 7.3674202e-08
1.4125000e+01 6.6101654e-08
1.4250000e+01 5.9307434e-08
1.4375000e+01 5.3211545e-08
1.4500000e+01 4.7742212e-08
1.4625000e+01 4.2835037e-08
1.4750000e+01 3.8432240e-08
1.4875000e+01 3.4481981e-08
1.5000000e+01 3.0937746e-08
1.5125000e+01 2.7757804e-08
1.5250000e+01 2.4904710e-08
1.5375000e+01 2.2344871e-08
1.5500000e+01 2.0048145e-08
1.5625000e+01 1.7987487e-08
1.5750000e+01 1.6138635e-08
1.5875000e+01 1.4479816e-08
1.6000000e+01 1.2991500e-08
1.6125000e+01 1.1656161e-08
1.6250000e+01 1.0458075e-08
1.6375000e+01 9.3831350e-09
1.6500000e+01 8.4186830e-09
1.6625000e+01 7.5533629e-09
1.6750000e+01 6.7769848e-09
1.6875000e+01 6.0804074e-09
1.7000000e+01 5.4554281e-09
1.7125000e+01 4.8946879e-09
1.7250000e+01 4.3915834e-09
1.7375000e+01 3.9401912e-09
1.7500000e+01 3.5351956e-09
1.7625000e+01 3.1718274e-09
1.7750000e+01 2.8458087e-09
1.7875000e+01 2.5532998e-09
1.8000000e+01 2.2908570e-09
1.8125000e+01 2.0553892e-09
1.8250000e+01 1.8441243e-09
1.8375000e+01 1.6545746e-09
1.8500000e+01 1.4845076e-09
1.8625000e+01 1.3319212e-09
1.8750000e+01 1.1950186e-09
1.8875000e+01 1.0721876e-09
1.9000000e+01 9.6198201e-10
1.9125000e+01 8.6310392e-10
1.9250000e+01 7.7438914e-10
1.9375000e+01 6.9479265e-10
1.9500000e+01 6.2337791e-10
1.9625000e+01 5.5930346e-10
1.9750000e+01 5.0181514e-10
1.9875000e+01 4.5023558e-10
2.0000000e+01 4.0395781e-10
2.0125000e+01 3.6243663e-10
2.0250000e+01 3.2518348e-10
2.0375000e+01 2.9175920e-10


==> data/entropy-n5-k4-1.0.dat <==
1.2500000e-01 -1.2170272e-01
2.5000000e-01 -8.9911442e-02
3.7500000e-01 -6.7490274e-02
5.0000000e-01 -5.1149744e-02
6.2500000e-01 -3.9003769e-02
7.5000000e-01 -2.9862044e-02
8.7500000e-01 -2.2925171e-02
1.0000000e+00 -1.7632929e-02
1.1250000e+00 -1.3580812e-02
1.2500000e+00 -1.0470434e-02
1.3750000e+00 -8.0783600e-03
1.5000000e+00 -6.2357906e-03
1.6250000e+00 -4.8147442e-03
1.7500000e+00 -3.7179709e-03
1.8750000e+00 -2.8712421e-03
2.0000000e+00 -2.2175737e-03
2.1250000e+00 -1.7130262e-03
2.2500000e+00 -1.3236417e-03
2.3750000e+00 -1.0231600e-03
2.5000000e+00 -7.9127894e-04
2.6250000e+00 -6.1231276e-04
2.7500000e+00 -4.7415148e-04
2.8750000e+00 -3.6745220e-04
3.0000000e+00 -2.8501099e-04
3.1250000e+00 -2.2127568e-04
3.2500000e+00 -1.7196838e-04
3.3750000e+00 -1.3379355e-04
3.5000000e+00 -1.0421240e-04
3.6250000e+00 -8.1268949e-05
3.7500000e+00 -6.3455834e-05
3.8750000e+00 -4.9611016e-05
4.0000000e+00 -3.8838253e-05
4.1250000e+00 -3.0445909e-05
4.2500000e+00 -2.3899898e-05
4.3750000e+00 -1.8787481e-05
4.5000000e+00 -1.4789434e-05
4.6250000e+00 -1.1658635e-05
4.7500000e+00 -9.2035907e-06
4.8750000e+00 -7.2757602e-06
5.0000000e+00 -5.7597926e-06
5.1250000e+00 -4.5660071e-06
5.2500000e+00 -3.6245956e-06
5.3750000e+00 -2.8811509e-06
5.5000000e+00 -2.2932140e-06
5.6250000e+00 -1.8276056e-06
5.7500000e+00 -1.4583630e-06
5.8750000e+00 -1.1651421e-06
6.0000000e+00 -9.3197906e-07
6.1250000e+00 -7.4632938e-07
6.2500000e+00 -5.9832142e-07
6.3750000e+00 -4.8017577e-07
6.5000000e+00 -3.8575302e-07
6.6250000e+00 -3.1020112e-07
6.7500000e+00 -2.4968004e-07
6.8750000e+00 -2.0114638e-07
7.0000000e+00 -1.6218485e-07
7.1250000e+00 -1.3087597e-07
7.2500000e+00 -1.0569230e-07
7.3750000e+00 -8.5416801e-08
7.5000000e+00 -6.9078490e-08
7.6250000e+00 -5.5901770e-08
7.7500000e+00 -4.5266366e-08
7.8750000e+00 -3.6675644e-08
8.0000000e+00 -2.9731527e-08
8.1250000e+00 -2.4114594e-08
8.2500000e+00 -1.9568271e-08
8.3750000e+00 -1.5886269e-08
8.5000000e+00 -1.2902563e-08
8.6250000e+00 -1.0483423e-08
8.7500000e+00 -8.5210327e-09
8.8750000e+00 -6.9283982e-09
9.0000000e+00 -5.6352744e-09
9.1250000e+00 -4.5848967e-09
9.2500000e+00 -3.7313629e-09
9.3750000e+00 -3.0375298e-09
9.5000000e+00 -2.4733234e-09
9.6250000e+00 -2.0143792e-09
9.7500000e+00 -1.6409471e-09
9.8750000e+00 -1.3370095e-09
1.0000000e+01 -1.0895692e-09
1.0125000e+01 -8.8807548e-10
1.0250000e+01 -7.2395955e-10
1.0375000e+01 -5.9025959e-10
1.0500000e+01 -4.8131724e-10
1.0625000e+01 -3.9253191e-10
1.0750000e+01 -3.2016183e-10
1.0875000e+01 -2.6116277e-10
1.1000000e+01 -2.1305732e-10
1.1125000e+01 -1.7382878e-10
1.1250000e+01 -1.4183508e-10
1.1375000e+01 -1.1573891e-10
1.1500000e+01 -9.4450866e-11
1.1625000e+01 -7.7083352e-11
1.1750000e+01 -6.2913050e-11
1.1875000e+01 -5.1350408e-11
1.2000000e+01 -4.1914830e-11
1.2125000e+01 -3.4214476e-11
1.2250000e+01 -2.7929828e-11
1.2375000e+01 -2.2800306e-11
1.2500000e+01 -1.8613374e-11
1.2625000e+01 -1.5195656e-11
1.2750000e+01 -1.2405715e-11
1.2875000e+01 -1.0128149e-11
1.3000000e+01 -8.2687969e-12
1.3125000e+01 -6.7508204e-12
1.3250000e+01 -5.5115116e-12
1.3375000e+01 -4.4996918e-12
1.3500000e+01 -3.6735888e-12
1.3625000e+01 -2.9991064e-12
1.3750000e+01 -2.4484118e-12
1.3875000e+01 -1.9987843e-12
1.4000000e+01 -1.6316755e-12
1.4125000e+01 -1.3319422e-12
1.4250000e+01 -1.0872214e-12
1.4375000e+01 -8.8741878e-13
1.4500000e+01 -7.2429285e-13
1.4625000e+01 -5.9111428e-13
1.4750000e+01 -4.8238844e-13
1.4875000e+01 -3.9362878e-13
1.5000000e+01 -3.2117181e-13
1.5125000e+01 -2.6202610e-13
1.5250000e+01 -2.1374895e-13
1.5375000e+01 -1.7434573e-13
1.5500000e+01 -1.4218767e-13
1.5625000e+01 -1.1594480e-13
1.5750000e+01 -9.4531095e-14


==> data/entropy-n5-k4-1.125.dat <==
1.2500000e-01 -1.3366032e-01
2.5000000e-01 -9.7904376e-02
3.7500000e-01 -7.2940481e-02
5.0000000e-01 -5.4886856e-02
6.2500000e-01 -4.1555464e-02
7.5000000e-01 -3.1581363e-02
8.7500000e-01 -2.4056083e-02
1.0000000e+00 -1.8347351e-02
1.1250000e+00 -1.4001276e-02
1.2500000e+00 -1.0685336e-02
1.3750000e+00 -8.1526796e-03
1.5000000e+00 -6.2179666e-03
1.6250000e+00 -4.7405811e-03
1.7500000e+00 -3.6130821e-03
1.8750000e+00 -2.7531201e-03
2.0000000e+00 -2.0975470e-03
2.1250000e+00 -1.5979763e-03
2.2500000e+00 -1.2173789e-03
2.3750000e+00 -9.2745419e-04
2.5000000e+00 -7.0659937e-04
2.6250000e+00 -5.3834128e-04
2.7500000e+00 -4.1012910e-04
2.8750000e+00 -3.1240650e-04
3.0000000e+00 -2.3790041e-04
3.1250000e+00 -1.8107693e-04
3.2500000e+00 -1.3772578e-04
3.3750000e+00 -1.0464351e-04
3.5000000e+00 -7.9392213e-05
3.6250000e+00 -6.0115941e-05
3.7500000e+00 -4.5401169e-05
3.8750000e+00 -3.4170745e-05
4.0000000e+00 -2.5603336e-05
4.1250000e+00 -1.9072246e-05
4.2500000e+00 -1.4098943e-05
4.3750000e+00 -1.0317752e-05
4.5000000e+00 -7.4490243e-06
4.6250000e+00 -5.2787339e-06
4.7500000e+00 -3.6429580e-06
4.8750000e+00 -2.4160605e-06
5.0000000e+00 -1.5016897e-06
5.1250000e+00 -8.2591370e-07
5.2500000e+00 -3.3198133e-07
5.3750000e+00 2.3680627e-08
5.5000000e+00 2.7452841e-07
5.6250000e+00 4.4624471e-07
5.7500000e+00 5.5853468e-07
5.8750000e+00 6.2650385e-07
6.0000000e+00 6.6171647e-07
6.1250000e+00 6.7300922e-07
6.2500000e+00 6.6711756e-07
6.3750000e+00 6.4915818e-07
6.5000000e+00 6.2300110e-07
6.6250000e+00 5.9155681e-07
6.7500000e+00 5.5699800e-07
6.8750000e+00 5.2093092e-07
7.0000000e+00 4.8452776e-07
7.1250000e+00 4.4862909e-07
7.2500000e+00 4.1382297e-07
7.3750000e+00 3.8050609e-07
7.5000000e+00 3.4893104e-07
7.6250000e+00 3.1924267e-07
7.7500000e+00 2.9150615e-07
7.8750000e+00 2.6572856e-07
8.0000000e+00 2.4187530e-07
8.1250000e+00 2.1988279e-07
8.2500000e+00 1.9966796e-07
8.3750000e+00 1.8113548e-07
8.5000000e+00 1.6418318e-07
8.6250000e+00 1.4870602e-07
8.7500000e+00 1.3459903e-07
8.8750000e+00 1.2175936e-07
9.0000000e+00 1.1008779e-07
9.1250000e+00 9.9489636e-08
9.2500000e+00 8.9875394e-08
9.3750000e+00 8.1161057e-08
9.5000000e+00 7.3268242e-08
9.6250000e+00 6.6124176e-08
9.7500000e+00 5.9661566e-08
9.8750000e+00 5.3818402e-08
1.0000000e+01 4.8537707e-08
1.0125000e+01 4.3767261e-08
1.0250000e+01 3.9459307e-08
1.0375000e+01 3.5570247e-08
1.0500000e+01 3.2060348e-08
1.0625000e+01 2.8893448e-08
1.0750000e+01 2.6036675e-08
1.0875000e+01 2.3460181e-08
1.1000000e+01 2.1136887e-08
1.1125000e+01 1.9042250e-08
1.1250000e+01 1.7154039e-08
1.1375000e+01 1.5452132e-08
1.1500000e+01 1.3918326e-08
1.1625000e+01 1.2536159e-08
1.1750000e+01 1.1290758e-08
1.1875000e+01 1.0168683e-08
1.2000000e+01 9.1577982e-09
1.2125000e+01 8.2471463e-09
1.2250000e+01 7.4268387e-09
1.2375000e+01 6.6879528e-09
1.2500000e+01 6.0224395e-09
1.2625000e+01 5.4230389e-09
1.2750000e+01 4.8832048e-09
1.2875000e+01 4.3970349e-09
1.3000000e+01 3.9592084e-09
1.3125000e+01 3.5649295e-09
1.3250000e+01 3.2098760e-09
1.3375000e+01 2.8901529e-09
1.3500000e+01 2.6022506e-09
1.3625000e+01 2.3430069e-09
1.3750000e+01 2.1095730e-09
1.3875000e+01 1.8993826e-09
1.4000000e+01 1.7101237e-09
1.4125000e+01 1.5397141e-09
1.4250000e+01 1.3862782e-09
1.4375000e+01 1.2481266e-09
1.4500000e+01 1.1237380e-09
1.4625000e+01 1.0117421e-09
1.4750000e+01 9.1090501e-10
1.4875000e+01 8.2011551e-10
1.5000000e+01 7.3837291e-10
1.5125000e+01 6.6477610e-10
1.5250000e+01 5.9851366e-10


==> data/entropy-n5-k4-1.5.dat <==
1.2500000e-01 -1.6510031e-01
2.5000000e-01 -1.1731286e-01
3.7500000e-01 -8.4875413e-02
5.0000000e-01 -6.1902896e-02
6.2500000e-01 -4.5280183e-02
7.5000000e-01 -3.3124280e-02
8.7500000e-01 -2.4192859e-02
1.0000000e+00 -1.7620529e-02
1.1250000e+00 -1.2785394e-02
1.2500000e+00 -9.2328675e-03
1.3750000e+00 -6.6277624e-03
1.5000000e+00 -4.7219897e-03
1.6250000e+00 -3.3317377e-03
1.7500000e+00 -2.3208846e-03
1.8750000e+00 -1.5887490e-03
2.0000000e+00 -1.0609778e-03
2.1250000e+00 -6.8274998e-04
2.2500000e+00 -4.1370916e-04
2.3750000e+00 -2.2419172e-04
2.5000000e+00 -9.2424433e-05
2.6250000e+00 -2.4476632e-06
2.7500000e+00 5.7420599e-05
2.8750000e+00 9.5718502e-05
3.0000000e+00 1.1867586e-04
3.1250000e+00 1.3082909e-04
3.2500000e+00 1.3547324e-04
3.3750000e+00 1.3499414e-04
3.5000000e+00 1.3111214e-04
3.6250000e+00 1.2506105e-04
3.7500000e+00 1.1771940e-04
3.8750000e+00 1.0970666e-04
4.0000000e+00 1.0145388e-04
4.1250000e+00 9.3255396e-05
4.2500000e+00 8.5306777e-05
4.3750000e+00 7.7732587e-05
4.5000000e+00 7.0606716e-05
4.6250000e+00 6.3967229e-05
4.7500000e+00 5.7827202e-05
4.8750000e+00 5.2182600e-05
5.0000000e+00 4.7017993e-05
5.1250000e+00 4.2310675e-05
5.2500000e+00 3.8033614e-05
5.3750000e+00 3.4157545e-05
5.5000000e+00 3.0652437e-05
5.6250000e+00 2.7488503e-05
5.7500000e+00 2.4636872e-05
5.8750000e+00 2.2070021e-05
6.0000000e+00 1.9762038e-05
6.1250000e+00 1.7688756e-05
6.2500000e+00 1.5827802e-05
6.3750000e+00 1.4158583e-05
6.5000000e+00 1.2662238e-05
6.6250000e+00 1.1321556e-05
6.7500000e+00 1.0120882e-05
6.8750000e+00 9.0460154e-06
7.0000000e+00 8.0841019e-06
7.1250000e+00 7.2235285e-06
7.2500000e+00 6.4538201e-06
7.3750000e+00 5.7655404e-06
7.5000000e+00 5.1501991e-06
7.6250000e+00 4.6001644e-06
7.7500000e+00 4.1085823e-06
7.8750000e+00 3.6693016e-06
8.0000000e+00 3.2768058e-06
8.1250000e+00 2.9261499e-06
8.2500000e+00 2.6129037e-06
8.3750000e+00 2.3331000e-06
8.5000000e+00 2.0831871e-06
8.6250000e+00 1.8599867e-06
8.7500000e+00 1.6606554e-06
8.8750000e+00 1.4826499e-06
9.0000000e+00 1.3236962e-06
9.1250000e+00 1.1817609e-06
9.2500000e+00 1.0550267e-06
9.3750000e+00 9.4186935e-07
9.5000000e+00 8.4083723e-07
9.6250000e+00 7.5063347e-07
9.7500000e+00 6.7009937e-07
9.8750000e+00 5.9819985e-07
1.0000000e+01 5.3401032e-07
1.0125000e+01 4.7670496e-07
1.0250000e+01 4.2554619e-07
1.0375000e+01 3.7987534e-07
1.0500000e+01 3.3910416e-07
1.0625000e+01 3.0270740e-07
1.0750000e+01 2.7021600e-07
1.0875000e+01 2.4121117e-07
1.1000000e+01 2.1531896e-07
1.1125000e+01 1.9220549e-07
1.1250000e+01 1.7157267e-07
1.1375000e+01 1.5315436e-07
1.1500000e+01 1.3671296e-07
1.1625000e+01 1.2203633e-07
1.1750000e+01 1.0893510e-07
1.1875000e+01 9.7240210e-08
1.2000000e+01 8.6800717e-08
1.2125000e+01 7.7481890e-08
1.2250000e+01 6.9163445e-08
1.2375000e+01 6.1738007e-08
1.2500000e+01 5.5109720e-08
1.2625000e+01 4.9193018e-08
1.2750000e+01 4.3911515e-08
1.2875000e+01 3.9197025e-08
1.3000000e+01 3.4988680e-08
1.3125000e+01 3.1232142e-08
1.3250000e+01 2.7878911e-08
1.3375000e+01 2.4885689e-08
1.3500000e+01 2.2213827e-08
1.3625000e+01 1.9828824e-08
1.3750000e+01 1.7699883e-08
1.3875000e+01 1.5799514e-08
1.4000000e+01 1.4103177e-08
1.4125000e+01 1.2588968e-08


==> data/exp-G.dat <==
0.06880216488515914	0.8909898996341092
0.09515406775605115	0.7267643497035339
0.10428407491618905	0.7550132656119362
0.11922869977838803	0.6885098728413412
0.13923002033757906	0.6767365449345855
0.16359501688192382	0.5929443913639794
0.18394083135175548	0.5811003527791049
0.1910713046985378	0.575938473276443
0.21378562393321704	0.5846005313459783
0.24019593599651942	0.5611599415496442
0.24211204388939944	0.5451793282948282
0.276582899148854	0.5263349325762067
0.29358872505557476	0.5019043932862115
0.32723835959410597	0.49836885938027864
0.350370414111156	0.5333352897099536
0.37840603136326123	0.5318503654694616
0.38975588242271	0.5213851851079009
0.43617822888707447	0.4715695123733087
0.5465341129128842	0.4877622576624806
0.6752410934068529	0.47994872773036906
0.8225759949625553	0.5004194690457198
0.9810774979550525	0.48532273926738695
1.0380038481256975	0.44413376926327064
1.2380237559409337	0.48313070824570875
1.4559338351449944	0.4843681451127852
1.7037583156197287	0.489317892581091
2.120667445448093	0.4904492634309894
2.2832661551315456	0.49239380707925234
3.160581046550492	0.49702535649602425
3.619912284342611	0.5030711194751694
6.352516883997749	0.4927473604698456
12.67523277915212	0.4799487277303693


==> data/nozzle-argon-n3-k6-nr1-mach-1.dat <==
x y
1.022503e-01 0.000000e+00
1.026050e-01 4.090655e-04
1.027063e-01 5.392500e-04
1.027005e-01 9.731313e-04
1.026916e-01 1.078500e-03
1.026063e-01 1.487900e-03
1.025675e-01 1.617750e-03
1.024284e-01 1.980932e-03
1.023414e-01 2.157000e-03
1.021787e-01 2.455275e-03
1.020147e-01 2.696250e-03
1.018633e-01 2.912551e-03
1.015855e-01 3.235500e-03
1.014853e-01 3.353555e-03
1.010493e-01 3.774750e-03
1.010455e-01 3.778511e-03
1.010311e-01 3.790509e-03
1.005340e-01 4.181801e-03
1.003386e-01 4.314000e-03
9.996965e-02 4.570932e-03
9.949753e-02 4.853250e-03
9.935044e-02 4.945480e-03
9.900369e-02 5.131910e-03
9.865122e-02 5.298748e-03
9.842779e-02 5.392500e-03
9.787699e-02 5.632065e-03
9.709777e-02 5.931750e-03
9.705123e-02 5.951674e-03
9.697632e-02 5.980012e-03
9.615847e-02 6.248047e-03
9.540729e-02 6.471000e-03
9.522756e-02 6.515355e-03
9.499821e-02 6.567260e-03
9.424202e-02 6.707307e-03
9.339220e-02 6.853545e-03
9.320103e-02 6.888536e-03
9.302009e-02 6.919343e-03
9.209207e-02 7.051865e-03
9.109304e-02 7.184994e-03
9.092827e-02 7.203380e-03
9.061239e-02 7.236090e-03
8.964717e-02 7.349464e-03
8.916600e-02 7.401587e-03
8.831557e-02 7.484109e-03
8.729185e-02 7.574647e-03
8.693410e-02 7.603473e-03
8.573411e-02 7.690145e-03
8.548876e-02 7.707362e-03
8.541770e-02 7.711799e-03
8.402385e-02 7.796357e-03
8.359825e-02 7.818828e-03
8.251552e-02 7.873999e-03
8.177880e-02 7.905816e-03
8.098558e-02 7.940364e-03
8.001187e-02 7.975206e-03
7.943157e-02 7.995077e-03
7.824495e-02 8.026915e-03
7.783966e-02 8.037198e-03
7.652512e-02 8.061238e-03
7.622728e-02 8.065568e-03
7.480529e-02 8.077087e-03
7.456070e-02 8.077929e-03
7.312948e-02 8.074502e-03
7.286356e-02 8.072147e-03
7.145368e-02 8.052588e-03
7.109603e-02 8.044867e-03
6.981885e-02 8.011836e-03
6.927508e-02 7.993175e-03
6.818401e-02 7.951992e-03
6.737295e-02 7.913592e-03
6.658708e-02 7.874290e-03
6.538964e-02 7.803731e-03
6.499015e-02 7.779436e-03
6.371954e-02 7.690145e-03
6.342806e-02 7.669153e-03
6.332870e-02 7.661265e-03
6.186597e-02 7.543540e-03
6.116682e-02 7.482700e-03
6.033567e-02 7.409918e-03
5.898383e-02 7.289041e-03
5.880537e-02 7.273069e-03
5.838736e-02 7.236090e-03
5.730379e-02 7.151878e-03
5.684727e-02 7.119788e-03
5.580220e-02 7.046203e-03
5.485866e-02 6.991391e-03
5.432713e-02 6.960420e-03
5.307888e-02 6.912369e-03
5.285206e-02 6.903487e-03
5.152624e-02 6.885843e-03
5.140398e-02 6.884001e-03
5.014940e-02 6.904662e-03
4.995590e-02 6.907106e-03
4.891973e-02 6.956968e-03
4.853579e-02 6.972755e-03
4.777323e-02 7.030672e-03
4.711569e-02 7.073461e-03
4.668051e-02 7.116425e-03
4.572453e-02 7.196545e-03
4.562186e-02 7.207859e-03
4.531633e-02 7.236090e-03
4.458422e-02 7.317967e-03
4.433336e-02 7.341131e-03
4.355716e-02 7.431237e-03
4.297212e-02 7.486652e-03
4.251329e-02 7.537097e-03
4.161088e-02 7.616975e-03
4.144560e-02 7.633732e-03
4.074273e-02 7.690145e-03
4.037163e-02 7.721235e-03
4.028054e-02 7.727134e-03
3.926723e-02 7.798354e-03
3.895019e-02 7.815010e-03
3.814060e-02 7.861097e-03
3.765172e-02 7.880943e-03
3.697850e-02 7.908785e-03
3.635325e-02 7.925635e-03
3.578846e-02 7.941576e-03
3.508762e-02 7.951733e-03
3.459470e-02 7.967359e-03
3.382200e-02 7.981125e-03
3.347736e-02 7.966596e-03
3.268612e-02 7.919855e-03
3.248554e-02 7.912856e-03
3.155023e-02 7.859325e-03
3.149160e-02 7.856521e-03
3.093733e-02 7.819186e-03
3.052224e-02 7.795178e-03
3.047521e-02 7.791372e-03
2.952166e-02 7.718472e-03
2.940019e-02 7.706965e-03
2.855041e-02 7.628765e-03
2.840060e-02 7.611810e-03
2.755273e-02 7.517352e-03
2.740102e-02 7.497978e-03
2.660217e-02 7.394915e-03
2.649146e-02 7.378506e-03
2.563357e-02 7.251565e-03
2.558189e-02 7.243177e-03
2.508608e-02 7.159927e-03
2.477693e-02 7.111044e-03
2.475080e-02 7.106948e-03
2.397196e-02 6.972700e-03
2.387269e-02 6.955117e-03
2.328617e-02 6.843175e-03
2.309948e-02 6.808036e-03
2.260037e-02 6.707011e-03
2.237012e-02 6.658626e-03
2.204380e-02 6.585844e-03
2.173125e-02 6.516834e-03
2.148724e-02 6.459753e-03
2.114441e-02 6.376517e-03
2.100884e-02 6.342055e-03
2.058715e-02 6.235681e-03
2.053044e-02 6.220681e-03
2.023133e-02 6.138593e-03
2.010560e-02 6.105253e-03
2.008620e-02 6.100197e-03
1.968076e-02 5.989535e-03
1.960102e-02 5.967225e-03
1.930129e-02 5.878804e-03
1.915865e-02 5.837393e-03
1.892182e-02 5.765655e-03
1.873443e-02 5.707409e-03
1.857954e-02 5.656843e-03
1.833185e-02 5.577042e-03
1.823726e-02 5.545310e-03
1.795417e-02 5.447829e-03
1.792399e-02 5.436938e-03
1.776488e-02 5.380001e-03
1.761072e-02 5.331744e-03
1.758489e-02 5.323578e-03
1.731828e-02 5.234963e-03
1.723822e-02 5.208742e-03
1.702583e-02 5.135253e-03
1.689467e-02 5.089515e-03
1.674686e-02 5.035137e-03
1.655758e-02 4.966408e-03
1.646788e-02 4.931866e-03
1.622873e-02 4.838776e-03
1.620182e-02 4.827666e-03
1.608918e-02 4.781728e-03
1.593577e-02 4.718413e-03
1.590110e-02 4.703936e-03
1.568517e-02 4.607184e-03
1.558710e-02 4.564517e-03
1.543456e-02 4.492501e-03
1.528078e-02 4.419417e-03
1.520195e-02 4.378362e-03
1.498196e-02 4.268818e-03
1.496933e-02 4.261826e-03
1.493139e-02 4.240841e-03
1.475722e-02 4.165518e-03
1.468032e-02 4.132391e-03
1.454511e-02 4.070323e-03
1.438622e-02 3.999106e-03
1.435605e-02 3.983828e-03
1.429539e-02 3.954699e-03
1.416699e-02 3.855081e-03
1.401591e-02 3.715691e-03
1.400349e-02 3.704597e-03
1.397642e-02 3.678294e-03
1.384000e-02 3.542343e-03
1.377351e-02 3.475674e-03
1.368128e-02 3.397374e-03
1.362951e-02 3.366310e-03
1.352257e-02 3.295249e-03
1.342372e-02 3.241651e-03
1.336519e-02 3.207337e-03
1.323062e-02 3.139586e-03
1.320781e-02 3.126970e-03
1.307314e-02 3.064392e-03
1.305178e-02 3.052536e-03
1.304927e-02 3.051315e-03
1.289575e-02 2.973635e-03
1.287866e-02 2.966923e-03
1.274110e-02 2.902169e-03
1.271200e-02 2.889629e-03
1.258645e-02 2.834075e-03
1.254770e-02 2.820597e-03
1.243319e-02 2.772398e-03
1.238608e-02 2.753818e-03
1.227994e-02 2.711161e-03
1.222611e-02 2.694110e-03
1.212811e-02 2.656117e-03
1.206821e-02 2.634042e-03
1.197627e-02 2.599659e-03
1.191159e-02 2.580608e-03
1.182587e-02 2.549382e-03
1.175668e-02 2.525176e-03
1.167547e-02 2.496420e-03
1.160286e-02 2.476213e-03
1.152653e-02 2.449696e-03
1.145052e-02 2.424144e-03
1.137760e-02 2.399382e-03
1.129914e-02 2.378486e-03
1.123015e-02 2.355374e-03
1.114909e-02 2.328952e-03
1.108269e-02 2.307117e-03
1.099991e-02 2.285808e-03
1.093673e-02 2.265231e-03
1.085194e-02 2.238238e-03
1.079078e-02 2.218613e-03
1.070481e-02 2.197055e-03
1.064635e-02 2.178418e-03
1.055881e-02 2.151049e-03
1.050192e-02 2.133135e-03
1.041361e-02 2.111433e-03
1.035904e-02 2.094319e-03
1.026949e-02 2.066704e-03
1.021615e-02 2.050147e-03
1.012613e-02 2.028365e-03
1.007483e-02 2.012476e-03
9.983828e-03 1.984703e-03
9.933510e-03 1.969249e-03
9.841955e-03 1.947339e-03
9.793300e-03 1.932408e-03
9.700933e-03 1.904435e-03
9.653090e-03 1.889853e-03
9.559383e-03 1.867578e-03
9.512640e-03 1.853318e-03
9.418215e-03 1.824860e-03
9.372190e-03 1.810907e-03
9.276706e-03 1.788341e-03
9.231830e-03 1.774721e-03
9.135711e-03 1.745862e-03
9.091470e-03 1.732505e-03
8.994633e-03 1.709722e-03
8.951630e-03 1.696722e-03
8.854220e-03 1.667560e-03
8.811790e-03 1.654789e-03
8.714012e-03 1.631860e-03
8.672920e-03 1.619476e-03
8.574620e-03 1.590107e-03
8.534050e-03 1.577924e-03
8.435724e-03 1.554924e-03
8.396590e-03 1.543159e-03
8.297776e-03 1.513679e-03
8.259130e-03 1.502094e-03
8.160636e-03 1.479094e-03
8.123525e-03 1.467959e-03
8.024567e-03 1.438467e-03
7.987920e-03 1.427496e-03
7.889630e-03 1.404571e-03
7.854610e-03 1.394080e-03
7.755878e-03 1.364673e-03
7.721300e-03 1.354333e-03
7.623595e-03 1.331565e-03
7.590730e-03 1.321734e-03
7.492597e-03 1.292514e-03
7.460160e-03 1.282823e-03
7.363422e-03 1.260294e-03
7.332775e-03 1.251138e-03
7.235619e-03 1.222212e-03
7.205390e-03 1.213190e-03
7.110007e-03 1.190981e-03
7.081630e-03 1.182514e-03
6.985834e-03 1.153986e-03
6.957870e-03 1.145645e-03
6.864229e-03 1.123838e-03
6.838175e-03 1.116071e-03
6.744113e-03 1.088037e-03
6.718480e-03 1.080394e-03
6.626971e-03 1.059060e-03
6.603300e-03 1.052006e-03
6.511347e-03 1.024560e-03
6.488120e-03 1.017632e-03
6.398952e-03 9.967945e-04
6.377705e-03 9.904611e-04
6.288041e-03 9.636246e-04
6.267290e-03 9.574221e-04
6.178609e-03 9.365603e-04
6.159520e-03 9.308495e-04
6.070202e-03 9.039819e-04
6.051750e-03 8.984474e-04
5.962742e-03 8.773465e-04
5.945995e-03 8.723166e-04
5.856155e-03 8.451170e-04
5.840240e-03 8.403206e-04
5.750584e-03 8.188633e-04
5.736605e-03 8.146431e-04
5.645845e-03 7.869332e-04
5.632970e-03 7.830271e-04
5.542189e-03 7.610230e-04
5.531560e-03 7.577907e-04
5.439300e-03 7.293133e-04
5.430150e-03 7.265125e-04
5.337567e-03 7.036997e-04
5.331075e-03 7.017060e-04
5.236496e-03 6.721013e-04
5.232000e-03 6.707086e-04
5.136650e-03 6.467303e-04
5.135360e-03 6.463289e-04
5.088784e-03 6.314973e-04
5.038720e-03 6.155382e-04
5.037304e-03 6.151572e-04
4.944625e-03 5.912003e-04
4.939082e-03 5.896588e-04
4.850530e-03 5.607949e-04
4.841292e-03 5.581974e-04
4.759085e-03 5.362502e-04
4.744312e-03 5.319231e-04
4.667640e-03 5.062556e-04
4.647708e-03 5.003099e-04
4.578945e-03 4.812262e-04
4.551210e-03 4.725030e-04
4.490250e-03 4.514144e-04
4.454706e-03 4.398813e-04
4.404415e-03 4.252128e-04
4.356512e-03 4.084660e-04
4.318580e-03 3.947150e-04
4.256245e-03 3.716266e-04
4.235710e-03 3.651309e-04
4.168225e-03 3.369581e-04
4.152840e-03 3.291675e-04
4.130952e-03 3.151056e-04
4.073045e-03 2.793814e-04
4.052829e-03 2.618012e-04
4.035315e-03 2.344261e-04
4.012257e-03 2.017317e-04
3.993250e-03 1.533331e-04
3.991866e-03 1.491034e-04
3.991687e-03 1.480755e-04
3.980066e-03 9.850216e-05
3.978463e-03 8.987188e-05
3.970662e-03 4.973500e-05
3.962472e-03 2.975794e-05
3.950339e-03 0.000000e+00



==> data/nozzle-argon-n3-k6-nr1-mach-2.dat <==
x y
4.436050e-02 0.000000e+00
4.436346e-02 1.166826e-05
4.453277e-02 5.392500e-04
4.447614e-02 5.945962e-04
4.433336e-02 7.228520e-04
4.409115e-02 9.825486e-04
4.399308e-02 1.078500e-03
4.357994e-02 1.319286e-03
4.301021e-02 1.617750e-03
4.299167e-02 1.625494e-03
4.297212e-02 1.632770e-03
4.234088e-02 1.906938e-03
4.168921e-02 2.157000e-03
4.164757e-02 2.171534e-03
4.161088e-02 2.182694e-03
4.093493e-02 2.422258e-03
4.028053e-02 2.620590e-03
4.017864e-02 2.654946e-03
4.003324e-02 2.696250e-03
3.939324e-02 2.875838e-03
3.895019e-02 2.979423e-03
3.857414e-02 3.079327e-03
3.786365e-02 3.235500e-03
3.772656e-02 3.266582e-03
3.765172e-02 3.280465e-03
3.685641e-02 3.444459e-03
3.635325e-02 3.528834e-03
3.595395e-02 3.604619e-03
3.508762e-02 3.737761e-03
3.502534e-02 3.748212e-03
3.483141e-02 3.774750e-03
3.407735e-02 3.883550e-03
3.382200e-02 3.912972e-03
3.318163e-02 3.985369e-03
3.268612e-02 4.021779e-03
3.229738e-02 4.056274e-03
3.155023e-02 4.108944e-03
3.140633e-02 4.121770e-03
3.079755e-02 4.158951e-03
3.054001e-02 4.175967e-03
3.047521e-02 4.179510e-03
2.965306e-02 4.218194e-03
2.940019e-02 4.219306e-03
2.879274e-02 4.238752e-03
2.840060e-02 4.249124e-03
2.792385e-02 4.255058e-03
2.740102e-02 4.242867e-03
2.706940e-02 4.242339e-03
2.649146e-02 4.240973e-03
2.623553e-02 4.235541e-03
2.558189e-02 4.202367e-03
2.540568e-02 4.196262e-03
2.477693e-02 4.176652e-03
2.462530e-02 4.168524e-03
2.397196e-02 4.117715e-03
2.384745e-02 4.109377e-03
2.328617e-02 4.075672e-03
2.314407e-02 4.063709e-03
2.260037e-02 4.007026e-03
2.245754e-02 3.992961e-03
2.204380e-02 3.956072e-03
2.185729e-02 3.934566e-03
2.148724e-02 3.885460e-03
2.127772e-02 3.858222e-03
2.100884e-02 3.826012e-03
2.073682e-02 3.786950e-03
2.053044e-02 3.754024e-03
2.022439e-02 3.705621e-03
2.010560e-02 3.688088e-03
1.972344e-02 3.623097e-03
1.968076e-02 3.615202e-03
1.948627e-02 3.579061e-03
1.930129e-02 3.535864e-03
1.926600e-02 3.526496e-03
1.892182e-02 3.440604e-03
1.881739e-02 3.410722e-03
1.857954e-02 3.344193e-03
1.839518e-02 3.286468e-03
1.823726e-02 3.239522e-03
1.798752e-02 3.155150e-03
1.792399e-02 3.134091e-03
1.770090e-02 3.052168e-03
1.761072e-02 3.019377e-03
1.758589e-02 3.009627e-03
1.731828e-02 2.905973e-03
1.720188e-02 2.858539e-03
1.702583e-02 2.785515e-03
1.682043e-02 2.695621e-03
1.674686e-02 2.663466e-03
1.654309e-02 2.571131e-03
1.646788e-02 2.534800e-03
1.643888e-02 2.520843e-03
1.620182e-02 2.400111e-03
1.606341e-02 2.331778e-03
1.593577e-02 2.265975e-03
1.570370e-02 2.148601e-03
1.568517e-02 2.138555e-03
1.563899e-02 2.114950e-03
1.543456e-02 2.008998e-03
1.536273e-02 1.975112e-03
1.520194e-02 1.890939e-03
1.505042e-02 1.822733e-03
1.496933e-02 1.780959e-03
1.476746e-02 1.688773e-03
1.475722e-02 1.683446e-03
1.471962e-02 1.667346e-03
1.454511e-02 1.590696e-03
1.450627e-02 1.576971e-03
1.435605e-02 1.510223e-03
1.427750e-02 1.484295e-03
1.416699e-02 1.439198e-03
1.407079e-02 1.408761e-03
1.400349e-02 1.381027e-03
1.388438e-02 1.346346e-03
1.384000e-02 1.329921e-03
1.370740e-02 1.291533e-03
1.368128e-02 1.280869e-03
1.353722e-02 1.237661e-03
1.352257e-02 1.232715e-03
1.336995e-02 1.199530e-03
1.336519e-02 1.198033e-03
1.327477e-02 1.173812e-03
1.320781e-02 1.154162e-03
1.320365e-02 1.153342e-03
1.305178e-02 1.120385e-03
1.303823e-02 1.117840e-03
1.289575e-02 1.079643e-03
1.287428e-02 1.075768e-03
1.274110e-02 1.049890e-03
1.271182e-02 1.044811e-03
1.258645e-02 1.013648e-03
1.255066e-02 1.007643e-03
1.243320e-02 9.868834e-04
1.239073e-02 9.799807e-04
1.227994e-02 9.541174e-04
1.223200e-02 9.465345e-04
1.212811e-02 9.295833e-04
1.207430e-02 9.212752e-04
1.197627e-02 8.995168e-04
1.191775e-02 8.906699e-04
1.182587e-02 8.766175e-04
1.176204e-02 8.671345e-04
1.167547e-02 8.486597e-04
1.160745e-02 8.387222e-04
1.152653e-02 8.269548e-04
1.145357e-02 8.164135e-04
1.137760e-02 8.006690e-04
1.130081e-02 7.897096e-04
1.123015e-02 7.798122e-04
1.114862e-02 7.682498e-04
1.108269e-02 7.548754e-04
1.099757e-02 7.429160e-04
1.093673e-02 7.346249e-04
1.084699e-02 7.220363e-04
1.079078e-02 7.108006e-04
1.069757e-02 6.978148e-04
1.064635e-02 6.909629e-04
1.054852e-02 6.773046e-04
1.050192e-02 6.680781e-04
1.040068e-02 6.540134e-04
1.035904e-02 6.485053e-04
1.025310e-02 6.337101e-04
1.021615e-02 6.264304e-04
1.010678e-02 6.112098e-04
1.007483e-02 6.070051e-04
9.960633e-03 5.909705e-04
9.933510e-03 5.856325e-04
9.815370e-03 5.690725e-04
9.793300e-03 5.661633e-04
9.670053e-03 5.486536e-04
9.653090e-03 5.453022e-04
9.524329e-03 5.269847e-04
9.512640e-03 5.254273e-04
9.378291e-03 5.060127e-04
9.372190e-03 5.047985e-04
9.232080e-03 4.845327e-04
9.231830e-03 4.844991e-04
9.226094e-03 4.836539e-04
9.091470e-03 4.591045e-04
9.082081e-03 4.578647e-04
8.951630e-03 4.340520e-04
8.931922e-03 4.301195e-04
8.811790e-03 4.076057e-04
8.781238e-03 4.033827e-04
8.672920e-03 3.830540e-04
8.630847e-03 3.743862e-04
8.534050e-03 3.556828e-04
8.480057e-03 3.478407e-04
8.396590e-03 3.316827e-04
8.329680e-03 3.174084e-04
8.259130e-03 3.033096e-04
8.179218e-03 2.910691e-04
8.123525e-03 2.799137e-04
8.029073e-03 2.589907e-04
7.987920e-03 2.504592e-04
7.879381e-03 2.328650e-04
7.854610e-03 2.277137e-04
7.729650e-03 1.988896e-04
7.721300e-03 1.970883e-04
7.660296e-03 1.865900e-04
7.590730e-03 1.557269e-04
7.558441e-03 1.404472e-04
7.460160e-03 9.074484e-05
7.366000e-03 4.616562e-05
7.332775e-03 3.057882e-05
7.271709e-03 0.000000e+00



==> data/nozzle-argon-n3-k6-nr1-mach-3.dat <==
x y
2.961036e-02 0.000000e+00
2.958579e-02 9.058452e-05
2.940989e-02 5.110392e-04
2.940451e-02 5.130251e-04
2.940019e-02 5.146745e-04
2.876515e-02 6.972426e-04
2.840061e-02 8.034577e-04
2.808735e-02 8.489048e-04
2.740102e-02 9.654643e-04
2.734957e-02 9.680343e-04
2.697716e-02 9.907764e-04
2.652605e-02 1.003936e-03
2.649146e-02 1.005808e-03
2.581527e-02 9.758817e-04
2.558189e-02 9.599215e-04
2.554972e-02 9.534486e-04
2.477692e-02 8.037091e-04
2.420723e-02 6.183071e-04
2.397196e-02 5.446660e-04
2.381995e-02 4.761300e-04
2.328938e-02 2.231123e-06
2.328690e-02 0.000000e+00



==> data/velocity-contours-kn044.dat <==
# generated by make-velocity-profile-data.py from physical_data.dat
x y z
0.040244 0.471935 1.10
0.028096 0.470345 1.10
0.014377 0.470881 1.10
-0.008394 0.471575 1.10
-0.016288 0.472557 1.10
-0.019083 0.472242 1.10
-0.023034 0.471417 1.10
-0.047822 0.469501 1.10
-0.070411 0.466549 1.10
-0.075319 0.465665 1.10
-0.103972 0.460482 1.10
-0.104719 0.460381 1.10
-0.104882 0.460359 1.10
-0.133770 0.453814 1.10
-0.138508 0.452908 1.10
-0.163653 0.443625 1.10
-0.169905 0.440863 1.10
-0.194085 0.434085 1.10
-0.198270 0.432045 1.10
-0.223404 0.416781 1.10
-0.227339 0.414751 1.10
-0.252566 0.399644 1.10
-0.254717 0.398027 1.10
-0.266102 0.389603 1.10
-0.278974 0.380694 1.10
-0.280789 0.379481 1.10
-0.298919 0.363709 1.10
-0.312476 0.352679 1.10
-0.321145 0.347976 1.10
-0.326765 0.343664 1.10
-0.342797 0.323382 1.10
-0.347228 0.318611 1.10
-0.348453 0.317425 1.10
-0.364066 0.298981 1.10
-0.379037 0.280458 1.10
-0.381940 0.277782 1.10
-0.383766 0.275805 1.10
-0.392827 0.259856 1.10
-0.400433 0.247716 1.10
-0.401295 0.246317 1.10
-0.413703 0.224379 1.10
-0.421544 0.209800 1.10
-0.428551 0.200618 1.10
-0.431981 0.194527 1.10
-0.439441 0.168947 1.10
-0.440595 0.166043 1.10
-0.440835 0.165299 1.10
-0.449970 0.138682 1.10
-0.458713 0.110439 1.10
-0.459018 0.109398 1.10
-0.461813 0.096532 1.10
-0.465682 0.080272 1.10
-0.465992 0.078713 1.10
-0.469643 0.050991 1.10
-0.470005 0.048156 1.10
-0.472858 0.019418 1.10
-0.473142 0.015859 1.10
-0.472898 -0.013030 1.10
-0.472084 -0.018385 1.10
-0.470185 -0.027250 1.10
-0.469364 -0.044605 1.10
-0.467634 -0.056349 1.10
-0.469067 -0.069028 1.10
-0.468534 -0.079919 1.10
-0.460312 -0.106670 1.10
-0.459890 -0.107800 1.10
-0.452791 -0.136295 1.10
-0.452036 -0.139099 1.10
-0.442621 -0.165553 1.10
-0.441216 -0.169106 1.10
-0.430286 -0.194933 1.10
-0.429698 -0.196087 1.10
-0.419784 -0.214515 1.10
-0.415820 -0.222151 1.10
-0.415649 -0.222461 1.10
-0.401286 -0.248888 1.10
-0.400650 -0.249987 1.10
-0.382842 -0.273571 1.10
-0.382255 -0.274338 1.10
-0.375649 -0.283594 1.10
-0.366100 -0.298092 1.10
-0.364762 -0.299884 1.10
-0.345872 -0.321945 1.10
-0.343255 -0.324616 1.10
-0.325198 -0.340588 1.10
-0.322042 -0.343644 1.10
-0.321688 -0.344007 1.10
-0.300717 -0.363205 1.10
-0.297793 -0.365661 1.10
-0.277420 -0.382177 1.10
-0.273455 -0.385078 1.10
-0.250606 -0.399741 1.10
-0.244819 -0.403513 1.10
-0.227627 -0.413468 1.10
-0.216622 -0.419383 1.10
-0.209324 -0.426941 1.10
-0.195661 -0.429743 1.10
-0.187174 -0.433003 1.10
-0.166561 -0.439047 1.10
-0.164409 -0.439878 1.10
-0.144089 -0.448968 1.10
-0.137332 -0.451086 1.10
-0.124388 -0.459986 1.10
-0.107774 -0.459255 1.10
-0.101907 -0.460654 1.10
-0.077252 -0.463987 1.10
-0.076085 -0.464219 1.10
-0.047183 -0.469160 1.10
-0.046745 -0.469196 1.10
-0.016585 -0.471282 1.10
-0.016151 -0.471310 1.10
-0.000908 -0.471355 1.10
0.014196 -0.471572 1.10
0.014856 -0.471602 1.10
0.046032 -0.471600 1.10
0.051814 -0.470200 1.10
0.059054 -0.467776 1.10
0.078503 -0.464706 1.10
0.100518 -0.460826 1.10
0.104740 -0.459895 1.10
0.133564 -0.452315 1.10
0.134038 -0.452179 1.10
0.148553 -0.447669 1.10
0.165227 -0.442693 1.10
0.165918 -0.442432 1.10
0.194434 -0.430436 1.10
0.195219 -0.430068 1.10
0.215120 -0.420204 1.10
0.223641 -0.416076 1.10
0.223874 -0.415951 1.10
0.249769 -0.399976 1.10
0.250808 -0.399302 1.10
0.273865 -0.383052 1.10
0.275724 -0.381767 1.10
0.298978 -0.365523 1.10
0.299982 -0.364640 1.10
0.322980 -0.343620 1.10
0.323006 -0.343596 1.10
0.344079 -0.322179 1.10
0.345849 -0.320334 1.10
0.363842 -0.299757 1.10
0.365539 -0.297530 1.10
0.382456 -0.275334 1.10
0.384034 -0.273297 1.10
0.397987 -0.250016 1.10
0.399778 -0.246793 1.10
0.411406 -0.229469 1.10
0.417281 -0.220349 1.10
0.426182 -0.210831 1.10
0.427414 -0.199895 1.10
0.432045 -0.188600 1.10
0.439976 -0.169128 1.10
0.441260 -0.165349 1.10
0.450237 -0.140005 1.10
0.451500 -0.136945 1.10
0.451716 -0.136355 1.10
0.459730 -0.107236 1.10
0.460194 -0.105105 1.10
0.463941 -0.081538 1.10
0.464817 -0.076829 1.10
0.464872 -0.076490 1.10
0.468420 -0.052421 1.10
0.470369 -0.040966 1.10
0.473605 -0.031629 1.10
0.471682 -0.020954 1.10
0.471328 -0.009305 1.10
0.471708 0.009114 1.10
0.472605 0.015780 1.10
0.472409 0.019093 1.10
0.471044 0.025018 1.10
0.468662 0.049186 1.10
0.465795 0.073111 1.10
0.465206 0.076942 1.10
0.461852 0.094266 1.10
0.460159 0.108474 1.10
0.459127 0.111746 1.10
0.456693 0.117008 1.10
0.449536 0.140351 1.10
0.442506 0.161561 1.10
0.440796 0.166518 1.10
0.429924 0.192505 1.10
0.429309 0.193702 1.10
0.426452 0.199913 1.10
0.418179 0.221963 1.10
0.415084 0.226531 1.10
0.409805 0.232500 1.10
0.399653 0.249042 1.10
0.387219 0.269669 1.10
0.385828 0.271668 1.10
0.377522 0.284599 1.10
0.368132 0.300341 1.10
0.365864 0.302582 1.10
0.361998 0.305937 1.10
0.344234 0.323783 1.10
0.322639 0.344631 1.10
0.322564 0.344696 1.10
0.322491 0.344764 1.10
0.298544 0.364767 1.10
0.279289 0.380020 1.10
0.276225 0.382245 1.10
0.250451 0.399062 1.10
0.249070 0.399870 1.10
0.226311 0.414363 1.10
0.223465 0.416182 1.10
0.197706 0.428609 1.10
0.193451 0.430401 1.10
0.168255 0.440861 1.10
0.166031 0.441488 1.10
0.138724 0.453201 1.10
0.136824 0.453885 1.10
0.107984 0.458894 1.10
0.105075 0.459682 1.10
0.077109 0.464606 1.10
0.076590 0.464655 1.10
0.074212 0.465026 1.10
0.048034 0.471864 1.10
0.040244 0.471935 1.10

-0.437872 -0.076018 1.20
-0.438091 -0.087336 1.20
-0.435153 -0.100546 1.20
-0.431502 -0.111877 1.20
-0.430085 -0.117242 1.20
-0.422281 -0.142558 1.20
-0.420146 -0.148395 1.20
-0.408975 -0.169518 1.20
-0.407007 -0.174390 1.20
-0.401399 -0.192254 1.20
-0.399509 -0.197760 1.20
-0.396289 -0.204222 1.20
-0.387028 -0.220951 1.20
-0.385009 -0.224667 1.20
-0.378503 -0.235911 1.20
-0.370996 -0.247365 1.20
-0.360754 -0.262428 1.20
-0.356739 -0.267679 1.20
-0.355773 -0.269032 1.20
-0.337637 -0.289972 1.20
-0.333499 -0.294667 1.20
-0.315090 -0.315102 1.20
-0.310318 -0.319722 1.20
-0.301645 -0.328619 1.20
-0.291088 -0.337575 1.20
-0.276459 -0.350118 1.20
-0.270744 -0.354836 1.20
-0.250714 -0.369494 1.20
-0.244088 -0.373744 1.20
-0.224044 -0.386051 1.20
-0.213173 -0.392222 1.20
-0.200693 -0.397677 1.20
-0.175586 -0.410002 1.20
-0.174237 -0.410520 1.20
-0.173329 -0.410787 1.20
-0.162112 -0.415119 1.20
-0.144168 -0.421497 1.20
-0.141395 -0.422463 1.20
-0.118926 -0.428286 1.20
-0.093586 -0.435893 1.20
-0.090380 -0.436657 1.20
-0.088541 -0.436906 1.20
-0.077140 -0.439171 1.20
-0.060812 -0.441742 1.20
-0.049471 -0.443274 1.20
-0.033512 -0.444609 1.20
-0.029088 -0.444915 1.20
-0.013622 -0.445921 1.20
-0.002707 -0.446012 1.20
0.008102 -0.446045 1.20
0.022016 -0.445301 1.20
0.027160 -0.445027 1.20
0.050998 -0.442175 1.20
0.069528 -0.440460 1.20
0.079043 -0.438710 1.20
0.107487 -0.433569 1.20
0.107984 -0.433451 1.20
0.111777 -0.432457 1.20
0.137932 -0.425014 1.20
0.140453 -0.424231 1.20
0.167934 -0.413731 1.20
0.171221 -0.412345 1.20
0.197710 -0.400538 1.20
0.200558 -0.399159 1.20
0.226118 -0.385481 1.20
0.227280 -0.384764 1.20
0.239539 -0.376809 1.20
0.251190 -0.368913 1.20
0.252756 -0.367795 1.20
0.271774 -0.353580 1.20
0.283283 -0.344714 1.20
0.292457 -0.336649 1.20
0.296130 -0.333291 1.20
0.319623 -0.311793 1.20
0.319846 -0.311574 1.20
0.319902 -0.311514 1.20
0.336665 -0.292133 1.20
0.352341 -0.273666 1.20
0.354542 -0.270777 1.20
0.355183 -0.269936 1.20
0.357479 -0.266971 1.20
0.371359 -0.246938 1.20
0.385652 -0.223155 1.20
0.387095 -0.220649 1.20
0.389216 -0.217066 1.20
0.400803 -0.195484 1.20
0.407459 -0.182655 1.20
0.411710 -0.172360 1.20
0.422135 -0.146595 1.20
0.422219 -0.146352 1.20
0.422603 -0.145041 1.20
0.430378 -0.115880 1.20
0.431343 -0.112169 1.20
0.437771 -0.084925 1.20
0.438576 -0.080597 1.20
0.443762 -0.048819 1.20
0.443853 -0.048204 1.20
0.443960 -0.047574 1.20
0.446113 -0.010773 1.20
0.446086 -0.009881 1.20
0.446106 -0.008888 1.20
0.445247 0.020162 1.20
0.444453 0.039686 1.20
0.443549 0.049344 1.20
0.442815 0.054822 1.20
0.438621 0.081377 1.20
0.437062 0.090707 1.20
0.433262 0.105195 1.20
0.427460 0.127481 1.20
0.424379 0.136614 1.20
0.422312 0.142665 1.20
0.414123 0.164823 1.20
0.405175 0.185253 1.20
0.403125 0.189244 1.20
0.402232 0.191186 1.20
0.390615 0.212897 1.20
0.381514 0.230853 1.20
0.377290 0.237642 1.20
0.368278 0.252244 1.20
0.361308 0.262259 1.20
0.359000 0.265852 1.20
0.342270 0.286425 1.20
0.330815 0.300165 1.20
0.322827 0.308628 1.20
0.308815 0.322277 1.20
0.304915 0.325668 1.20
0.297753 0.332379 1.20
0.283193 0.345113 1.20
0.279481 0.348232 1.20
0.252697 0.368471 1.20
0.251940 0.368982 1.20
0.226090 0.383940 1.20
0.224405 0.384961 1.20
0.200049 0.399970 1.20
0.193913 0.402856 1.20
0.174079 0.410648 1.20
0.155452 0.417252 1.20
0.148996 0.419070 1.20
0.146040 0.420338 1.20
0.125070 0.427894 1.20
0.114927 0.431440 1.20
0.112474 0.432062 1.20
0.089961 0.437142 1.20
0.072932 0.440333 1.20
0.066063 0.440985 1.20
0.061979 0.441621 1.20
0.037956 0.442928 1.20
0.010462 0.446325 1.20
0.009081 0.446385 1.20
0.007009 0.446409 1.20
-0.020478 0.445013 1.20
-0.037467 0.444808 1.20
-0.049843 0.443510 1.20
-0.078554 0.439857 1.20
-0.078647 0.439840 1.20
-0.079025 0.439767 1.20
-0.108281 0.433001 1.20
-0.113220 0.431674 1.20
-0.137498 0.423557 1.20
-0.145562 0.420331 1.20
-0.167047 0.411950 1.20
-0.175268 0.409814 1.20
-0.197369 0.400366 1.20
-0.204430 0.396091 1.20
-0.227195 0.384366 1.20
-0.232780 0.381159 1.20
-0.256399 0.362848 1.20
-0.258880 0.361131 1.20
-0.268172 0.354919 1.20
-0.281338 0.345658 1.20
-0.286411 0.341378 1.20
-0.302381 0.325996 1.20
-0.320595 0.308523 1.20
-0.324750 0.304050 1.20
-0.332741 0.296315 1.20
-0.343906 0.284089 1.20
-0.351694 0.274410 1.20
-0.360176 0.261949 1.20
-0.370529 0.247052 1.20
-0.373836 0.241604 1.20
-0.388022 0.219477 1.20
-0.389654 0.216824 1.20
-0.389798 0.216571 1.20
-0.390011 0.216174 1.20
-0.403588 0.186061 1.20
-0.413906 0.166403 1.20
-0.414387 0.165242 1.20
-0.423831 0.135185 1.20
-0.424589 0.132808 1.20
-0.427762 0.122928 1.20
-0.434059 0.101373 1.20
-0.434882 0.097589 1.20
-0.440707 0.069275 1.20
-0.441366 0.063829 1.20
-0.444317 0.038360 1.20
-0.444900 0.032162 1.20
-0.446234 0.006567 1.20
-0.446040 0.000282 1.20
-0.444145 -0.019108 1.20
-0.444640 -0.029587 1.20
-0.443674 -0.041795 1.20
-0.439405 -0.059259 1.20
-0.437872 -0.076018 1.20

-0.383024 -0.154340 1.30
-0.377396 -0.169124 1.30
-0.371181 -0.182871 1.30
-0.366116 -0.192838 1.30
-0.357956 -0.207719 1.30
-0.351230 -0.218697 1.30
-0.342826 -0.231827 1.30
-0.326792 -0.254549 1.30
-0.326240 -0.255258 1.30
-0.324307 -0.257619 1.30
-0.306883 -0.278181 1.30
-0.302624 -0.282972 1.30
-0.284669 -0.300265 1.30
-0.275681 -0.308434 1.30
-0.262528 -0.320351 1.30
-0.250317 -0.330530 1.30
-0.237817 -0.339723 1.30
-0.223136 -0.349095 1.30
-0.208300 -0.358115 1.30
-0.196982 -0.364451 1.30
-0.175646 -0.374857 1.30
-0.170252 -0.377231 1.30
-0.151783 -0.384817 1.30
-0.142742 -0.388393 1.30
-0.139515 -0.389558 1.30
-0.115403 -0.397403 1.30
-0.097230 -0.402274 1.30
-0.087561 -0.404532 1.30
-0.074631 -0.407242 1.30
-0.059971 -0.409837 1.30
-0.047094 -0.411377 1.30
-0.030763 -0.412859 1.30
-0.016487 -0.413540 1.30
-0.002554 -0.413982 1.30
0.017125 -0.413957 1.30
0.025426 -0.413783 1.30
0.029949 -0.413473 1.30
0.054025 -0.410910 1.30
0.070675 -0.408250 1.30
0.082583 -0.405999 1.30
0.107576 -0.400226 1.30
0.111929 -0.399000 1.30
0.141015 -0.390266 1.30
0.141913 -0.389945 1.30
0.171626 -0.377678 1.30
0.171812 -0.377593 1.30
0.199837 -0.363488 1.30
0.201781 -0.362401 1.30
0.225102 -0.347924 1.30
0.231021 -0.344085 1.30
0.249326 -0.330758 1.30
0.262439 -0.320222 1.30
0.271897 -0.312450 1.30
0.290896 -0.295355 1.30
0.293417 -0.292970 1.30
0.294822 -0.291536 1.30
0.312670 -0.271490 1.30
0.327400 -0.254070 1.30
0.331077 -0.249495 1.30
0.334670 -0.244562 1.30
0.346870 -0.226328 1.30
0.362136 -0.201938 1.30
0.362311 -0.201633 1.30
0.362417 -0.201454 1.30
0.375174 -0.176232 1.30
0.381032 -0.162887 1.30
0.386211 -0.150126 1.30
0.394954 -0.125434 1.30
0.396126 -0.121626 1.30
0.402402 -0.099054 1.30
0.404342 -0.091834 1.30
0.404595 -0.090790 1.30
0.409300 -0.060362 1.30
0.409621 -0.057904 1.30
0.412657 -0.027304 1.30
0.412783 -0.025198 1.30
0.414239 0.006376 1.30
0.414241 0.006582 1.30
0.414208 0.007818 1.30
0.413186 0.036915 1.30
0.412633 0.042861 1.30
0.409053 0.066297 1.30
0.406118 0.082741 1.30
0.403819 0.094381 1.30
0.397989 0.115646 1.30
0.396061 0.122245 1.30
0.394753 0.126421 1.30
0.386262 0.149622 1.30
0.375825 0.175377 1.30
0.375812 0.175406 1.30
0.375796 0.175437 1.30
0.362529 0.200345 1.30
0.352596 0.217405 1.30
0.348082 0.224596 1.30
0.338816 0.238020 1.30
0.331508 0.248350 1.30
0.328320 0.252623 1.30
0.313191 0.271593 1.30
0.302962 0.282937 1.30
0.293223 0.293131 1.30
0.277047 0.308027 1.30
0.270438 0.313812 1.30
0.251515 0.329771 1.30
0.245484 0.334274 1.30
0.224756 0.348246 1.30
0.217657 0.352744 1.30
0.198009 0.364360 1.30
0.186695 0.370233 1.30
0.171117 0.377423 1.30
0.151509 0.385797 1.30
0.143989 0.388388 1.30
0.127098 0.394686 1.30
0.116622 0.398117 1.30
0.111348 0.399603 1.30
0.088462 0.404878 1.30
0.064558 0.409560 1.30
0.060855 0.410172 1.30
0.056956 0.410639 1.30
0.032976 0.412820 1.30
0.005181 0.414790 1.30
0.004890 0.414797 1.30
0.004459 0.414790 1.30
-0.023864 0.413687 1.30
-0.039885 0.412502 1.30
-0.052836 0.411076 1.30
-0.080076 0.406724 1.30
-0.081970 0.406358 1.30
-0.089843 0.404467 1.30
-0.111421 0.399105 1.30
-0.115683 0.397796 1.30
-0.141070 0.389405 1.30
-0.147970 0.386754 1.30
-0.170924 0.376824 1.30
-0.177766 0.373850 1.30
-0.201220 0.362338 1.30
-0.205875 0.359856 1.30
-0.231656 0.343876 1.30
-0.232534 0.343173 1.30
-0.235904 0.340801 1.30
-0.256477 0.325414 1.30
-0.262594 0.320435 1.30
-0.278256 0.306482 1.30
-0.294250 0.291274 1.30
-0.299054 0.286264 1.30
-0.306316 0.278766 1.30
-0.318204 0.265442 1.30
-0.327210 0.254283 1.30
-0.335384 0.243333 1.30
-0.342921 0.231858 1.30
-0.350407 0.219826 1.30
-0.360799 0.202596 1.30
-0.365085 0.195136 1.30
-0.367506 0.190541 1.30
-0.377541 0.169385 1.30
-0.385199 0.151598 1.30
-0.388813 0.142227 1.30
-0.397863 0.115654 1.30
-0.398472 0.113534 1.30
-0.401648 0.100411 1.30
-0.405593 0.083466 1.30
-0.406129 0.081020 1.30
-0.411041 0.051683 1.30
-0.411504 0.047776 1.30
-0.413955 0.019094 1.30
-0.414111 0.015826 1.30
-0.413771 -0.013662 1.30
-0.413755 -0.013843 1.30
-0.413702 -0.014427 1.30
-0.410770 -0.043259 1.30
-0.409417 -0.055093 1.30
-0.407289 -0.073942 1.30
-0.403476 -0.093039 1.30
-0.401447 -0.101779 1.30
-0.395012 -0.121109 1.30
-0.393385 -0.125948 1.30
-0.391626 -0.131237 1.30
-0.385832 -0.149077 1.30
-0.383024 -0.154340 1.30

-0.038895 0.376428 1.40
-0.057069 0.374042 1.40
-0.078303 0.370263 1.40
-0.086290 0.368502 1.40
-0.113619 0.361117 1.40
-0.115721 0.360452 1.40
-0.144198 0.349975 1.40
-0.145471 0.349501 1.40
-0.145550 0.349467 1.40
-0.147931 0.348346 1.40
-0.174627 0.335710 1.40
-0.175598 0.335200 1.40
-0.201408 0.320260 1.40
-0.206140 0.317214 1.40
-0.226131 0.303289 1.40
-0.237191 0.294684 1.40
-0.248864 0.284824 1.40
-0.268879 0.266462 1.40
-0.270077 0.265269 1.40
-0.271891 0.263337 1.40
-0.289019 0.244052 1.40
-0.301707 0.228298 1.40
-0.306626 0.221830 1.40
-0.311069 0.215301 1.40
-0.322108 0.198156 1.40
-0.336382 0.173629 1.40
-0.336488 0.173436 1.40
-0.336546 0.173321 1.40
-0.348376 0.147064 1.40
-0.353227 0.135129 1.40
-0.358825 0.119486 1.40
-0.364924 0.099112 1.40
-0.367173 0.090429 1.40
-0.372619 0.064841 1.40
-0.373461 0.059852 1.40
-0.376975 0.032026 1.40
-0.377335 0.027493 1.40
-0.378384 0.000497 1.40
-0.378284 -0.007024 1.40
-0.377088 -0.029648 1.40
-0.375667 -0.044089 1.40
-0.373493 -0.059198 1.40
-0.368881 -0.084401 1.40
-0.368145 -0.087725 1.40
-0.366515 -0.093682 1.40
-0.360110 -0.115189 1.40
-0.354789 -0.130020 1.40
-0.350339 -0.141099 1.40
-0.344823 -0.154220 1.40
-0.338640 -0.167651 1.40
-0.330764 -0.182972 1.40
-0.325398 -0.192789 1.40
-0.321407 -0.199450 1.40
-0.309859 -0.216925 1.40
-0.296745 -0.234521 1.40
-0.292162 -0.240277 1.40
-0.276056 -0.258580 1.40
-0.272525 -0.262500 1.40
-0.271575 -0.263433 1.40
-0.250295 -0.283709 1.40
-0.245822 -0.287815 1.40
-0.225778 -0.303903 1.40
-0.219630 -0.308423 1.40
-0.198025 -0.322710 1.40
-0.193059 -0.325670 1.40
-0.166714 -0.339965 1.40
-0.166182 -0.340216 1.40
-0.164285 -0.341068 1.40
-0.138987 -0.351911 1.40
-0.130499 -0.355082 1.40
-0.111538 -0.361373 1.40
-0.088822 -0.367815 1.40
-0.083883 -0.368999 1.40
-0.076721 -0.370481 1.40
-0.055948 -0.374146 1.40
-0.037831 -0.376484 1.40
-0.027769 -0.377433 1.40
-0.018779 -0.378004 1.40
0.000615 -0.378463 1.40
0.028529 -0.377730 1.40
0.029198 -0.377688 1.40
0.030634 -0.377532 1.40
0.058121 -0.374072 1.40
0.068847 -0.372271 1.40
0.087273 -0.368383 1.40
0.104964 -0.363622 1.40
0.116687 -0.360040 1.40
0.137648 -0.352616 1.40
0.146488 -0.349035 1.40
0.167508 -0.339442 1.40
0.176614 -0.334799 1.40
0.194775 -0.324508 1.40
0.206939 -0.316918 1.40
0.220315 -0.307978 1.40
0.238193 -0.294385 1.40
0.243517 -0.289885 1.40
0.255017 -0.279646 1.40
0.264904 -0.270452 1.40
0.269985 -0.265306 1.40
0.284502 -0.249700 1.40
0.302667 -0.227944 1.40
0.302694 -0.227910 1.40
0.302719 -0.227875 1.40
0.318457 -0.204468 1.40
0.330362 -0.184868 1.40
0.333102 -0.179984 1.40
0.337498 -0.171290 1.40
0.345796 -0.154088 1.40
0.349422 -0.145700 1.40
0.356667 -0.126874 1.40
0.362438 -0.109126 1.40
0.365530 -0.098197 1.40
0.370952 -0.074497 1.40
0.372213 -0.067912 1.40
0.376031 -0.041367 1.40
0.376593 -0.035927 1.40
0.378232 -0.009493 1.40
0.378328 -0.001989 1.40
0.377806 0.021236 1.40
0.376895 0.034287 1.40
0.375129 0.050983 1.40
0.371501 0.073486 1.40
0.370220 0.079755 1.40
0.367258 0.091719 1.40
0.363009 0.107524 1.40
0.359933 0.117242 1.40
0.353937 0.134481 1.40
0.345793 0.154270 1.40
0.342991 0.160620 1.40
0.339541 0.167512 1.40
0.329758 0.185786 1.40
0.322239 0.198508 1.40
0.314815 0.210147 1.40
0.298929 0.232703 1.40
0.298125 0.233789 1.40
0.297777 0.234235 1.40
0.278691 0.256228 1.40
0.272490 0.262876 1.40
0.257284 0.277804 1.40
0.246717 0.287203 1.40
0.233299 0.298233 1.40
0.220521 0.307778 1.40
0.206368 0.317421 1.40
0.193968 0.325180 1.40
0.176205 0.335176 1.40
0.167073 0.339805 1.40
0.142049 0.351159 1.40
0.139941 0.352015 1.40
0.134593 0.353957 1.40
0.112520 0.361524 1.40
0.101945 0.364607 1.40
0.084851 0.369018 1.40
0.059658 0.374086 1.40
0.056966 0.374560 1.40
0.054609 0.374854 1.40
0.028845 0.377335 1.40
0.006017 0.378487 1.40
0.000542 0.378595 1.40
-0.007934 0.378382 1.40
-0.028146 0.377423 1.40
-0.038895 0.376428 1.40

0.182238 -0.284845 1.50
0.185850 -0.282540 1.50
0.198964 -0.273184 1.50
0.209953 -0.265112 1.50
0.213285 -0.262383 1.50
0.231704 -0.245948 1.50
0.245148 -0.232680 1.50
0.251820 -0.225577 1.50
0.260367 -0.215483 1.50
0.269811 -0.203638 1.50
0.278275 -0.191757 1.50
0.285925 -0.180314 1.50
0.291476 -0.170997 1.50
0.299978 -0.155469 1.50
0.311658 -0.131279 1.50
0.312447 -0.129453 1.50
0.314411 -0.124144 1.50
0.322378 -0.101565 1.50
0.324361 -0.094823 1.50
0.330054 -0.072013 1.50
0.332336 -0.060429 1.50
0.335317 -0.040679 1.50
0.336655 -0.027630 1.50
0.337718 -0.007234 1.50
0.337785 0.003777 1.50
0.336752 0.028698 1.50
0.336316 0.034051 1.50
0.334092 0.050462 1.50
0.332161 0.063152 1.50
0.331144 0.068055 1.50
0.325386 0.091111 1.50
0.318938 0.112282 1.50
0.316859 0.118306 1.50
0.314016 0.125324 1.50
0.305628 0.144321 1.50
0.295142 0.165065 1.50
0.292690 0.169591 1.50
0.290836 0.172655 1.50
0.276968 0.193647 1.50
0.266312 0.208068 1.50
0.259260 0.216836 1.50
0.241085 0.237236 1.50
0.239314 0.239050 1.50
0.226344 0.251063 1.50
0.216529 0.260024 1.50
0.215257 0.261076 1.50
0.190587 0.279622 1.50
0.188957 0.280727 1.50
0.172605 0.290728 1.50
0.162272 0.296960 1.50
0.161011 0.297634 1.50
0.135216 0.309906 1.50
0.126525 0.313503 1.50
0.107875 0.320316 1.50
0.086430 0.326924 1.50
0.080291 0.328562 1.50
0.070949 0.330538 1.50
0.052385 0.333934 1.50
0.036353 0.335984 1.50
0.024236 0.337132 1.50
0.013625 0.337617 1.50
-0.004196 0.337797 1.50
-0.032744 0.336641 1.50
-0.032861 0.336632 1.50
-0.033142 0.336593 1.50
-0.061869 0.332156 1.50
-0.071639 0.330132 1.50
-0.091179 0.325177 1.50
-0.106316 0.320508 1.50
-0.120810 0.315307 1.50
-0.137560 0.308351 1.50
-0.150815 0.302089 1.50
-0.165905 0.294055 1.50
-0.181271 0.284871 1.50
-0.191785 0.277938 1.50
-0.212269 0.262842 1.50
-0.215515 0.260235 1.50
-0.222645 0.253924 1.50
-0.236878 0.240785 1.50
-0.244106 0.233367 1.50
-0.256287 0.219893 1.50
-0.270857 0.201977 1.50
-0.274055 0.197789 1.50
-0.277143 0.193249 1.50
-0.289460 0.173942 1.50
-0.297681 0.159361 1.50
-0.303125 0.148810 1.50
-0.313165 0.126645 1.50
-0.315006 0.122361 1.50
-0.315663 0.120602 1.50
-0.324333 0.094027 1.50
-0.326811 0.084824 1.50
-0.331428 0.064046 1.50
-0.333696 0.050906 1.50
-0.336004 0.032205 1.50
-0.337060 0.018524 1.50
-0.337572 -0.001856 1.50
-0.337347 -0.012515 1.50
-0.335545 -0.038570 1.50
-0.335113 -0.042455 1.50
-0.333415 -0.053003 1.50
-0.330149 -0.071204 1.50
-0.328271 -0.079157 1.50
-0.322752 -0.098892 1.50
-0.313938 -0.124955 1.50
-0.313606 -0.125816 1.50
-0.313211 -0.126740 1.50
-0.301529 -0.151462 1.50
-0.289937 -0.173239 1.50
-0.288045 -0.176494 1.50
-0.284496 -0.181904 1.50
-0.271833 -0.200336 1.50
-0.265418 -0.208692 1.50
-0.253328 -0.223178 1.50
-0.240143 -0.237430 1.50
-0.232467 -0.244992 1.50
-0.214310 -0.261224 1.50
-0.208870 -0.265613 1.50
-0.188000 -0.280788 1.50
-0.181903 -0.284763 1.50
-0.161287 -0.296778 1.50
-0.150924 -0.302163 1.50
-0.134250 -0.309886 1.50
-0.115263 -0.317520 1.50
-0.106927 -0.320465 1.50
-0.089794 -0.325613 1.50
-0.079317 -0.328497 1.50
-0.072827 -0.329923 1.50
-0.051404 -0.333833 1.50
-0.026596 -0.337042 1.50
-0.023286 -0.337360 1.50
-0.019380 -0.337521 1.50
0.005173 -0.337851 1.50
0.021346 -0.337209 1.50
0.033872 -0.336220 1.50
0.062602 -0.332443 1.50
0.062817 -0.332405 1.50
0.063658 -0.332211 1.50
0.092134 -0.325270 1.50
0.098170 -0.323477 1.50
0.121778 -0.315276 1.50
0.130183 -0.311888 1.50
0.151791 -0.301988 1.50
0.159268 -0.298137 1.50
0.182238 -0.284845 1.50

0.193353 -0.217641 1.60
0.200733 -0.210584 1.60
0.213743 -0.197473 1.60
0.221619 -0.188444 1.60
0.231913 -0.175665 1.60
0.241776 -0.161764 1.60
0.247966 -0.152296 1.60
0.255763 -0.138505 1.60
0.261726 -0.127234 1.60
0.264634 -0.120878 1.60
0.272942 -0.100294 1.60
0.278443 -0.083939 1.60
0.281882 -0.071675 1.60
0.286695 -0.049425 1.60
0.288028 -0.040994 1.60
0.290414 -0.016888 1.60
0.290787 -0.007811 1.60
0.290493 0.014060 1.60
0.289432 0.028407 1.60
0.287524 0.043680 1.60
0.282944 0.068414 1.60
0.282067 0.072214 1.60
0.280225 0.078518 1.60
0.273462 0.099374 1.60
0.267127 0.115306 1.60
0.262614 0.125556 1.60
0.258019 0.134492 1.60
0.248962 0.150515 1.60
0.233918 0.173648 1.60
0.233251 0.174576 1.60
0.231269 0.176991 1.60
0.214115 0.197142 1.60
0.208692 0.202829 1.60
0.192151 0.218475 1.60
0.182829 0.226355 1.60
0.166897 0.238373 1.60
0.156457 0.245372 1.60
0.137592 0.256503 1.60
0.129662 0.260630 1.60
0.103322 0.272467 1.60
0.102517 0.272784 1.60
0.100657 0.273396 1.60
0.074949 0.281182 1.60
0.060302 0.284614 1.60
0.047106 0.287141 1.60
0.031595 0.289151 1.60
0.018951 0.290333 1.60
0.003605 0.290794 1.60
-0.009513 0.290795 1.60
-0.017695 0.290315 1.60
-0.038323 0.288174 1.60
-0.058078 0.284904 1.60
-0.067436 0.282869 1.60
-0.093185 0.275598 1.60
-0.096915 0.274321 1.60
-0.124070 0.263176 1.60
-0.126836 0.261847 1.60
-0.151523 0.248221 1.60
-0.157300 0.244552 1.60
-0.176117 0.231156 1.60
-0.188446 0.221215 1.60
-0.198404 0.212387 1.60
-0.215695 0.195127 1.60
-0.218591 0.192069 1.60
-0.220506 0.189763 1.60
-0.235936 0.169654 1.60
-0.249552 0.149442 1.60
-0.251654 0.146037 1.60
-0.254571 0.140525 1.60
-0.264573 0.120354 1.60
-0.268949 0.110066 1.60
-0.275261 0.093025 1.60
-0.281088 0.073857 1.60
-0.283538 0.063916 1.60
-0.287920 0.039962 1.60
-0.288833 0.032606 1.60
-0.290469 0.007935 1.60
-0.290546 -0.001348 1.60
-0.289591 -0.022596 1.60
-0.287926 -0.038499 1.60
-0.285866 -0.051886 1.60
-0.279864 -0.079668 1.60
-0.279744 -0.080130 1.60
-0.279520 -0.080816 1.60
-0.270144 -0.106856 1.60
-0.260508 -0.129173 1.60
-0.258781 -0.132813 1.60
-0.257194 -0.135727 1.60
-0.244224 -0.157378 1.60
-0.232973 -0.173820 1.60
-0.227531 -0.181010 1.60
-0.209321 -0.202172 1.60
-0.208164 -0.203475 1.60
-0.207837 -0.203804 1.60
-0.185167 -0.224358 1.60
-0.181935 -0.226982 1.60
-0.158790 -0.243765 1.60
-0.155548 -0.245859 1.60
-0.131591 -0.259545 1.60
-0.128754 -0.261132 1.60
-0.128268 -0.261365 1.60
-0.101520 -0.272492 1.60
-0.091134 -0.276080 1.60
-0.073979 -0.281135 1.60
-0.046434 -0.287494 1.60
-0.046186 -0.287541 1.60
-0.045895 -0.287579 1.60
-0.017971 -0.290202 1.60
0.006434 -0.290985 1.60
0.010460 -0.290945 1.60
0.017790 -0.290391 1.60
0.039278 -0.288258 1.60
0.048479 -0.286800 1.60
0.068427 -0.282636 1.60
0.084613 -0.278252 1.60
0.097930 -0.273870 1.60
0.116463 -0.266543 1.60
0.127866 -0.261267 1.60
0.144812 -0.252249 1.60
0.158327 -0.243995 1.60
0.170270 -0.235822 1.60
0.189437 -0.220979 1.60
0.193353 -0.217641 1.60

0.201830 -0.118243 1.70
0.202461 -0.117086 1.70
0.214381 -0.092289 1.70
0.219735 -0.078636 1.70
0.224331 -0.064415 1.70
0.229388 -0.043511 1.70
0.230996 -0.034116 1.70
0.233239 -0.010916 1.70
0.233467 -0.000722 1.70
0.232559 0.019702 1.70
0.230515 0.036675 1.70
0.228333 0.048772 1.70
0.222421 0.071652 1.70
0.221000 0.076488 1.70
0.219680 0.079890 1.70
0.209721 0.102482 1.70
0.199522 0.121478 1.70
0.195948 0.127388 1.70
0.187856 0.138598 1.70
0.178610 0.150739 1.70
0.174793 0.155061 1.70
0.157460 0.172427 1.70
0.149058 0.179724 1.70
0.132325 0.192377 1.70
0.122681 0.198693 1.70
0.102148 0.210126 1.70
0.095796 0.213160 1.70
0.076753 0.220603 1.70
0.068460 0.223617 1.70
0.064609 0.224664 1.70
0.040645 0.229825 1.70
0.013832 0.233428 1.70
0.012549 0.233546 1.70
0.011476 0.233566 1.70
-0.016057 0.232740 1.70
-0.032724 0.230972 1.70
-0.045000 0.228937 1.70
-0.069508 0.222904 1.70
-0.074370 0.221354 1.70
-0.100707 0.210714 1.70
-0.104283 0.208951 1.70
-0.127598 0.195344 1.70
-0.134901 0.190293 1.70
-0.151144 0.177505 1.70
-0.166444 0.163431 1.70
-0.172040 0.157710 1.70
-0.179184 0.149226 1.70
-0.189777 0.135584 1.70
-0.199829 0.120224 1.70
-0.205016 0.111613 1.70
-0.207972 0.105753 1.70
-0.216969 0.085218 1.70
-0.222894 0.068329 1.70
-0.226143 0.056771 1.70
-0.230725 0.033998 1.70
-0.231795 0.025725 1.70
-0.233127 0.002035 1.70
-0.232940 -0.008649 1.70
-0.231339 -0.028099 1.70
-0.228280 -0.047306 1.70
-0.226222 -0.056781 1.70
-0.221551 -0.072489 1.70
-0.217687 -0.083972 1.70
-0.213660 -0.093315 1.70
-0.205767 -0.109687 1.70
-0.198622 -0.122047 1.70
-0.190798 -0.134071 1.70
-0.173931 -0.155970 1.70
-0.172881 -0.157169 1.70
-0.166664 -0.163222 1.70
-0.150700 -0.178407 1.70
-0.148180 -0.180492 1.70
-0.124240 -0.197779 1.70
-0.121787 -0.199319 1.70
-0.107185 -0.207123 1.70
-0.094870 -0.213495 1.70
-0.092084 -0.214665 1.70
-0.067459 -0.223295 1.70
-0.050982 -0.227649 1.70
-0.039703 -0.230025 1.70
-0.025968 -0.231851 1.70
-0.011539 -0.233138 1.70
0.006970 -0.233282 1.70
0.016989 -0.233022 1.70
0.022573 -0.232461 1.70
0.045984 -0.228769 1.70
0.060632 -0.225334 1.70
0.075391 -0.220851 1.70
0.093050 -0.214044 1.70
0.105323 -0.208282 1.70
0.121077 -0.199512 1.70
0.135928 -0.189742 1.70
0.145664 -0.182441 1.70
0.167403 -0.163473 1.70
0.167523 -0.163358 1.70
0.167691 -0.163169 1.70
0.185612 -0.141491 1.70
0.200844 -0.119772 1.70
0.201830 -0.118243 1.70

0.026116 -0.152049 1.80
0.049216 -0.146471 1.80
0.055511 -0.144242 1.80
0.078646 -0.132975 1.80
0.085814 -0.128382 1.80
0.102452 -0.115329 1.80
0.117493 -0.100308 1.80
0.122298 -0.094759 1.80
0.126737 -0.088291 1.80
0.137216 -0.070552 1.80
0.146808 -0.048621 1.80
0.148459 -0.043632 1.80
0.154324 -0.014428 1.80
0.154460 -0.012843 1.80
0.153778 0.016248 1.80
0.152688 0.023683 1.80
0.147738 0.044528 1.80
0.138605 0.069296 1.80
0.137804 0.071109 1.80
0.136976 0.072539 1.80
0.121666 0.094983 1.80
0.112221 0.105900 1.80
0.100821 0.116804 1.80
0.086195 0.127979 1.80
0.073342 0.135731 1.80
0.059309 0.142432 1.80
0.036082 0.150391 1.80
0.031816 0.151496 1.80
0.026133 0.152311 1.80
0.003601 0.154155 1.80
-0.022635 0.153089 1.80
-0.025070 0.152776 1.80
-0.035583 0.150042 1.80
-0.054490 0.144742 1.80
-0.057457 0.143573 1.80
-0.084714 0.129584 1.80
-0.085523 0.129070 1.80
-0.087805 0.127260 1.80
-0.107784 0.110283 1.80
-0.116475 0.100784 1.80
-0.126134 0.088609 1.80
-0.133772 0.076293 1.80
-0.140270 0.063824 1.80
-0.149740 0.038413 1.80
-0.150361 0.036054 1.80
-0.154618 0.005370 1.80
-0.154646 0.003999 1.80
-0.152250 -0.024511 1.80
-0.150133 -0.034550 1.80
-0.144889 -0.052214 1.80
-0.136038 -0.072774 1.80
-0.133315 -0.078080 1.80
-0.127543 -0.086442 1.80
-0.116228 -0.101540 1.80
-0.111353 -0.106749 1.80
-0.093519 -0.122548 1.80
-0.085282 -0.128432 1.80
-0.063895 -0.140539 1.80
-0.058411 -0.143016 1.80
-0.044937 -0.147414 1.80
-0.030836 -0.151361 1.80
-0.021081 -0.152776 1.80
-0.002648 -0.154260 1.80
0.011390 -0.153770 1.80
0.026116 -0.152049 1.80


==> data/velocity-radial-kn044.dat <==
# generated by make-velocity-profile-data.py from physical_data.dat
r u
0.0141880 1.87650
0.0193393 1.87599
0.0248630 1.87521
0.0320575 1.87387
0.0389358 1.87231
0.0431441 1.87127
0.0438806 1.87097
0.0465796 1.87019
0.0476542 1.86993
0.0518439 1.86863
0.0548033 1.86760
0.0563570 1.86708
0.0618258 1.86490
0.0632071 1.86439
0.0674900 1.86257
0.0704586 1.86123
0.0705107 1.86127
0.0724275 1.86048
0.0740939 1.85970
0.0752014 1.85915
0.0760973 1.85858
0.0792408 1.85702
0.0794287 1.85702
0.0814364 1.85604
0.0845142 1.85441
0.0867739 1.85313
0.0886590 1.85198
0.0887419 1.85208
0.0935855 1.84907
0.0952954 1.84808
0.0954132 1.84804
0.0986655 1.84595
0.0994999 1.84539
0.0997234 1.84545
0.1007193 1.84461
0.1028037 1.84335
0.1037487 1.84278
0.1037842 1.84280
0.1057386 1.84147
0.1061106 1.84125
0.1086147 1.83930
0.1105837 1.83811
0.1113618 1.83758
0.1117497 1.83721
0.1119358 1.83695
0.1172118 1.83328
0.1177573 1.83268
0.1184884 1.83216
0.1191515 1.83176
0.1213064 1.83017
0.1238213 1.82798
0.1254934 1.82668
0.1258379 1.82632
0.1270856 1.82527
0.1278800 1.82475
0.1286107 1.82428
0.1295564 1.82350
0.1302964 1.82262
0.1305984 1.82240
0.1317564 1.82160
0.1321569 1.82105
0.1342140 1.81948
0.1353016 1.81850
0.1357852 1.81818
0.1372849 1.81684
0.1380900 1.81615
0.1384562 1.81585
0.1412253 1.81305
0.1413034 1.81324
0.1425205 1.81216
0.1442503 1.81043
0.1446417 1.80991
0.1453148 1.80932
0.1483719 1.80639
0.1495314 1.80534
0.1499187 1.80516
0.1516758 1.80340
0.1518870 1.80305
0.1539363 1.80125
0.1540238 1.80090
0.1558788 1.79896
0.1563692 1.79878
0.1566600 1.79817
0.1567069 1.79830
0.1582818 1.79653
0.1589897 1.79611
0.1602495 1.79476
0.1604493 1.79444
0.1605180 1.79455
0.1615449 1.79343
0.1618491 1.79283
0.1628437 1.79183
0.1640963 1.79047
0.1655418 1.78916
0.1669650 1.78771
0.1674813 1.78716
0.1678855 1.78661
0.1680630 1.78651
0.1692770 1.78518
0.1709439 1.78338
0.1727589 1.78132
0.1738768 1.77973
0.1741676 1.77946
0.1742521 1.77968
0.1746628 1.77892
0.1768315 1.77658
0.1773525 1.77581
0.1797297 1.77303
0.1803657 1.77237
0.1811653 1.77144
0.1815176 1.77107
0.1826300 1.76995
0.1837399 1.76824
0.1842691 1.76796
0.1850838 1.76673
0.1850916 1.76700
0.1857500 1.76622
0.1859751 1.76556
0.1865976 1.76522
0.1872833 1.76398
0.1883811 1.76296
0.1884319 1.76280
0.1901082 1.76082
0.1901468 1.76082
0.1908198 1.75963
0.1920633 1.75846
0.1922885 1.75815
0.1930692 1.75701
0.1937890 1.75589
0.1947537 1.75509
0.1952467 1.75412
0.1962926 1.75276
0.1970452 1.75217
0.1973217 1.75169
0.1979198 1.75105
0.2004839 1.74768
0.2005134 1.74755
0.2015027 1.74635
0.2019792 1.74541
0.2035057 1.74374
0.2041897 1.74244
0.2046112 1.74227
0.2050338 1.74137
0.2062924 1.74001
0.2065495 1.73921
0.2085218 1.73670
0.2094557 1.73554
0.2100659 1.73449
0.2100833 1.73451
0.2115002 1.73248
0.2120583 1.73187
0.2124132 1.73114
0.2129872 1.73036
0.2130285 1.73075
0.2131271 1.73036
0.2149594 1.72801
0.2153437 1.72750
0.2160922 1.72644
0.2166327 1.72532
0.2168324 1.72491
0.2168392 1.72533
0.2169002 1.72529
0.2177983 1.72399
0.2185150 1.72258
0.2192760 1.72194
0.2204478 1.72004
0.2207791 1.71964
0.2217544 1.71829
0.2234107 1.71546
0.2234930 1.71585
0.2235934 1.71561
0.2238790 1.71527
0.2239456 1.71512
0.2257179 1.71231
0.2259520 1.71167
0.2277402 1.70911
0.2278540 1.70942
0.2286375 1.70776
0.2289882 1.70767
0.2293659 1.70694
0.2307059 1.70465
0.2310799 1.70411
0.2329883 1.70153
0.2331668 1.70118
0.2338655 1.70020
0.2349331 1.69816
0.2360332 1.69654
0.2361111 1.69676
0.2367000 1.69591
0.2369706 1.69507
0.2378486 1.69373
0.2385172 1.69301
0.2392350 1.69134
0.2404020 1.68948
0.2405812 1.68933
0.2416616 1.68797
0.2421055 1.68713
0.2421147 1.68669
0.2421662 1.68718
0.2427807 1.68579
0.2431210 1.68518
0.2431664 1.68534
0.2435221 1.68458
0.2450273 1.68257
0.2452887 1.68191
0.2455549 1.68170
0.2463576 1.68037
0.2470420 1.67930
0.2480440 1.67766
0.2480587 1.67765
0.2481672 1.67689
0.2484846 1.67654
0.2495544 1.67522
0.2501272 1.67378
0.2514208 1.67221
0.2519651 1.67124
0.2519659 1.67109
0.2526438 1.66988
0.2532000 1.66929
0.2536439 1.66833
0.2538812 1.66807
0.2552534 1.66567
0.2560342 1.66383
0.2560391 1.66434
0.2582547 1.66001
0.2583844 1.66015
0.2586465 1.65950
0.2591315 1.65925
0.2602901 1.65664
0.2603764 1.65653
0.2604611 1.65686
0.2610389 1.65544
0.2610756 1.65528
0.2615772 1.65474
0.2651721 1.64821
0.2655453 1.64788
0.2658361 1.64732
0.2661481 1.64643
0.2663152 1.64658
0.2664018 1.64601
0.2674427 1.64425
0.2679620 1.64331
0.2687441 1.64228
0.2689407 1.64203
0.2690052 1.64112
0.2694587 1.64043
0.2696927 1.64049
0.2708604 1.63851
0.2712206 1.63776
0.2715965 1.63666
0.2719285 1.63591
0.2721192 1.63613
0.2725082 1.63476
0.2734626 1.63370
0.2738489 1.63250
0.2742237 1.63234
0.2746491 1.63130
0.2747718 1.63118
0.2754966 1.62955
0.2757077 1.62911
0.2765972 1.62790
0.2766370 1.62782
0.2775806 1.62589
0.2783966 1.62461
0.2788487 1.62381
0.2798191 1.62133
0.2800788 1.62174
0.2803869 1.62108
0.2805361 1.62017
0.2807747 1.62025
0.2819921 1.61740
0.2822235 1.61755
0.2834983 1.61497
0.2835709 1.61520
0.2844830 1.61331
0.2846610 1.61298
0.2849591 1.61214
0.2857211 1.61076
0.2871508 1.60812
0.2872964 1.60740
0.2875968 1.60685
0.2882733 1.60593
0.2886795 1.60452
0.2906507 1.60071
0.2907019 1.60081
0.2907265 1.60142
0.2910627 1.60034
0.2915918 1.59919
0.2922079 1.59842
0.2928778 1.59651
0.2935761 1.59516
0.2936011 1.59513
0.2939007 1.59488
0.2943102 1.59377
0.2965229 1.58934
0.2970676 1.58806
0.2976862 1.58696
0.2981378 1.58658
0.2982699 1.58622
0.2984553 1.58516
0.2985151 1.58575
0.2986242 1.58526
0.2986790 1.58536
0.2988238 1.58525
0.2991331 1.58424
0.2992722 1.58373
0.3012841 1.58043
0.3013958 1.58014
0.3014330 1.57983
0.3016830 1.57943
0.3026456 1.57737
0.3027644 1.57720
0.3029705 1.57626
0.3032844 1.57630
0.3033860 1.57517
0.3041381 1.57445
0.3046275 1.57272
0.3049912 1.57207
0.3063910 1.56955
0.3073451 1.56773
0.3074493 1.56745
0.3080059 1.56577
0.3080582 1.56619
0.3080894 1.56653
0.3082132 1.56554
0.3095430 1.56357
0.3099622 1.56206
0.3100333 1.56210
0.3100459 1.56221
0.3101005 1.56221
0.3116914 1.55802
0.3127259 1.55600
0.3134913 1.55503
0.3140327 1.55320
0.3144133 1.55326
0.3149016 1.55206
0.3152726 1.55106
0.3153152 1.55069
0.3155101 1.55072
0.3167357 1.54758
0.3172805 1.54649
0.3173571 1.54655
0.3173616 1.54691
0.3179292 1.54538
0.3192146 1.54272
0.3206057 1.53969
0.3213396 1.53722
0.3214972 1.53722
0.3218298 1.53650
0.3225451 1.53571
0.3225698 1.53506
0.3228437 1.53428
0.3231117 1.53357
0.3237493 1.53258
0.3241324 1.53155
0.3241482 1.53207
0.3254918 1.52850
0.3256247 1.52792
0.3259995 1.52713
0.3261202 1.52711
0.3263031 1.52713
0.3263593 1.52687
0.3271434 1.52479
0.3276230 1.52404
0.3283674 1.52234
0.3285245 1.52139
0.3294547 1.51949
0.3296375 1.51911
0.3296791 1.51939
0.3301028 1.51871
0.3307337 1.51732
0.3307554 1.51728
0.3310237 1.51625
0.3311962 1.51622
0.3313738 1.51598
0.3321209 1.51402
0.3327037 1.51285
0.3335879 1.51066
0.3336989 1.51087
0.3340606 1.51001
0.3345784 1.50868
0.3346021 1.50792
0.3346138 1.50765
0.3357655 1.50607
0.3364330 1.50365
0.3366933 1.50415
0.3369497 1.50347
0.3373305 1.50141
0.3383191 1.49981
0.3384628 1.49962
0.3396037 1.49738
0.3397246 1.49667
0.3401348 1.49567
0.3403658 1.49537
0.3403843 1.49434
0.3409302 1.49349
0.3415281 1.49262
0.3418739 1.49170
0.3424079 1.49009
0.3437229 1.48670
0.3439135 1.48668
0.3441645 1.48615
0.3450152 1.48382
0.3456011 1.48327
0.3462001 1.48087
0.3462085 1.48167
0.3467635 1.47970
0.3468483 1.48008
0.3472224 1.47908
0.3475098 1.47808
0.3475790 1.47847
0.3497607 1.47287
0.3500658 1.47254
0.3502319 1.47191
0.3502447 1.47131
0.3508393 1.46996
0.3513993 1.46919
0.3526391 1.46547
0.3526975 1.46537
0.3530095 1.46536
0.3537350 1.46263
0.3538614 1.46279
0.3540108 1.46166
0.3544593 1.46141
0.3545281 1.46186
0.3548984 1.46023
0.3549012 1.45992
0.3552422 1.45945
0.3555884 1.45810
0.3556201 1.45808
0.3562298 1.45761
0.3564418 1.45660
0.3575608 1.45385
0.3581249 1.45228
0.3581352 1.45216
0.3583456 1.45221
0.3585837 1.45120
0.3586962 1.45088
0.3587630 1.45117
0.3590575 1.44960
0.3592552 1.45001
0.3604148 1.44637
0.3604155 1.44719
0.3610164 1.44542
0.3613930 1.44394
0.3630617 1.43992
0.3630946 1.44046
0.3631636 1.44028
0.3633912 1.43980
0.3638365 1.43843
0.3639541 1.43837
0.3647588 1.43671
0.3648404 1.43604
0.3654119 1.43485
0.3659873 1.43350
0.3661022 1.43211
0.3661688 1.43303
0.3664104 1.43146
0.3664589 1.43228
0.3667351 1.43147
0.3680973 1.42699
0.3682889 1.42738
0.3698569 1.42331
0.3700362 1.42090
0.3701157 1.42300
0.3703628 1.42188
0.3710478 1.42034
0.3715346 1.41898
0.3719847 1.41787
0.3728223 1.41478
0.3728262 1.41546
0.3731895 1.41437
0.3732230 1.41473
0.3736476 1.41303
0.3736520 1.41343
0.3738662 1.41316
0.3749011 1.40970
0.3758729 1.40709
0.3770052 1.40498
0.3772391 1.40315
0.3773623 1.40333
0.3781537 1.40135
0.3784203 1.40124
0.3784623 1.40026
0.3784914 1.40021
0.3789260 1.39994
0.3793034 1.39878
0.3793539 1.39764
0.3802709 1.39648
0.3804512 1.39530
0.3822303 1.39082
0.3822595 1.39012
0.3824579 1.39028
0.3825788 1.38899
0.3827725 1.38979
0.3830198 1.38811
0.3830273 1.38799
0.3836744 1.38703
0.3840421 1.38532
0.3841046 1.38539
0.3847327 1.38393
0.3847397 1.38371
0.3851727 1.38295
0.3853902 1.38205
0.3854665 1.38247
0.3856835 1.38072
0.3866341 1.37949
0.3866900 1.37720
0.3867512 1.37899
0.3873033 1.37752
0.3879482 1.37582
0.3881638 1.37395
0.3883520 1.37459
0.3887977 1.37337
0.3891387 1.37196
0.3892048 1.37225
0.3894098 1.37142
0.3900602 1.36963
0.3903763 1.36911
0.3907725 1.36759
0.3910109 1.36650
0.3912148 1.36690
0.3915064 1.36544
0.3925515 1.36300
0.3933242 1.36154
0.3934595 1.36040
0.3935030 1.36115
0.3939160 1.36014
0.3944773 1.35852
0.3952114 1.35518
0.3957083 1.35438
0.3958184 1.35486
0.3963298 1.35358
0.3964724 1.35311
0.3965481 1.35319
0.3965574 1.35261
0.3966301 1.35211
0.3977893 1.34784
0.3983063 1.34667
0.3986814 1.34700
0.3994170 1.34497
0.3996973 1.34225
0.4005459 1.34133
0.4007276 1.34036
0.4007615 1.34117
0.4007724 1.34075
0.4014628 1.33884
0.4020512 1.33689
0.4025341 1.33517
0.4027873 1.33226
0.4034795 1.33297
0.4036379 1.33244
0.4050808 1.32753
0.4052690 1.32632
0.4053055 1.32591
0.4059744 1.32610
0.4063653 1.32435
0.4068960 1.32087
0.4069869 1.31995
0.4071669 1.32117
0.4074079 1.32057
0.4074305 1.31989
0.4086387 1.31801
0.4088229 1.31680
0.4089932 1.31512
0.4093089 1.31470
0.4097576 1.31430
0.4098812 1.31306
0.4104285 1.31187
0.4104544 1.31097
0.4105834 1.31115
0.4111934 1.31045
0.4112852 1.31029
0.4114063 1.30699
0.4114090 1.30908
0.4117094 1.30566
0.4119660 1.30657
0.4124149 1.30701
0.4137074 1.30277
0.4137241 1.30290
0.4137966 1.30060
0.4141037 1.30058
0.4144964 1.30046
0.4147483 1.29497
0.4147488 1.29995
0.4149076 1.29810
0.4150196 1.29946
0.4150209 1.29951
0.4157873 1.29772
0.4160270 1.29610
0.4160932 1.29564
0.4161688 1.29485
0.4163613 1.29260
0.4167191 1.29463
0.4173852 1.29180
0.4175351 1.29099
0.4180870 1.28951
0.4187881 1.28891
0.4196203 1.28656
0.4199150 1.28253
0.4199373 1.28412
0.4201920 1.28291
0.4203758 1.28275
0.4211785 1.28169
0.4213943 1.27919
0.4214115 1.28001
0.4215794 1.27807
0.4218392 1.27807
0.4222086 1.27488
0.4224212 1.27524
0.4231315 1.27496
0.4233359 1.26891
0.4235452 1.27290
0.4240547 1.26981
0.4243000 1.27176
0.4247088 1.26968
0.4249015 1.27050
0.4258057 1.26744
0.4260204 1.26447
0.4264906 1.26421
0.4268276 1.26148
0.4270874 1.26200
0.4271280 1.26087
0.4274480 1.26279
0.4280820 1.25864
0.4285175 1.25688
0.4287857 1.25639
0.4291441 1.25611
0.4294171 1.25390
0.4296311 1.25366
0.4298067 1.25279
0.4302916 1.25268
0.4307595 1.24930
0.4325681 1.24502
0.4326334 1.24571
0.4335566 1.24164
0.4344150 1.24155
0.4350964 1.23854
0.4352252 1.23814
0.4362106 1.23277
0.4371130 1.21943
0.4372283 1.23041
0.4374794 1.22957
0.4375204 1.23184
0.4384576 1.22820
0.4385344 1.22237
0.4388578 1.22646
0.4391600 1.22238
0.4393674 1.22380
0.4397564 1.22260
0.4402785 1.22221
0.4404128 1.21691
0.4404243 1.22043
0.4406264 1.22106
0.4409921 1.21901
0.4410559 1.22203
0.4410594 1.22009
0.4414737 1.21636
0.4414762 1.21036
0.4414894 1.21719
0.4415134 1.21214
0.4416881 1.21685
0.4417634 1.21782
0.4419796 1.21504
0.4420741 1.21403
0.4422775 1.21333
0.4430724 1.21135
0.4432152 1.21278
0.4433303 1.21242
0.4437991 1.20600
0.4438304 1.20806
0.4439595 1.21081
0.4445087 1.20625
0.4446028 1.20572
0.4447131 1.20862
0.4447788 1.20461
0.4451331 1.20394
0.4453223 1.20346
0.4456319 1.20117
0.4457251 1.20470
0.4458110 1.20262
0.4465770 1.19982
0.4468317 1.19774
0.4468906 1.19977
0.4469811 1.19307
0.4470203 1.19522
0.4470623 1.19939
0.4471004 1.19875
0.4474044 1.19707
0.4475284 1.19441
0.4475339 1.19768
0.4476576 1.19324
0.4477227 1.19286
0.4477323 1.19548
0.4480082 1.19055
0.4482708 1.19429
0.4492065 1.18931
0.4493827 1.18928
0.4503739 1.18467
0.4504902 1.18496
0.4505609 1.18511
0.4507248 1.18563
0.4509170 1.18596
0.4512442 1.18323
0.4514313 1.18215
0.4517836 1.18117
0.4519036 1.18160
0.4521848 1.18166
0.4522753 1.18409
0.4524482 1.18200
0.4527038 1.17706
0.4527362 1.17778
0.4527993 1.17702
0.4528296 1.17682
0.4534596 1.17593
0.4536808 1.17513
0.4536838 1.17589
0.4537156 1.17357
0.4542409 1.17256
0.4545132 1.17375
0.4548430 1.17340
0.4548801 1.17206
0.4561916 1.16875
0.4597519 1.14693
0.4625567 1.13474
0.4648727 1.13220
0.4655171 1.11811
0.4655700 1.13022
0.4660403 1.12319
0.4664358 1.12047
0.4667521 1.12136
0.4674558 1.11502
0.4677669 1.11708
0.4678298 1.11595
0.4684353 1.11827
0.4687186 1.11149
0.4688611 1.11211
0.4689442 1.10997
0.4689625 1.10975
0.4695154 1.10954
0.4697994 1.10956
0.4698318 1.10733
0.4700296 1.10741
0.4700824 1.10548
0.4701137 1.10894
0.4701404 1.10561
0.4702195 1.10812
0.4702846 1.10672
0.4702910 1.10742
0.4711896 1.10406
0.4712274 1.10322
0.4712379 1.10156
0.4712831 1.10154
0.4713967 1.11203
0.4713967 1.09589
0.4713967 1.09812
0.4713967 1.09892
0.4713967 1.10272
0.4713967 1.09828
0.4713967 1.09244
0.4713967 1.09776
0.4713968 1.09640
0.4715613 1.10217
0.4716116 1.09989
0.4717794 1.09868
0.4718914 1.10183
0.4719161 1.09846
0.4719802 1.09843
0.4720106 1.10040
0.4720241 1.09841
0.4720951 1.09568
0.4721539 1.09973
0.4722785 1.09441
0.4722818 1.10932
0.4724274 1.09477
0.4725416 1.08869
0.4725663 1.09503
0.4726089 1.09908
0.4726260 1.09569
0.4726869 1.09689
0.4729055 1.09170
0.4734240 1.09528
0.4734240 1.09541
0.4735274 1.09102
0.4736738 1.09076
0.4737756 1.09254
0.4737844 1.09031
0.4739714 1.09276
0.4739879 1.09143
0.4740948 1.08923
0.4741634 1.08969
0.4741892 1.08787
0.4742785 1.08878
0.4749019 1.08961
0.4749278 1.08624
0.4749643 1.08682
0.4751533 1.08347
0.4754423 1.08507
0.4755016 1.08526
0.4756625 1.08507
0.4757705 1.09381
0.4759750 1.08524
0.4760931 1.07957
0.4764130 1.07664
0.4764326 1.08091
0.4765089 1.08060
0.4766288 1.07935
0.4772371 1.07549
0.4772414 1.07630
0.4772702 1.07849
0.4773469 1.07529
0.4777287 1.07322
0.4777763 1.07099
0.4781730 1.06930
0.4784856 1.06977
0.4784993 1.06914
0.4785685 1.06834
0.4789744 1.06801
0.4793918 1.06628
0.4794418 1.06401
0.4795416 1.06718
0.4809170 1.06205
0.4811767 1.06444
0.5000000 1.01857
0.5000000 1.01639
0.5000000 1.01714
0.5000000 1.01479
0.5000000 1.00281
0.5000000 1.02251
0.5000000 1.02124
0.5000000 1.03347
0.5000000 1.01323
0.5000000 1.02249
0.5000000 1.02173
0.5000000 1.00639
0.5000000 1.01241
0.5000000 1.02869
0.5000000 1.02053
0.5000000 1.00086
0.5000000 1.02233
0.5000000 1.02385
0.5000000 1.01353
0.5000000 1.03421
0.5000000 1.01148
0.5000000 1.02407
0.5000000 1.01580
0.5000000 1.01027
0.5000000 1.01619
0.5000000 1.00655
0.5000000 1.01692
0.5000000 1.02170
0.5000000 1.01631
0.5000000 1.01704
0.5000000 1.01005
0.5000000 1.01902
0.5000000 1.01602
0.5000000 1.01033
0.5000000 1.02539
0.5000000 1.00488
0.5000000 1.01708
0.5000000 1.00663
0.5000000 1.01389
0.5000000 1.01779
0.5000000 1.01728
0.5000000 1.01642
0.5000000 1.00446
0.5000000 1.02735
0.5000000 1.01453
0.5000000 1.01010
0.5000000 1.01030
0.5000000 1.01480
0.5000000 1.02869
0.5000000 1.02028
0.5000000 1.01678
0.5000000 1.01646
0.5000000 1.01965
0.5000000 1.01945
0.5000000 1.02519
0.5000000 1.01150
0.5000000 1.02605
0.5000000 1.02572
0.5000000 1.01907
0.5000000 1.02522
0.5000000 1.02680
0.5000000 1.02334
0.5000000 1.01718
0.5000000 1.00703
0.5000000 1.01549
0.5000000 1.00583
0.5000000 1.01052
0.5000000 1.00618
0.5000000 1.01868
0.5000000 1.01410
0.5000000 1.00897
0.5000000 1.02121
0.5000000 1.01146
0.5000000 1.02528
0.5000000 1.01859
0.5000000 1.00371
0.5000000 1.02093
0.5000000 1.01254
0.5000000 1.01534
0.5000000 1.03347
0.5000000 1.00749
0.5000000 1.01463
0.5000000 1.02378
0.5000000 1.02750
0.5000000 1.02881
0.5000000 1.01334
0.5000000 1.02082
0.5000000 1.01307
0.5000000 1.01927
0.5000000 1.00829
0.5000000 1.02006
0.5000000 1.02734
0.5000000 1.01762
0.5000000 1.02441
0.5000000 1.02563
0.5000000 1.01373


==> physical_data.dat <==
x y 0
0.0652631 0.4957224 1.02869
0.0327016 0.4989295 1.02006
0.0424315 0.4641047 1.12319

-0.3296729 0.3759199 1.01708
-0.3535534 0.3535534 1.0268
-0.3189484 0.3407777 1.12136

-0.4619398 0.1913417 1.0275
-0.441183 0.1660495 1.09776
-0.4235218 0.1954268 1.12047

-0.4220452 -0.0803788 1.25366
-0.4571194 -0.0707149 1.13474
-0.4207005 -0.0471632 1.26891

0.3319188 0.2802612 1.24155
0.3581745 0.2610569 1.21278
0.3648605 0.2998781 1.10932

-0.3222432 -0.3440555 1.09828
-0.3072159 -0.313392 1.22646
-0.3419449 -0.3209353 1.10975

0.0652631 0.4957224 1.02869
0.0767884 0.4651004 1.09812
0.0424315 0.4641047 1.12319

-0.3072159 -0.313392 1.22646
-0.3314049 -0.2881532 1.22238
-0.3419449 -0.3209353 1.10975

-0.4571194 -0.0707149 1.13474
-0.4207005 -0.0471632 1.26891
-0.4516991 -0.0399194 1.17593

-0.1607197 0.4734651 1.03347
-0.1913417 0.4619398 1.02881
-0.1644518 0.4355017 1.11811

-0.4388325 0.0356537 1.22221
-0.435495 0.0670502 1.22106
-0.4672006 0.0496544 1.10733

-0.4957224 -0.0652631 1.02249
-0.4903926 -0.0975452 1.03347
-0.4571194 -0.0707149 1.13474

-0.4484364 0.2211443 1.01907
-0.4619398 0.1913417 1.0275
-0.4235218 0.1954268 1.12047

-0.4903926 -0.0975452 1.03347
-0.4590824 -0.107043 1.10272
-0.4571194 -0.0707149 1.13474

-0.1945487 0.4293782 1.11203
-0.1680861 0.4025255 1.23277
-0.1982733 0.3910662 1.2282

-0.5 -0.0 1.02869
-0.4671896 -0.0157742 1.11502
-0.4697748 0.0178467 1.10894

-0.4305577 0.1002476 1.21403
-0.4263814 0.1341307 1.19307
-0.4597938 0.1096474 1.09689

-0.2280511 0.3775222 1.22203
-0.2567979 0.3591046 1.21036
-0.2528031 0.3965579 1.10672

-0.4644497 0.0794111 1.10406
-0.435495 0.0670502 1.22106
-0.4672006 0.0496544 1.10733

-0.4289488 -0.1950852 1.10322
-0.4385054 -0.1661976 1.10997
-0.4026015 -0.1702346 1.21943

-0.4644497 0.0794111 1.10406
-0.4305577 0.1002476 1.21403
-0.435495 0.0670502 1.22106

-0.4263814 0.1341307 1.19307
-0.4597938 0.1096474 1.09689
-0.4567572 0.1399914 1.07322

0.291026 -0.3313275 1.21901
0.3230096 -0.343631 1.09989
0.300337 -0.3659617 1.09528

0.4694702 0.0175853 1.10956
0.4478227 0.0510656 1.18563
0.4388729 0.02084 1.2238

0.4694702 0.0175853 1.10956
0.4478227 0.0510656 1.18563
0.4760189 0.0485231 1.06977

-0.280429 0.3821106 1.09276
-0.2567979 0.3591046 1.21036
-0.2528031 0.3965579 1.10672

0.3876573 0.2723695 1.09254
0.3581745 0.2610569 1.21278
0.3648605 0.2998781 1.10932

-0.4644497 0.0794111 1.10406
-0.4305577 0.1002476 1.21403
-0.4597938 0.1096474 1.09689

-0.1945487 0.4293782 1.11203
-0.1982733 0.3910662 1.2282
-0.2237555 0.4118624 1.11149

-0.4155369 -0.1439262 1.2226
-0.4385054 -0.1661976 1.10997
-0.4026015 -0.1702346 1.21943

-0.3781758 -0.1504041 1.31995
-0.4155369 -0.1439262 1.2226
-0.4026015 -0.1702346 1.21943

-0.3296729 0.3759199 1.01708
-0.3189484 0.3407777 1.12136
-0.3036867 0.3688422 1.07099

0.4564967 0.1097973 1.10954
0.4250838 0.1035756 1.23184
0.4285829 0.1387737 1.18496

-0.3781758 -0.1504041 1.31995
-0.4155369 -0.1439262 1.2226
-0.3950167 -0.126404 1.29497

0.0327016 -0.4989295 1.02734
0.0652631 -0.4957224 1.01323
0.0491661 -0.4651758 1.11708

0.167491 0.4434087 1.09143
0.1469277 0.4163488 1.21214
0.1382707 0.4552349 1.09381

-0.0312374 -0.4403829 1.21719
-0.0469485 -0.469575 1.09846
-0.0163889 -0.4716956 1.09843

0.4651004 -0.0767884 1.09892
0.4432092 -0.0480939 1.20262
0.434154 -0.0812322 1.21685

0.1147894 0.4333245 1.19429
0.1469277 0.4163488 1.21214
0.1382707 0.4552349 1.09381

0.4651004 -0.0767884 1.09892
0.4432092 -0.0480939 1.20262
0.4742422 -0.0534201 1.0763

-0.3823461 -0.2207045 1.21636
-0.4020327 -0.25 1.09541
-0.4160267 -0.2224806 1.09868

-0.1607197 0.4734651 1.03347
-0.1644518 0.4355017 1.11811
-0.1344655 0.4491656 1.11211

-0.3535534 0.3535534 1.0268
-0.3483455 0.3193342 1.09503
-0.3189484 0.3407777 1.12136

0.4564967 0.1097973 1.10954
0.4285829 0.1387737 1.18496
0.4573446 0.1409389 1.06834

0.4694702 0.0175853 1.10956
0.4452122 -0.009901 1.20346
0.4388729 0.02084 1.2238

-0.4671896 -0.0157742 1.11502
-0.4410405 0.0040779 1.22009
-0.4697748 0.0178467 1.10894

0.4484364 0.2211443 1.02519
0.4330127 0.25 1.0148
0.4117279 0.2221371 1.11595

-0.1385467 0.4146968 1.23041
-0.1089125 0.4281273 1.21782
-0.1344655 0.4491656 1.11211

0.3319188 0.2802612 1.24155
0.330108 0.3129071 1.1734
0.3648605 0.2998781 1.10932

0.291026 -0.3313275 1.21901
0.300337 -0.3659617 1.09528
0.2756137 -0.3579742 1.18117

0.4694702 0.0175853 1.10956
0.4452122 -0.009901 1.20346
0.4765403 -0.0091856 1.07935

0.0327016 -0.4989295 1.02734
0.0144733 -0.4710156 1.10156
0.0491661 -0.4651758 1.11708

-0.4989295 0.0327016 1.02441
-0.5 -0.0 1.02869
-0.4697748 0.0178467 1.10894

-0.017877 0.4698795 1.10812
-0.0491213 0.4522201 1.17206
-0.0215572 0.434691 1.23814

0.4275748 -0.1130894 1.21333
0.434154 -0.0812322 1.21685
0.4580586 -0.1056398 1.10548

-0.1913417 0.4619398 1.02881
-0.1945487 0.4293782 1.11203
-0.1644518 0.4355017 1.11811

-0.0312374 -0.4403829 1.21719
-0.0163889 -0.4716956 1.09843
-0.0026368 -0.449375 1.18928

0.4651004 -0.0767884 1.09892
0.434154 -0.0812322 1.21685
0.4580586 -0.1056398 1.10548

-0.017877 0.4698795 1.10812
-0.0215572 0.434691 1.23814
0.0092039 0.4473097 1.19707

0.2211443 0.4484364 1.0115
0.1972558 0.4326568 1.08526
0.2263309 0.4174999 1.08961

0.3226119 0.3447476 1.09973
0.2841433 0.3501267 1.18596
0.303812 0.3244785 1.20625

-0.2317844 0.3426803 1.30277
-0.2280511 0.3775222 1.22203
-0.2018073 0.3566162 1.3143

0.3226119 0.3447476 1.09973
0.2841433 0.3501267 1.18596
0.3039032 0.3702153 1.06801

-0.3966767 -0.3043807 1.02121
-0.3759199 -0.3296729 1.02539
-0.3639233 -0.2976438 1.10561

-0.3222432 -0.3440555 1.09828
-0.3072159 -0.313392 1.22646
-0.2968161 -0.34182 1.17706

-0.1294095 -0.4829629 1.03421
-0.120806 -0.4435963 1.14693
-0.1036282 -0.464237 1.08507

-0.25 0.4330127 1.02735
-0.2211443 0.4484364 1.02605
-0.2237555 0.4118624 1.11149

-0.2211443 0.4484364 1.02605
-0.1945487 0.4293782 1.11203
-0.2237555 0.4118624 1.11149

-0.1294095 -0.4829629 1.03421
-0.120806 -0.4435963 1.14693
-0.1440541 -0.4541326 1.08091

0.4484364 0.2211443 1.02519
0.4304403 0.1938941 1.09568
0.4117279 0.2221371 1.11595

-0.4829629 -0.1294095 1.02233
-0.4734651 -0.1607197 1.02528
-0.4499085 -0.1369523 1.10742

-0.441183 0.1660495 1.09776
-0.4235218 0.1954268 1.12047
-0.4149453 0.1657679 1.19774

0.1382681 -0.4226721 1.20862
0.1339764 -0.4526114 1.09841
0.1079358 -0.4338763 1.19875

-0.1047527 0.46024 1.1004
-0.1089125 0.4281273 1.21782
-0.1344655 0.4491656 1.11211

0.4734651 -0.1607197 1.01859
0.4829629 -0.1294095 1.02385
0.451084 -0.1364953 1.10154

-0.3823461 -0.2207045 1.21636
-0.4020327 -0.25 1.09541
-0.3750058 -0.2497514 1.18511

-0.2238338 -0.3649008 1.25864
-0.2504225 -0.3765099 1.18166
-0.2241558 -0.3973222 1.16875

0.2002743 0.4055159 1.18409
0.1972558 0.4326568 1.08526
0.2263309 0.4174999 1.08961

-0.4829629 -0.1294095 1.02233
-0.4590824 -0.107043 1.10272
-0.4499085 -0.1369523 1.10742

0.3945982 -0.1570662 1.26968
0.4223759 -0.1465036 1.19939
0.4181564 -0.178122 1.17375

-0.1945487 0.4293782 1.11203
-0.1680861 0.4025255 1.23277
-0.1644518 0.4355017 1.11811

0.291026 -0.3313275 1.21901
0.3230096 -0.343631 1.09989
0.3198933 -0.3116076 1.19982

-0.0767884 -0.4651004 1.09589
-0.0894514 -0.4347228 1.20806
-0.1036282 -0.464237 1.08507

-0.4157348 0.2777851 1.0217
-0.4019456 0.2479652 1.09441
-0.3807401 0.2756171 1.10741

0.0327016 0.4989295 1.02006
0.0424315 0.4641047 1.12319
0.0154658 0.4758418 1.07957

-0.3314049 -0.2881532 1.22238
-0.3419449 -0.3209353 1.10975
-0.3639233 -0.2976438 1.10561

-0.1982733 0.3910662 1.2282
-0.2280511 0.3775222 1.22203
-0.2018073 0.3566162 1.3143

-0.2506499 -0.4052596 1.0806
-0.2504225 -0.3765099 1.18166
-0.2241558 -0.3973222 1.16875

-0.1660495 -0.441183 1.09244
-0.1736408 -0.4094839 1.20461
-0.1899572 -0.4378391 1.07849

-0.4957224 -0.0652631 1.02249
-0.4571194 -0.0707149 1.13474
-0.4751127 -0.0461301 1.07529

0.104314 -0.4633678 1.08682
0.1339764 -0.4526114 1.09841
0.1079358 -0.4338763 1.19875

-0.4019456 0.2479652 1.09441
-0.3895183 0.2164792 1.20117
-0.3759363 0.2436867 1.19055

-0.4019456 0.2479652 1.09441
-0.3895183 0.2164792 1.20117
-0.4192869 0.2262031 1.07664

0.0767884 0.4651004 1.09812
0.0424315 0.4641047 1.12319
0.0648677 0.4382982 1.21135

0.4435642 -0.1676491 1.08787
0.4223759 -0.1465036 1.19939
0.4181564 -0.178122 1.17375

-0.1660495 -0.441183 1.09244
-0.1736408 -0.4094839 1.20461
-0.1442571 -0.4238461 1.19286

-0.4499085 -0.1369523 1.10742
-0.4155369 -0.1439262 1.2226
-0.4385054 -0.1661976 1.10997

-0.4388325 0.0356537 1.22221
-0.4697748 0.0178467 1.10894
-0.4672006 0.0496544 1.10733

-0.280429 0.3821106 1.09276
-0.2850028 0.3487263 1.18467
-0.2567979 0.3591046 1.21036

-0.3966767 -0.3043807 1.02121
-0.3831733 -0.2745781 1.0964
-0.3639233 -0.2976438 1.10561

-0.1982733 0.3910662 1.2282
-0.2237555 0.4118624 1.11149
-0.2280511 0.3775222 1.22203

-0.1385467 0.4146968 1.23041
-0.1644518 0.4355017 1.11811
-0.1344655 0.4491656 1.11211

0.2262231 -0.3840494 1.2047
0.2297119 -0.3515392 1.28412
0.2015276 -0.3647484 1.29463

-0.2317844 0.3426803 1.30277
-0.2280511 0.3775222 1.22203
-0.2567979 0.3591046 1.21036

-0.0767884 -0.4651004 1.09589
-0.0894514 -0.4347228 1.20806
-0.0608105 -0.4450714 1.18931

-0.4590824 -0.107043 1.10272
-0.42571 -0.112892 1.22043
-0.4499085 -0.1369523 1.10742

-0.3966767 0.3043807 1.00897
-0.4157348 0.2777851 1.0217
-0.3807401 0.2756171 1.10741

0.4734651 -0.1607197 1.01859
0.4435642 -0.1676491 1.08787
0.451084 -0.1364953 1.10154

0.2841433 0.3501267 1.18596
0.2527065 0.3693589 1.19768
0.2787073 0.3836055 1.08969

0.4432092 -0.0480939 1.20262
0.467384 -0.0313658 1.11827
0.4742422 -0.0534201 1.0763

-0.0215572 0.434691 1.23814
0.0092039 0.4473097 1.19707
0.0049137 0.4149905 1.29946

-0.0553769 0.3886259 1.363
-0.0516972 0.4211388 1.27176
-0.0251749 0.4017461 1.33517

-0.1047527 0.46024 1.1004
-0.0786397 0.439917 1.19977
-0.1089125 0.4281273 1.21782

-0.3823461 -0.2207045 1.21636
-0.4160267 -0.2224806 1.09868
-0.4010535 -0.1985895 1.19441

-0.4289488 -0.1950852 1.10322
-0.4010535 -0.1985895 1.19441
-0.4026015 -0.1702346 1.21943

0.0309507 0.3954206 1.35211
0.0049137 0.4149905 1.29946
0.0009673 0.3822291 1.39082

-0.3759199 -0.3296729 1.02539
-0.3419449 -0.3209353 1.10975
-0.3639233 -0.2976438 1.10561

0.1980624 -0.3973303 1.21081
0.2262231 -0.3840494 1.2047
0.2015276 -0.3647484 1.29463

0.2841433 0.3501267 1.18596
0.2787073 0.3836055 1.08969
0.3039032 0.3702153 1.06801

0.0049137 0.4149905 1.29946
-0.0251749 0.4017461 1.33517
0.0009673 0.3822291 1.39082

-0.0291486 0.369214 1.42188
-0.0553769 0.3886259 1.363
-0.0251749 0.4017461 1.33517

-0.0516972 0.4211388 1.27176
-0.0215572 0.434691 1.23814
-0.0251749 0.4017461 1.33517

0.4285829 0.1387737 1.18496
0.4452152 0.1659941 1.08347
0.4211265 0.1688499 1.17357

-0.42571 -0.112892 1.22043
-0.4499085 -0.1369523 1.10742
-0.4155369 -0.1439262 1.2226

0.0652631 -0.4957224 1.01323
0.0491661 -0.4651758 1.11708
0.0785757 -0.4729084 1.06628

-0.2912589 0.3160729 1.25279
-0.3189484 0.3407777 1.12136
-0.3209489 0.3015878 1.21691

0.3876573 0.2723695 1.09254
0.3823894 0.2399345 1.18215
0.3581745 0.2610569 1.21278

0.4330127 0.25 1.0148
0.4117279 0.2221371 1.11595
0.4061044 0.2524453 1.0693

0.3998402 0.1566106 1.2539
0.4285829 0.1387737 1.18496
0.4211265 0.1688499 1.17357

0.1754335 -0.3452925 1.37752
0.2015276 -0.3647484 1.29463
0.2050417 -0.332192 1.36911

-0.4484364 0.2211443 1.01907
-0.4235218 0.1954268 1.12047
-0.4192869 0.2262031 1.07664

0.2297119 -0.3515392 1.28412
0.2015276 -0.3647484 1.29463
0.2050417 -0.332192 1.36911

0.1717888 -0.3777975 1.29951
0.1754335 -0.3452925 1.37752
0.2015276 -0.3647484 1.29463

0.0854602 -0.384534 1.36014
0.1114334 -0.4029632 1.28951
0.1153957 -0.3712782 1.37337

0.0854602 -0.384534 1.36014
0.1114334 -0.4029632 1.28951
0.0812867 -0.4156718 1.2729

-0.017877 0.4698795 1.10812
-0.0491213 0.4522201 1.17206
-0.0471381 0.4786013 1.06205

0.141811 -0.3908564 1.29772
0.1114334 -0.4029632 1.28951
0.1153957 -0.3712782 1.37337

-0.0215572 0.434691 1.23814
0.0049137 0.4149905 1.29946
-0.0251749 0.4017461 1.33517

0.0554671 -0.3976126 1.33884
0.0854602 -0.384534 1.36014
0.0812867 -0.4156718 1.2729

0.0554671 -0.3976126 1.33884
0.0520082 -0.429496 1.24571
0.0812867 -0.4156718 1.2729

0.1191117 -0.3389347 1.45001
0.1153957 -0.3712782 1.37337
0.0891137 -0.3519893 1.44046

0.0854602 -0.384534 1.36014
0.1153957 -0.3712782 1.37337
0.0891137 -0.3519893 1.44046

0.1454361 -0.3583641 1.37899
0.1191117 -0.3389347 1.45001
0.1153957 -0.3712782 1.37337

0.1527659 -0.2933383 1.51732
0.179092 -0.3127705 1.44719
0.1827555 -0.2802555 1.50868

0.1754335 -0.3452925 1.37752
0.179092 -0.3127705 1.44719
0.2050417 -0.332192 1.36911

0.2090801 -0.2996855 1.43485
0.179092 -0.3127705 1.44719
0.1827555 -0.2802555 1.50868

0.1491021 -0.3258529 1.45221
0.1527659 -0.2933383 1.51732
0.179092 -0.3127705 1.44719

0.0591319 -0.3650994 1.42331
0.0627967 -0.3325863 1.49962
0.0891137 -0.3519893 1.44046

0.0927863 -0.3195035 1.51285
0.0627967 -0.3325863 1.49962
0.0891137 -0.3519893 1.44046

0.0964511 -0.2869904 1.5772
0.0927863 -0.3195035 1.51285
0.0664614 -0.3000731 1.56773

0.0591319 -0.3650994 1.42331
0.0854602 -0.384534 1.36014
0.0891137 -0.3519893 1.44046

0.0927863 -0.3195035 1.51285
0.0627967 -0.3325863 1.49962
0.0664614 -0.3000731 1.56773

0.1227762 -0.3064211 1.51871
0.0964511 -0.2869904 1.5772
0.0927863 -0.3195035 1.51285

0.1527659 -0.2933383 1.51732
0.1564304 -0.2608247 1.57445
0.1827555 -0.2802555 1.50868

0.18642 -0.2477419 1.56221
0.1827555 -0.2802555 1.50868
0.2127449 -0.2671723 1.49262

0.1527659 -0.2933383 1.51732
0.1264408 -0.2739076 1.57943
0.1564304 -0.2608247 1.57445

0.2090801 -0.2996855 1.43485
0.1827555 -0.2802555 1.50868
0.2127449 -0.2671723 1.49262

0.0467947 0.0314065 1.86708
0.0731196 0.0119761 1.8597
0.0431299 -0.0011067 1.87127

0.2164096 -0.234659 1.54272
0.18642 -0.2477419 1.56221
0.1900848 -0.2152286 1.60812

0.0731196 0.0119761 1.8597
0.0694548 -0.0205371 1.86048
0.0431299 -0.0011067 1.87127

0.3846817 -0.006679 1.38371
0.4108816 -0.0260953 1.30566
0.3810169 -0.0391922 1.38799

0.3736874 -0.1042186 1.37582
0.4035644 -0.0911231 1.3029
0.3987921 -0.123695 1.29099

0.2164096 -0.234659 1.54272
0.18642 -0.2477419 1.56221
0.2127449 -0.2671723 1.49262

0.1900848 -0.2152286 1.60812
0.1937495 -0.1827154 1.64658
0.2200744 -0.2021458 1.58525

0.0394651 -0.0336199 1.86863
0.0694548 -0.0205371 1.86048
0.0431299 -0.0011067 1.87127

0.4072104 -0.0586078 1.30699
0.4108816 -0.0260953 1.30566
0.4432092 -0.0480939 1.20262

0.2164096 -0.234659 1.54272
0.1900848 -0.2152286 1.60812
0.2200744 -0.2021458 1.58525

0.1367636 0.0706549 1.80125
0.106774 0.0575721 1.83017
0.1330989 0.0381417 1.81585

0.0511309 -0.1831031 1.76082
0.0474661 -0.2156163 1.71964
0.0211413 -0.1961859 1.75169

0.0921149 -0.0724807 1.83328
0.06579 -0.0530503 1.85441
0.0957797 -0.0399675 1.8428

0.0284708 -0.1311595 1.81948
-0.0015188 -0.1442423 1.81043
0.024806 -0.1636727 1.78916

0.0621252 -0.0855635 1.84147
0.0921149 -0.0724807 1.83328
0.06579 -0.0530503 1.85441

0.3700226 -0.1367318 1.35852
0.366281 -0.1692156 1.33297
0.3945982 -0.1570662 1.26968

0.2237392 -0.1696326 1.62025
0.1937495 -0.1827154 1.64658
0.2200744 -0.2021458 1.58525

0.0284708 -0.1311595 1.81948
0.0321356 -0.0986463 1.84278
0.0021459 -0.1117291 1.83721

0.2237392 -0.1696326 1.62025
0.1937495 -0.1827154 1.64658
0.1974143 -0.1502023 1.67765

-0.0051836 -0.1767555 1.77658
-0.0015188 -0.1442423 1.81043
0.024806 -0.1636727 1.78916

0.4035644 -0.0911231 1.3029
0.3987921 -0.123695 1.29099
0.4275748 -0.1130894 1.21333

-0.1631328 -0.0601732 1.77973
-0.1667976 -0.0926864 1.75963
-0.1931224 -0.073256 1.73921

0.3700226 -0.1367318 1.35852
0.366281 -0.1692156 1.33297
0.3399952 -0.149804 1.41898

0.1974143 -0.1502023 1.67765
0.2010791 -0.1176891 1.70153
0.227404 -0.1371194 1.64788

0.0621252 -0.0855635 1.84147
0.0921149 -0.0724807 1.83328
0.0884501 -0.1049939 1.81684

-0.1967872 -0.1057692 1.71546
-0.1667976 -0.0926864 1.75963
-0.1931224 -0.073256 1.73921

0.0138117 -0.2612123 1.65474
0.0174765 -0.2286991 1.70694
0.0438013 -0.2481295 1.67109

0.1660819 0.3307604 1.423
0.1696266 0.3631051 1.34075
0.1397313 0.3501544 1.40498

0.0584605 -0.1180767 1.8216
0.0621252 -0.0855635 1.84147
0.0884501 -0.1049939 1.81684

-0.2157825 -0.0213124 1.72491
-0.2194473 -0.0538256 1.71167
-0.1894576 -0.0407428 1.75589

0.3736874 -0.1042186 1.37582
0.3700226 -0.1367318 1.35852
0.3987921 -0.123695 1.29099

-0.3268773 -0.2555377 1.2981
-0.3015755 -0.2760224 1.3168
-0.3314049 -0.2881532 1.22238

0.4072104 -0.0586078 1.30699
0.4108816 -0.0260953 1.30566
0.3810169 -0.0391922 1.38799

0.3700226 -0.1367318 1.35852
0.3945982 -0.1570662 1.26968
0.3987921 -0.123695 1.29099

-0.2714256 -0.2619876 1.40315
-0.3015755 -0.2760224 1.3168
-0.2976334 -0.2426988 1.38532

0.2237392 -0.1696326 1.62025
0.1974143 -0.1502023 1.67765
0.227404 -0.1371194 1.64788

0.1324274 0.2851644 1.55326
0.1360923 0.3176775 1.48327
0.1061029 0.304594 1.53571

0.1974143 -0.1502023 1.67765
0.1710895 -0.1307719 1.7275
0.2010791 -0.1176891 1.70153

0.0394651 -0.0336199 1.86863
0.0694548 -0.0205371 1.86048
0.06579 -0.0530503 1.85441

0.1031092 0.0250589 1.84125
0.0731196 0.0119761 1.8597
0.0767843 0.0444893 1.85208

-0.1985391 -0.3854264 1.24164
-0.1736408 -0.4094839 1.20461
-0.2042 -0.417623 1.1322

0.1031092 0.0250589 1.84125
0.106774 0.0575721 1.83017
0.0767843 0.0444893 1.85208

-0.3268773 -0.2555377 1.2981
-0.3015755 -0.2760224 1.3168
-0.2976334 -0.2426988 1.38532

0.0694548 -0.0205371 1.86048
0.06579 -0.0530503 1.85441
0.0957797 -0.0399675 1.8428

-0.1398013 -0.3591395 1.38205
-0.1661262 -0.3397091 1.40135
-0.1697145 -0.3721188 1.31512

0.1433869 0.3826562 1.31801
0.1696266 0.3631051 1.34075
0.1728487 0.3940485 1.25268

0.0964511 -0.2869904 1.5772
0.1001159 -0.2544771 1.6337
0.0701262 -0.2675599 1.6279

0.0387937 0.2134028 1.72529
0.0124689 0.2328332 1.70118
0.0088041 0.20032 1.74755

-0.1697145 -0.3721188 1.31512
-0.1985391 -0.3854264 1.24164
-0.1736408 -0.4094839 1.20461

-0.1961158 -0.3527919 1.33244
-0.1661262 -0.3397091 1.40135
-0.1697145 -0.3721188 1.31512

-0.1857929 -0.0082296 1.76556
-0.159468 -0.02766 1.79283
-0.1558032 0.0048532 1.79896

0.3063786 -0.1954106 1.4398
0.3323021 -0.2148496 1.35438
0.3362187 -0.1822938 1.39028

0.3323021 -0.2148496 1.35438
0.3621971 -0.2015453 1.30046
0.3362187 -0.1822938 1.39028

-0.3623724 0.1927668 1.31097
-0.3912309 0.1802558 1.2493
-0.3661335 0.1603252 1.34225

0.1074454 -0.1894507 1.72399
0.1111102 -0.1569375 1.75815
0.137435 -0.1763679 1.71561

0.1410998 -0.1438547 1.74635
0.1111102 -0.1569375 1.75815
0.137435 -0.1763679 1.71561

0.0284708 -0.1311595 1.81948
-0.0015188 -0.1442423 1.81043
0.0021459 -0.1117291 1.83721

-0.0994887 -0.0014944 1.84539
-0.1258136 0.017936 1.82527
-0.0958239 0.0310188 1.84461

0.2983776 -0.0134143 1.58536
0.3283672 -0.0003314 1.52234
0.3020424 0.0190989 1.57737

0.0614538 0.1614592 1.78132
0.035129 0.1808896 1.76796
0.0314642 0.1483764 1.8034

0.3510273 -0.052275 1.46023
0.3546921 -0.0197618 1.45945
0.3247024 -0.0328446 1.52687

-0.0175208 0.2197504 1.72004
0.0124689 0.2328332 1.70118
0.0088041 0.20032 1.74755

0.1710895 -0.1307719 1.7275
0.1747542 -0.0982587 1.74768
0.2010791 -0.1176891 1.70153

-0.2157825 -0.0213124 1.72491
-0.1857929 -0.0082296 1.76556
-0.1894576 -0.0407428 1.75589

0.0467947 0.0314065 1.86708
0.0731196 0.0119761 1.8597
0.0767843 0.0444893 1.85208

-0.1857929 -0.0082296 1.76556
-0.159468 -0.02766 1.79283
-0.1894576 -0.0407428 1.75589

-0.159468 -0.02766 1.79283
-0.1558032 0.0048532 1.79896
-0.1294784 -0.0145772 1.82262

0.0051393 0.1678068 1.78661
0.035129 0.1808896 1.76796
0.0314642 0.1483764 1.8034

0.3362187 -0.1822938 1.39028
0.366281 -0.1692156 1.33297
0.3399952 -0.149804 1.41898

-0.2940857 -0.210044 1.44394
-0.2677608 -0.2294744 1.46547
-0.264096 -0.1969612 1.51949

0.0847853 -0.1375071 1.79343
0.0584605 -0.1180767 1.8216
0.0884501 -0.1049939 1.81684

-0.1631328 -0.0601732 1.77973
-0.1894576 -0.0407428 1.75589
-0.1931224 -0.073256 1.73921

0.1747542 -0.0982587 1.74768
0.2047439 -0.0851759 1.71829
0.178419 -0.0657455 1.76082

-0.1368079 -0.0796036 1.79653
-0.1104831 -0.0990339 1.80639
-0.1404727 -0.1121168 1.77303

0.1433869 0.3826562 1.31801
0.1696266 0.3631051 1.34075
0.1397313 0.3501544 1.40498

0.3063786 -0.1954106 1.4398
0.3323021 -0.2148496 1.35438
0.3027138 -0.2279238 1.39994

0.3621971 -0.2015453 1.30046
0.3362187 -0.1822938 1.39028
0.366281 -0.1692156 1.33297

0.1031092 0.0250589 1.84125
0.106774 0.0575721 1.83017
0.1330989 0.0381417 1.81585

0.0614538 0.1614592 1.78132
0.0651186 0.1939724 1.74227
0.035129 0.1808896 1.76796

0.3283672 -0.0003314 1.52234
0.332032 0.0321817 1.51066
0.3020424 0.0190989 1.57737

0.1913417 -0.4619398 1.02082
0.2211443 -0.4484364 1.01965
0.194519 -0.4295724 1.10217

-0.1558032 0.0048532 1.79896
-0.1294784 -0.0145772 1.82262
-0.1258136 0.017936 1.82527

0.0847853 -0.1375071 1.79343
0.0884501 -0.1049939 1.81684
0.114775 -0.1244243 1.78518

0.5 0.0 1.01646
0.4989295 0.0327016 1.01373
0.4694702 0.0175853 1.10956

0.0174765 -0.2286991 1.70694
0.0474661 -0.2156163 1.71964
0.0211413 -0.1961859 1.75169

-0.2194473 -0.0538256 1.71167
-0.1894576 -0.0407428 1.75589
-0.1931224 -0.073256 1.73921

0.1747542 -0.0982587 1.74768
0.2047439 -0.0851759 1.71829
0.2010791 -0.1176891 1.70153

0.0847853 -0.1375071 1.79343
0.1111102 -0.1569375 1.75815
0.114775 -0.1244243 1.78518

-0.1221488 0.0504492 1.82105
-0.1258136 0.017936 1.82527
-0.0958239 0.0310188 1.84461

-0.4619398 0.1913417 1.0275
-0.4734651 0.1607197 1.01146
-0.441183 0.1660495 1.09776

0.4157348 -0.2777851 1.01619
0.4330127 -0.25 1.0103
0.4011129 -0.249808 1.08869

-0.1967872 -0.1057692 1.71546
-0.1667976 -0.0926864 1.75963
-0.1704623 -0.1251996 1.73248

-0.1398013 -0.3591395 1.38205
-0.1661262 -0.3397091 1.40135
-0.1361365 -0.3266263 1.46279

0.3546921 -0.0197618 1.45945
0.3283672 -0.0003314 1.52234
0.3247024 -0.0328446 1.52687

-0.0328513 0.3367204 1.49981
-0.0291486 0.369214 1.42188
-0.0591462 0.3561384 1.44542

-0.0425028 -0.2548647 1.66015
-0.0125132 -0.2417819 1.68713
-0.038838 -0.2223515 1.71231

0.0614538 0.1614592 1.78132
0.0651186 0.1939724 1.74227
0.0914435 0.174542 1.75217

-0.0291486 0.369214 1.42188
-0.0553769 0.3886259 1.363
-0.0591462 0.3561384 1.44542

0.0964511 -0.2869904 1.5772
0.0664614 -0.3000731 1.56773
0.0701262 -0.2675599 1.6279

-0.1961158 -0.3527919 1.33244
-0.1697145 -0.3721188 1.31512
-0.1985391 -0.3854264 1.24164

0.1747542 -0.0982587 1.74768
0.1484294 -0.0788283 1.78651
0.178419 -0.0657455 1.76082

-0.0975452 -0.4903926 1.01639
-0.0652631 -0.4957224 1.02053
-0.0767884 -0.4651004 1.09589

-0.0994887 -0.0014944 1.84539
-0.1294784 -0.0145772 1.82262
-0.1258136 0.017936 1.82527

-0.1913417 -0.4619398 1.01334
-0.1607197 -0.4734651 1.01534
-0.1660495 -0.441183 1.09244

-0.2714256 -0.2619876 1.40315
-0.2677608 -0.2294744 1.46547
-0.2976334 -0.2426988 1.38532

-0.1784633 0.0567968 1.76398
-0.1484737 0.0698796 1.79047
-0.1747985 0.08931 1.75276

-0.0425028 -0.2548647 1.66015
-0.0161779 -0.2742951 1.63118
-0.0125132 -0.2417819 1.68713

-0.2777851 0.4157348 1.01902
-0.3043807 0.3966767 1.00583
-0.280429 0.3821106 1.09276

0.1930781 0.0643073 1.74374
0.1630885 0.0512245 1.78338
0.1894134 0.0317941 1.75846

0.299049 -0.260437 1.35261
0.2945088 -0.2938419 1.2961
0.322801 -0.2797103 1.26087

0.199051 0.3753931 1.2705
0.1696266 0.3631051 1.34075
0.1728487 0.3940485 1.25268

0.3436978 -0.1173014 1.44028
0.3700226 -0.1367318 1.35852
0.3399952 -0.149804 1.41898

0.2947128 -0.0459274 1.58622
0.3210377 -0.0653578 1.52404
0.3247024 -0.0328446 1.52687

0.199051 0.3753931 1.2705
0.1728487 0.3940485 1.25268
0.2002743 0.4055159 1.18409

-0.0651629 -0.2029211 1.73036
-0.0614981 -0.1704079 1.77144
-0.0914878 -0.1834907 1.74137

-0.0328513 0.3367204 1.49981
-0.0591462 0.3561384 1.44542
-0.0628359 0.3236355 1.51939

0.0174765 -0.2286991 1.70694
0.0474661 -0.2156163 1.71964
0.0438013 -0.2481295 1.67109

0.2690594 -0.2735198 1.38703
0.299049 -0.260437 1.35261
0.2945088 -0.2938419 1.2961

0.1600951 -0.2283115 1.62381
0.1637599 -0.1957983 1.66567
0.1337703 -0.2088811 1.67766

0.1410998 -0.1438547 1.74635
0.1111102 -0.1569375 1.75815
0.114775 -0.1244243 1.78518

0.1887419 0.2788169 1.50415
0.1624171 0.2982472 1.49738
0.1587523 0.265734 1.56357

-0.0665057 0.2911244 1.58526
-0.0365161 0.3042072 1.56955
-0.0628359 0.3236355 1.51939

0.0 -0.5 1.02028
0.0327016 -0.4989295 1.02734
0.0144733 -0.4710156 1.10156

-0.1784633 0.0567968 1.76398
-0.1821281 0.0242836 1.76824
-0.1521384 0.0373664 1.79817

0.2763889 -0.2084934 1.48167
0.3063786 -0.1954106 1.4398
0.3027138 -0.2279238 1.39994

-0.2604313 -0.164448 1.56577
-0.264096 -0.1969612 1.51949
-0.2904209 -0.1775308 1.49434

0.3846817 -0.006679 1.38371
0.3546921 -0.0197618 1.45945
0.3810169 -0.0391922 1.38799

0.1624171 0.2982472 1.49738
0.1324274 0.2851644 1.55326
0.1587523 0.265734 1.56357

-0.0461676 -0.2873779 1.60034
-0.0425028 -0.2548647 1.66015
-0.0161779 -0.2742951 1.63118

0.3846817 -0.006679 1.38371
0.4140531 0.0064735 1.30058
0.4108816 -0.0260953 1.30566

-0.0175208 0.2197504 1.72004
0.0124689 0.2328332 1.70118
-0.013856 0.2522636 1.66988

-0.2341064 -0.1838784 1.58696
-0.2377712 -0.2163916 1.53722
-0.2077815 -0.2033088 1.60081

-0.2677608 -0.2294744 1.46547
-0.2377712 -0.2163916 1.53722
-0.264096 -0.1969612 1.51949

0.0877787 0.1420289 1.78771
0.1177683 0.1551117 1.75509
0.0914435 0.174542 1.75217

0.1074454 -0.1894507 1.72399
0.1337703 -0.2088811 1.67766
0.137435 -0.1763679 1.71561

0.3137081 -0.1303842 1.49667
0.3436978 -0.1173014 1.44028
0.3399952 -0.149804 1.41898

0.2777851 0.4157348 1.01704
0.25 0.4330127 1.01453
0.2503298 0.4006528 1.09477

-0.1098116 -0.3460567 1.43992
-0.1398013 -0.3591395 1.38205
-0.1361365 -0.3266263 1.46279

-0.0461676 -0.2873779 1.60034
-0.0161779 -0.2742951 1.63118
-0.0198427 -0.3068083 1.56745

0.1097677 0.3371071 1.46186
0.1360923 0.3176775 1.48327
0.1061029 0.304594 1.53571

-0.087823 -0.1509775 1.77892
-0.0578333 -0.1378947 1.80534
-0.0614981 -0.1704079 1.77144

-0.1913417 0.4619398 1.02881
-0.2211443 0.4484364 1.02605
-0.1945487 0.4293782 1.11203

0.1301055 -0.2413943 1.63234
0.1600951 -0.2283115 1.62381
0.1337703 -0.2088811 1.67766

0.0387937 0.2134028 1.72529
0.035129 0.1808896 1.76796
0.0088041 0.20032 1.74755

-0.2341064 -0.1838784 1.58696
-0.2377712 -0.2163916 1.53722
-0.264096 -0.1969612 1.51949

0.3510273 -0.052275 1.46023
0.3210377 -0.0653578 1.52404
0.3247024 -0.0328446 1.52687

-0.0951525 -0.2160039 1.69654
-0.0651629 -0.2029211 1.73036
-0.0688277 -0.2354343 1.68191

0.3620216 0.0452646 1.43604
0.3583569 0.0127514 1.4512
0.332032 0.0321817 1.51066

-0.2940857 -0.210044 1.44394
-0.264096 -0.1969612 1.51949
-0.2904209 -0.1775308 1.49434

0.3063786 -0.1954106 1.4398
0.3100433 -0.1628974 1.47191
0.3362187 -0.1822938 1.39028

-0.1784633 0.0567968 1.76398
-0.1484737 0.0698796 1.79047
-0.1521384 0.0373664 1.79817

0.2800537 -0.1759802 1.51728
0.3063786 -0.1954106 1.4398
0.3100433 -0.1628974 1.47191

0.3583569 0.0127514 1.4512
0.3283672 -0.0003314 1.52234
0.332032 0.0321817 1.51066

-0.038838 -0.2223515 1.71231
-0.0651629 -0.2029211 1.73036
-0.0688277 -0.2354343 1.68191

0.3883465 0.0258342 1.37225
0.3846817 -0.006679 1.38371
0.4140531 0.0064735 1.30058

-0.1448089 0.1023928 1.77581
-0.1484737 0.0698796 1.79047
-0.1747985 0.08931 1.75276

-0.0425028 -0.2548647 1.66015
-0.038838 -0.2223515 1.71231
-0.0688277 -0.2354343 1.68191

-0.2940857 -0.210044 1.44394
-0.2677608 -0.2294744 1.46547
-0.2976334 -0.2426988 1.38532

0.4108816 -0.0260953 1.30566
0.4452122 -0.009901 1.20346
0.4432092 -0.0480939 1.20262

0.3621971 -0.2015453 1.30046
0.366281 -0.1692156 1.33297
0.3917529 -0.1893106 1.23854

-0.1324717 -0.2941131 1.53506
-0.1361365 -0.3266263 1.46279
-0.1624614 -0.3071959 1.47808

-0.0365161 0.3042072 1.56955
-0.0328513 0.3367204 1.49981
-0.0628359 0.3236355 1.51939

0.0877787 0.1420289 1.78771
0.0614538 0.1614592 1.78132
0.0914435 0.174542 1.75217

0.1924067 0.31133 1.4335
0.1960715 0.3438432 1.35486
0.1660819 0.3307604 1.423

-0.384726 -0.0022696 1.38393
-0.4135666 -0.0137957 1.3006
-0.3885302 -0.0345139 1.36963

0.299049 -0.260437 1.35261
0.3286098 -0.247328 1.31029
0.3027138 -0.2279238 1.39994

0.4903926 0.0975452 1.02124
0.4829629 0.1294095 1.01353
0.4564967 0.1097973 1.10954

-0.0951525 -0.2160039 1.69654
-0.0651629 -0.2029211 1.73036
-0.0914878 -0.1834907 1.74137

-0.3535534 -0.3535534 1.02334
-0.3296729 -0.3759199 1.01602
-0.3222432 -0.3440555 1.09828

0.4619398 0.1913417 1.01463
0.4484364 0.2211443 1.02519
0.4304403 0.1938941 1.09568

-0.2768862 -0.3270493 1.25688
-0.2747789 -0.2945067 1.33226
-0.3072159 -0.313392 1.22646

-0.087823 -0.1509775 1.77892
-0.0614981 -0.1704079 1.77144
-0.0914878 -0.1834907 1.74137

-0.0665057 0.2911244 1.58526
-0.0928306 0.3105548 1.53155
-0.0628359 0.3236355 1.51939

0.3286098 -0.247328 1.31029
0.3323021 -0.2148496 1.35438
0.3027138 -0.2279238 1.39994

-0.2487655 -0.3139311 1.34133
-0.2768862 -0.3270493 1.25688
-0.2747789 -0.2945067 1.33226

0.0571232 0.375956 1.39648
0.0309507 0.3954206 1.35211
0.0605382 0.4079475 1.30701

0.1214331 0.1876249 1.71585
0.0914435 0.174542 1.75217
0.0951082 0.2070552 1.70942

-0.1418155 0.3819287 1.32057
-0.1117828 0.3949129 1.31187
-0.1385467 0.4146968 1.23041

0.1624171 0.2982472 1.49738
0.1660819 0.3307604 1.423
0.1360923 0.3176775 1.48327

0.0138117 -0.2612123 1.65474
-0.0125132 -0.2417819 1.68713
0.0174765 -0.2286991 1.70694

0.2077372 0.1943601 1.61331
0.2040725 0.1618469 1.65686
0.1777476 0.1812773 1.66807

0.299049 -0.260437 1.35261
0.322801 -0.2797103 1.26087
0.3286098 -0.247328 1.31029

0.3883465 0.0258342 1.37225
0.3583569 0.0127514 1.4512
0.3846817 -0.006679 1.38371

0.3583569 0.0127514 1.4512
0.3846817 -0.006679 1.38371
0.3546921 -0.0197618 1.45945

0.0975452 -0.4903926 1.00281
0.1294095 -0.4829629 1.0158
0.104314 -0.4633678 1.08682

-0.1398013 -0.3591395 1.38205
-0.1430075 -0.3910314 1.2926
-0.1697145 -0.3721188 1.31512

0.322801 -0.2797103 1.26087
0.3286098 -0.247328 1.31029
0.3541084 -0.2697234 1.20394

-0.3504002 -0.2036964 1.32591
-0.3823461 -0.2207045 1.21636
-0.3767124 -0.1855164 1.28253

-0.2531017 -0.0994216 1.63591
-0.2830913 -0.1125044 1.57272
-0.2567665 -0.1319348 1.60452

0.1930781 0.0643073 1.74374
0.219403 0.0448769 1.71512
0.1894134 0.0317941 1.75846

0.2683879 -0.0264971 1.64049
0.2647232 -0.0590103 1.63776
0.2947128 -0.0459274 1.58622

-0.2604313 -0.164448 1.56577
-0.2567665 -0.1319348 1.60452
-0.2867561 -0.1450176 1.53722

0.2690594 -0.2735198 1.38703
0.2653946 -0.306033 1.32753
0.2945088 -0.2938419 1.2961

0.2653946 -0.306033 1.32753
0.2586256 -0.3385353 1.26447
0.291026 -0.3313275 1.21901

0.1887419 0.2788169 1.50415
0.1924067 0.31133 1.4335
0.1624171 0.2982472 1.49738

0.0841139 0.1095157 1.81615
0.1141035 0.1225985 1.78716
0.1104388 0.0900853 1.81216

0.2647232 -0.0590103 1.63776
0.2947128 -0.0459274 1.58622
0.291048 -0.0784406 1.57983

0.1177683 0.1551117 1.75509
0.1214331 0.1876249 1.71585
0.0914435 0.174542 1.75217

-0.1418155 0.3819287 1.32057
-0.1385467 0.4146968 1.23041
-0.1680861 0.4025255 1.23277

0.3620216 0.0452646 1.43604
0.3883465 0.0258342 1.37225
0.3583569 0.0127514 1.4512

-0.0585047 0.109128 1.82798
-0.0884944 0.0960452 1.8224
-0.0848296 0.1285584 1.8009

-0.3430706 -0.13867 1.4209
-0.3781758 -0.1504041 1.31995
-0.3693955 -0.1192396 1.37395

-0.1558032 0.0048532 1.79896
-0.1821281 0.0242836 1.76824
-0.1521384 0.0373664 1.79817

-0.1857929 -0.0082296 1.76556
-0.1558032 0.0048532 1.79896
-0.1821281 0.0242836 1.76824

0.4619398 -0.1913417 1.00749
0.4734651 -0.1607197 1.01859
0.4435642 -0.1676491 1.08787

0.1630885 0.0512245 1.78338
0.1894134 0.0317941 1.75846
0.1594237 0.0187113 1.79455

-0.2604313 -0.164448 1.56577
-0.2867561 -0.1450176 1.53722
-0.2904209 -0.1775308 1.49434

0.2983776 -0.0134143 1.58536
0.3283672 -0.0003314 1.52234
0.3247024 -0.0328446 1.52687

0.4140531 0.0064735 1.30058
0.4108816 -0.0260953 1.30566
0.4452122 -0.009901 1.20346

-0.2041168 -0.1707956 1.64643
-0.1777919 -0.1902259 1.65653
-0.2077815 -0.2033088 1.60081

0.1850772 0.2463037 1.56653
0.1887419 0.2788169 1.50415
0.1587523 0.265734 1.56357

0.1214331 0.1876249 1.71585
0.1250979 0.220138 1.66929
0.0951082 0.2070552 1.70942

-0.0921592 0.063532 1.83695
-0.0658343 0.0441016 1.85702
-0.0621695 0.0766148 1.84595

0.2837185 -0.143467 1.54538
0.2800537 -0.1759802 1.51728
0.3100433 -0.1628974 1.47191

-0.0125132 -0.2417819 1.68713
-0.038838 -0.2223515 1.71231
-0.0088484 -0.2092687 1.73554

-0.3394059 -0.1061568 1.45808
-0.3430706 -0.13867 1.4209
-0.3693955 -0.1192396 1.37395

0.2727241 -0.2410066 1.43837
0.2690594 -0.2735198 1.38703
0.299049 -0.260437 1.35261

-0.1154907 0.3624983 1.3953
-0.1418155 0.3819287 1.32057
-0.1117828 0.3949129 1.31187

0.2457279 0.0254465 1.6793
0.2757175 0.0385293 1.62461
0.2720527 0.0060161 1.63613

-0.4157348 -0.2777851 1.01692
-0.3966767 -0.3043807 1.02121
-0.3831733 -0.2745781 1.0964

0.0051393 0.1678068 1.78661
0.035129 0.1808896 1.76796
0.0088041 0.20032 1.74755

0.2800537 -0.1759802 1.51728
0.2763889 -0.2084934 1.48167
0.3063786 -0.1954106 1.4398

-0.1191554 0.3299852 1.46996
-0.1454803 0.3494155 1.40021
-0.1154907 0.3624983 1.3953

-0.2041168 -0.1707956 1.64643
-0.2341064 -0.1838784 1.58696
-0.2077815 -0.2033088 1.60081

0.2573936 -0.1240366 1.61076
0.2873832 -0.1109538 1.56619
0.2837185 -0.143467 1.54538

0.1924067 0.31133 1.4335
0.1624171 0.2982472 1.49738
0.1660819 0.3307604 1.423

0.2040725 0.1618469 1.65686
0.1740828 0.1487641 1.70767
0.1777476 0.1812773 1.66807

-0.384726 -0.0022696 1.38393
-0.4110509 0.0171607 1.30908
-0.4135666 -0.0137957 1.3006

0.219403 0.0448769 1.71512
0.2493926 0.0579597 1.66434
0.2457279 0.0254465 1.6793

-0.4903926 0.0975452 1.01857
-0.4957224 0.0652631 1.02173
-0.4644497 0.0794111 1.10406

-0.0498324 -0.3198911 1.53258
-0.0235075 -0.3393215 1.49567
-0.0198427 -0.3068083 1.56745

-0.2714256 -0.2619876 1.40315
-0.2747789 -0.2945067 1.33226
-0.3015755 -0.2760224 1.3168

0.3436978 -0.1173014 1.44028
0.3736874 -0.1042186 1.37582
0.3700226 -0.1367318 1.35852

0.1250979 0.220138 1.66929
0.1287627 0.2526512 1.6152
0.098773 0.2395684 1.65925

0.2610584 -0.0915234 1.62782
0.2873832 -0.1109538 1.56619
0.291048 -0.0784406 1.57983

0.3883465 0.0258342 1.37225
0.4178062 0.0389767 1.28656
0.4140531 0.0064735 1.30058

-0.3535534 0.3535534 1.0268
-0.3759199 0.3296729 1.00488
-0.3483455 0.3193342 1.09503

0.3286098 -0.247328 1.31029
0.3541084 -0.2697234 1.20394
0.3570491 -0.2343492 1.262

-0.0438456 0.2391808 1.68534
-0.0175208 0.2197504 1.72004
-0.013856 0.2522636 1.66988

0.2653946 -0.306033 1.32753
0.291026 -0.3313275 1.21901
0.2945088 -0.2938419 1.2961

0.3620216 0.0452646 1.43604
0.3920113 0.0583474 1.35358
0.3883465 0.0258342 1.37225

0.2873832 -0.1109538 1.56619
0.2837185 -0.143467 1.54538
0.3137081 -0.1303842 1.49667

0.3356968 0.0646949 1.4917
0.3620216 0.0452646 1.43604
0.332032 0.0321817 1.51066

0.3137081 -0.1303842 1.49667
0.3100433 -0.1628974 1.47191
0.3399952 -0.149804 1.41898

0.2837185 -0.143467 1.54538
0.3137081 -0.1303842 1.49667
0.3100433 -0.1628974 1.47191

0.1484294 -0.0788283 1.78651
0.1520942 -0.0463151 1.79611
0.178419 -0.0657455 1.76082

0.1564304 -0.2608247 1.57445
0.1600951 -0.2283115 1.62381
0.18642 -0.2477419 1.56221

0.3057071 0.0516121 1.5621
0.332032 0.0321817 1.51066
0.3020424 0.0190989 1.57737

-0.2451007 -0.2814179 1.41437
-0.2487655 -0.3139311 1.34133
-0.2747789 -0.2945067 1.33226

-0.2837628 0.1345184 1.5532
-0.3137524 0.1214355 1.50365
-0.2874275 0.1020052 1.57207

0.2610584 -0.0915234 1.62782
0.2573936 -0.1240366 1.61076
0.2873832 -0.1109538 1.56619

-0.0921592 0.063532 1.83695
-0.0621695 0.0766148 1.84595
-0.0884944 0.0960452 1.8224

0.0871085 0.3890488 1.347
0.089726 0.4196593 1.25611
0.0605382 0.4079475 1.30701

-0.1814567 -0.2227391 1.6074
-0.1851215 -0.2552523 1.55069
-0.2114463 -0.2358219 1.54758

0.1600951 -0.2283115 1.62381
0.18642 -0.2477419 1.56221
0.1900848 -0.2152286 1.60812

-0.3467354 -0.1711832 1.3772
-0.3504002 -0.2036964 1.32591
-0.3767124 -0.1855164 1.28253

-0.2531017 -0.0994216 1.63591
-0.2267768 -0.118852 1.66383
-0.2567665 -0.1319348 1.60452

-0.0585047 0.109128 1.82798
-0.0621695 0.0766148 1.84595
-0.0884944 0.0960452 1.8224

0.2720527 0.0060161 1.63613
0.2420631 -0.0070667 1.68718
0.2683879 -0.0264971 1.64049

-0.1098116 -0.3460567 1.43992
-0.1134764 -0.3785699 1.35518
-0.1398013 -0.3591395 1.38205

0.2683879 -0.0264971 1.64049
0.2383983 -0.0395799 1.68797
0.2647232 -0.0590103 1.63776

-0.2457721 -0.0343952 1.67689
-0.272097 -0.0149648 1.63476
-0.2757618 -0.047478 1.62133

-0.1448089 0.1023928 1.77581
-0.1148192 0.1154756 1.79183
-0.118484 0.0829624 1.80991

0.2873832 -0.1109538 1.56619
0.3173729 -0.097871 1.51402
0.291048 -0.0784406 1.57983

0.0571232 0.375956 1.39648
0.0871085 0.3890488 1.347
0.0605382 0.4079475 1.30701

-0.079822 -0.3329739 1.49009
-0.1098116 -0.3460567 1.43992
-0.1061469 -0.3135435 1.51625

0.2457279 0.0254465 1.6793
0.2720527 0.0060161 1.63613
0.2420631 -0.0070667 1.68718

-0.2487655 -0.3139311 1.34133
-0.2517138 -0.3454735 1.26279
-0.2768862 -0.3270493 1.25688

-0.2517138 -0.3454735 1.26279
-0.2768862 -0.3270493 1.25688
-0.2763212 -0.35758 1.1816

-0.3949923 -0.0988228 1.32117
-0.4220452 -0.0803788 1.25366
-0.42571 -0.112892 1.22043

-0.2011234 0.1087404 1.70776
-0.231113 0.0956576 1.67378
-0.2047882 0.0762272 1.72258

0.0841139 0.1095157 1.81615
0.0804491 0.0770025 1.83758
0.1104388 0.0900853 1.81216

-0.0475104 0.2066676 1.73187
-0.0175208 0.2197504 1.72004
-0.0211855 0.1872372 1.7628

-0.0511752 0.1741544 1.77107
-0.0475104 0.2066676 1.73187
-0.0211855 0.1872372 1.7628

0.2763889 -0.2084934 1.48167
0.2727241 -0.2410066 1.43837
0.3027138 -0.2279238 1.39994

-0.2114463 -0.2358219 1.54758
-0.2151111 -0.2683351 1.48668
-0.241436 -0.2489048 1.4797

-0.1221488 0.0504492 1.82105
-0.0921592 0.063532 1.83695
-0.0958239 0.0310188 1.84461

-0.2011234 0.1087404 1.70776
-0.2047882 0.0762272 1.72258
-0.1747985 0.08931 1.75276

-0.1711338 0.1218232 1.73449
-0.1448089 0.1023928 1.77581
-0.1747985 0.08931 1.75276

-0.241436 -0.2489048 1.4797
-0.2451007 -0.2814179 1.41437
-0.2714256 -0.2619876 1.40315

0.1287627 0.2526512 1.6152
0.098773 0.2395684 1.65925
0.1024378 0.2720816 1.60142

-0.4135666 -0.0137957 1.3006
-0.4207005 -0.0471632 1.26891
-0.3885302 -0.0345139 1.36963

0.098773 0.2395684 1.65925
0.1024378 0.2720816 1.60142
0.0724482 0.2589988 1.64203

0.2647232 -0.0590103 1.63776
0.2347335 -0.0720931 1.6817
0.2610584 -0.0915234 1.62782

0.1814124 0.2137905 1.62108
0.211402 0.2268733 1.56221
0.2077372 0.1943601 1.61331

0.2610584 -0.0915234 1.62782
0.2310687 -0.1046063 1.66833
0.2573936 -0.1240366 1.61076

-0.1851215 -0.2552523 1.55069
-0.2114463 -0.2358219 1.54758
-0.2151111 -0.2683351 1.48668

-0.2451007 -0.2814179 1.41437
-0.2714256 -0.2619876 1.40315
-0.2747789 -0.2945067 1.33226

0.1301055 -0.2413943 1.63234
0.1564304 -0.2608247 1.57445
0.1600951 -0.2283115 1.62381

-0.2151111 -0.2683351 1.48668
-0.241436 -0.2489048 1.4797
-0.2451007 -0.2814179 1.41437

-0.0817848 0.4079765 1.29564
-0.0516972 0.4211388 1.27176
-0.0786397 0.439917 1.19977

-0.2047882 0.0762272 1.72258
-0.1784633 0.0567968 1.76398
-0.1747985 0.08931 1.75276

-0.0928306 0.3105548 1.53155
-0.0628359 0.3236355 1.51939
-0.0891588 0.3430628 1.46141

-0.2830913 -0.1125044 1.57272
-0.2567665 -0.1319348 1.60452
-0.2867561 -0.1450176 1.53722

-0.231113 0.0956576 1.67378
-0.2047882 0.0762272 1.72258
-0.2347778 0.0631444 1.68518

-0.1411441 0.134906 1.75412
-0.1448089 0.1023928 1.77581
-0.1148192 0.1154756 1.79183

-0.0461676 -0.2873779 1.60034
-0.0498324 -0.3198911 1.53258
-0.0198427 -0.3068083 1.56745

-0.1134764 -0.3785699 1.35518
-0.1398013 -0.3591395 1.38205
-0.1430075 -0.3910314 1.2926

-0.0516972 0.4211388 1.27176
-0.0786397 0.439917 1.19977
-0.0491213 0.4522201 1.17206

0.0651186 0.1939724 1.74227
0.0914435 0.174542 1.75217
0.0951082 0.2070552 1.70942

-0.0315085 -0.1573251 1.79444
-0.0578333 -0.1378947 1.80534
-0.0614981 -0.1704079 1.77144

-0.1454803 0.3494155 1.40021
-0.1154907 0.3624983 1.3953
-0.1418155 0.3819287 1.32057

0.0871085 0.3890488 1.347
0.1170672 0.402093 1.28891
0.089726 0.4196593 1.25611

-0.1117828 0.3949129 1.31187
-0.0854938 0.3755647 1.38295
-0.0817848 0.4079765 1.29564

-0.2347778 0.0631444 1.68518
-0.208453 0.043714 1.73036
-0.2384426 0.0306312 1.68948

-0.2011234 0.1087404 1.70776
-0.2274483 0.1281708 1.65528
-0.231113 0.0956576 1.67378

0.0101469 -0.2937255 1.59488
-0.0161779 -0.2742951 1.63118
-0.0198427 -0.3068083 1.56745

0.2683879 -0.0264971 1.64049
0.2983776 -0.0134143 1.58536
0.2947128 -0.0459274 1.58622

0.1170672 0.402093 1.28891
0.089726 0.4196593 1.25611
0.1147894 0.4333245 1.19429

0.1930781 0.0643073 1.74374
0.2230678 0.0773901 1.69676
0.219403 0.0448769 1.71512

-0.1711338 0.1218232 1.73449
-0.1974586 0.1412536 1.68579
-0.2011234 0.1087404 1.70776

-0.0235075 -0.3393215 1.49567
0.0064821 -0.3262387 1.52713
-0.0198427 -0.3068083 1.56745

0.0271561 0.3628216 1.43843
0.0571232 0.375956 1.39648
0.0309507 0.3954206 1.35211

0.0064821 -0.3262387 1.52713
0.0364718 -0.3131559 1.55106
0.0101469 -0.2937255 1.59488

-0.3072159 -0.313392 1.22646
-0.3015755 -0.2760224 1.3168
-0.3314049 -0.2881532 1.22238

-0.1154907 0.3624983 1.3953
-0.1117828 0.3949129 1.31187
-0.0854938 0.3755647 1.38295

-0.1411441 0.134906 1.75412
-0.1711338 0.1218232 1.73449
-0.1448089 0.1023928 1.77581

0.0064821 -0.3262387 1.52713
0.0101469 -0.2937255 1.59488
-0.0198427 -0.3068083 1.56745

-0.3504002 -0.2036964 1.32591
-0.3521977 -0.2361762 1.26981
-0.3823461 -0.2207045 1.21636

0.219403 0.0448769 1.71512
0.2457279 0.0254465 1.6793
0.2157382 0.0123637 1.72644

0.211402 0.2268733 1.56221
0.2377269 0.2074429 1.55072
0.2077372 0.1943601 1.61331

0.0724482 0.2589988 1.64203
0.0687834 0.2264856 1.69591
0.0424585 0.245916 1.67522

-0.3467354 -0.1711832 1.3772
-0.3781758 -0.1504041 1.31995
-0.3767124 -0.1855164 1.28253

-0.1448089 0.1023928 1.77581
-0.118484 0.0829624 1.80991
-0.1484737 0.0698796 1.79047

-0.3394059 -0.1061568 1.45808
-0.3657307 -0.0867264 1.40709
-0.3693955 -0.1192396 1.37395

-0.2384426 0.0306312 1.68948
-0.2121177 0.0112008 1.73114
-0.2421074 -0.001882 1.68669

-0.1430075 -0.3910314 1.2926
-0.1697145 -0.3721188 1.31512
-0.1736408 -0.4094839 1.20461

-0.038838 -0.2223515 1.71231
-0.0088484 -0.2092687 1.73554
-0.0351732 -0.1898383 1.75701

-0.3657307 -0.0867264 1.40709
-0.3920556 -0.067296 1.34784
-0.3949923 -0.0988228 1.32117

-0.4903926 -0.0975452 1.03347
-0.4829629 -0.1294095 1.02233
-0.4590824 -0.107043 1.10272

-0.0328513 0.3367204 1.49981
-0.0028381 0.3497492 1.47287
-0.0291486 0.369214 1.42188

-0.313081 -0.1255872 1.50141
-0.3394059 -0.1061568 1.45808
-0.3430706 -0.13867 1.4209

0.1900848 -0.2152286 1.60812
0.1637599 -0.1957983 1.66567
0.1937495 -0.1827154 1.64658

-0.0701705 0.2586112 1.64331
-0.0401809 0.271694 1.6313
-0.0665057 0.2911244 1.58526

-0.2830913 -0.1125044 1.57272
-0.3094162 -0.093074 1.53357
-0.313081 -0.1255872 1.50141

-0.2047882 0.0762272 1.72258
-0.2347778 0.0631444 1.68518
-0.208453 0.043714 1.73036

-0.2531017 -0.0994216 1.63591
-0.2794266 -0.0799912 1.60071
-0.2830913 -0.1125044 1.57272

-0.2114463 -0.2358219 1.54758
-0.2377712 -0.2163916 1.53722
-0.2077815 -0.2033088 1.60081

0.0101469 -0.2937255 1.59488
0.0401366 -0.2806427 1.61497
0.0138117 -0.2612123 1.65474

-0.0401809 0.271694 1.6313
-0.0665057 0.2911244 1.58526
-0.0365161 0.3042072 1.56955

0.1301055 -0.2413943 1.63234
0.1037806 -0.2219639 1.68257
0.1337703 -0.2088811 1.67766

-0.3504002 -0.2036964 1.32591
-0.3240753 -0.2231268 1.3604
-0.3521977 -0.2361762 1.26981

0.0424585 0.245916 1.67522
0.0387937 0.2134028 1.72529
0.0124689 0.2328332 1.70118

-0.3430706 -0.13867 1.4209
-0.3467354 -0.1711832 1.3772
-0.3781758 -0.1504041 1.31995

0.4157348 0.2777851 1.00655
0.3966767 0.3043807 1.01868
0.3876573 0.2723695 1.09254

-0.1551318 -0.2421695 1.60685
-0.1851215 -0.2552523 1.55069
-0.1587966 -0.2746827 1.54649

0.0364718 -0.3131559 1.55106
0.0101469 -0.2937255 1.59488
0.0401366 -0.2806427 1.61497

-0.1661262 -0.3397091 1.40135
-0.1361365 -0.3266263 1.46279
-0.1624614 -0.3071959 1.47808

-0.1864643 0.2387932 1.57626
-0.2164539 0.2257104 1.556
-0.1901291 0.20628 1.62017

-0.2421074 -0.001882 1.68669
-0.2157825 -0.0213124 1.72491
-0.2457721 -0.0343952 1.67689

0.1924067 0.31133 1.4335
0.2223964 0.3244129 1.36154
0.1960715 0.3438432 1.35486

-0.3094162 -0.093074 1.53357
-0.313081 -0.1255872 1.50141
-0.3394059 -0.1061568 1.45808

-0.2487655 -0.3139311 1.34133
-0.2224407 -0.3333615 1.34117
-0.2517138 -0.3454735 1.26279

0.3100433 -0.1628974 1.47191
0.3362187 -0.1822938 1.39028
0.3399952 -0.149804 1.41898

-0.2794266 -0.0799912 1.60071
-0.2830913 -0.1125044 1.57272
-0.3094162 -0.093074 1.53357

-0.0438456 0.2391808 1.68534
-0.0701705 0.2586112 1.64331
-0.0401809 0.271694 1.6313

-0.079822 -0.3329739 1.49009
-0.0834868 -0.3654871 1.4097
-0.1098116 -0.3460567 1.43992

-0.2451007 -0.2814179 1.41437
-0.2187759 -0.3008483 1.41787
-0.2487655 -0.3139311 1.34133

-0.0817848 0.4079765 1.29564
-0.0553769 0.3886259 1.363
-0.0516972 0.4211388 1.27176

0.3356968 0.0646949 1.4917
0.3656864 0.0777777 1.41316
0.3620216 0.0452646 1.43604

-0.3657307 -0.0867264 1.40709
-0.3949923 -0.0988228 1.32117
-0.3693955 -0.1192396 1.37395

-0.2537731 0.1476012 1.59516
-0.280098 0.1670315 1.52711
-0.2501083 0.1801144 1.56554

-0.05484 0.1416412 1.80305
-0.0811648 0.1610716 1.77237
-0.0848296 0.1285584 1.8009

0.2837185 -0.143467 1.54538
0.2537288 -0.1565498 1.58658
0.2800537 -0.1759802 1.51728

-0.1777919 -0.1902259 1.65653
-0.1814567 -0.2227391 1.6074
-0.2077815 -0.2033088 1.60081

-0.2494369 -0.0669084 1.66001
-0.2531017 -0.0994216 1.63591
-0.2794266 -0.0799912 1.60071

0.2720527 0.0060161 1.63613
0.2983776 -0.0134143 1.58536
0.3020424 0.0190989 1.57737

-0.2747789 -0.2945067 1.33226
-0.3072159 -0.313392 1.22646
-0.3015755 -0.2760224 1.3168

0.2420631 -0.0070667 1.68718
0.2683879 -0.0264971 1.64049
0.2383983 -0.0395799 1.68797

0.2340621 0.1749297 1.59842
0.2077372 0.1943601 1.61331
0.2040725 0.1618469 1.65686

-0.2457721 -0.0343952 1.67689
-0.2194473 -0.0538256 1.71167
-0.2494369 -0.0669084 1.66001

0.3535534 0.3535534 1.00703
0.3296729 0.3759199 1.01033
0.3226119 0.3447476 1.09973

-0.2304416 -0.1513652 1.62911
-0.2341064 -0.1838784 1.58696
-0.2604313 -0.164448 1.56577

-0.3467354 -0.1711832 1.3772
-0.3204105 -0.1906136 1.41478
-0.3504002 -0.2036964 1.32591

0.1250979 0.220138 1.66929
0.1550875 0.2332209 1.62174
0.1287627 0.2526512 1.6152

0.0058107 -0.0792159 1.85702
0.0094755 -0.0467027 1.86993
-0.0205141 -0.0597855 1.86439

-0.0131846 0.0052409 1.8765
-0.0431742 -0.0078419 1.87097
-0.0395094 0.0246712 1.87019

-0.280098 0.1670315 1.52711
-0.2764332 0.1995447 1.49349
-0.2501083 0.1801144 1.56554

-0.3920556 -0.067296 1.34784
-0.3949923 -0.0988228 1.32117
-0.4220452 -0.0803788 1.25366

0.1887419 0.2788169 1.50415
0.2187316 0.2918997 1.43671
0.1924067 0.31133 1.4335

-0.208453 0.043714 1.73036
-0.2384426 0.0306312 1.68948
-0.2121177 0.0112008 1.73114

-0.0928306 0.3105548 1.53155
-0.1191554 0.3299852 1.46996
-0.0891588 0.3430628 1.46141

0.0138117 -0.2612123 1.65474
-0.0161779 -0.2742951 1.63118
-0.0125132 -0.2417819 1.68713

-0.118484 0.0829624 1.80991
-0.1484737 0.0698796 1.79047
-0.1221488 0.0504492 1.82105

0.1564304 -0.2608247 1.57445
0.18642 -0.2477419 1.56221
0.1827555 -0.2802555 1.50868

0.1667533 0.0837377 1.76522
0.1930781 0.0643073 1.74374
0.1630885 0.0512245 1.78338

0.3137081 -0.1303842 1.49667
0.3173729 -0.097871 1.51402
0.3436978 -0.1173014 1.44028

0.2377269 0.2074429 1.55072
0.2340621 0.1749297 1.59842
0.2077372 0.1943601 1.61331

-0.1368079 -0.0796036 1.79653
-0.1631328 -0.0601732 1.77973
-0.1667976 -0.0926864 1.75963

0.2377269 0.2074429 1.55072
0.2640518 0.1880125 1.53207
0.2340621 0.1749297 1.59842

0.2727241 -0.2410066 1.43837
0.299049 -0.260437 1.35261
0.3027138 -0.2279238 1.39994

0.3057071 0.0516121 1.5621
0.3356968 0.0646949 1.4917
0.332032 0.0321817 1.51066

0.0064821 -0.3262387 1.52713
0.032807 -0.3456691 1.47908
0.0364718 -0.3131559 1.55106

-0.2494369 -0.0669084 1.66001
-0.2231121 -0.0863388 1.69134
-0.2531017 -0.0994216 1.63591

-0.0738353 0.226098 1.69373
-0.0438456 0.2391808 1.68534
-0.0701705 0.2586112 1.64331

-0.0248503 0.154724 1.7983
-0.0511752 0.1741544 1.77107
-0.0211855 0.1872372 1.7628

-0.0395094 0.0246712 1.87019
-0.0658343 0.0441016 1.85702
-0.0694991 0.0115884 1.86123

0.1404284 0.1031681 1.77968
0.1667533 0.0837377 1.76522
0.1367636 0.0706549 1.80125

0.3436978 -0.1173014 1.44028
0.3473625 -0.0847882 1.45385
0.3736874 -0.1042186 1.37582

0.2653946 -0.306033 1.32753
0.235405 -0.3191158 1.35319
0.2586256 -0.3385353 1.26447

0.2720527 0.0060161 1.63613
0.2683879 -0.0264971 1.64049
0.2983776 -0.0134143 1.58536

-0.1111545 0.1479888 1.76673
-0.1411441 0.134906 1.75412
-0.1148192 0.1154756 1.79183

-0.038838 -0.2223515 1.71231
-0.0351732 -0.1898383 1.75701
-0.0651629 -0.2029211 1.73036

-0.0365161 0.3042072 1.56955
-0.0065264 0.31729 1.54655
-0.0328513 0.3367204 1.49981

-0.0511752 0.1741544 1.77107
-0.0775001 0.1935848 1.7367
-0.0475104 0.2066676 1.73187

0.0687834 0.2264856 1.69591
0.0424585 0.245916 1.67522
0.0387937 0.2134028 1.72529

0.2800537 -0.1759802 1.51728
0.250064 -0.189063 1.55503
0.2763889 -0.2084934 1.48167

0.1037806 -0.2219639 1.68257
0.073791 -0.2350467 1.68037
0.0774558 -0.2025335 1.72533

-0.3430706 -0.13867 1.4209
-0.3167458 -0.1581004 1.46166
-0.3467354 -0.1711832 1.3772

0.366281 -0.1692156 1.33297
0.3917529 -0.1893106 1.23854
0.3945982 -0.1570662 1.26968

0.2493926 0.0579597 1.66434
0.2457279 0.0254465 1.6793
0.2757175 0.0385293 1.62461

-0.2267768 -0.118852 1.66383
-0.2304416 -0.1513652 1.62911
-0.2567665 -0.1319348 1.60452

-0.0988173 -0.2485171 1.64425
-0.0951525 -0.2160039 1.69654
-0.0688277 -0.2354343 1.68191

0.0774558 -0.2025335 1.72533
0.0811205 -0.1700203 1.76296
0.0511309 -0.1831031 1.76082

-0.2121177 0.0112008 1.73114
-0.2421074 -0.001882 1.68669
-0.2157825 -0.0213124 1.72491

-0.1711338 0.1218232 1.73449
-0.2011234 0.1087404 1.70776
-0.1747985 0.08931 1.75276

0.2383983 -0.0395799 1.68797
0.2647232 -0.0590103 1.63776
0.2347335 -0.0720931 1.6817

-0.1154907 0.3624983 1.3953
-0.0854938 0.3755647 1.38295
-0.0891588 0.3430628 1.46141

0.3583569 0.0127514 1.4512
0.3546921 -0.0197618 1.45945
0.3283672 -0.0003314 1.52234

-0.1411441 0.134906 1.75412
-0.167469 0.1543364 1.70911
-0.1711338 0.1218232 1.73449

0.098773 0.2395684 1.65925
0.0724482 0.2589988 1.64203
0.0687834 0.2264856 1.69591

0.1141035 0.1225985 1.78716
0.1404284 0.1031681 1.77968
0.1104388 0.0900853 1.81216

-0.0475104 0.2066676 1.73187
-0.0738353 0.226098 1.69373
-0.0438456 0.2391808 1.68534

-0.4110509 0.0171607 1.30908
-0.4135666 -0.0137957 1.3006
-0.4410405 0.0040779 1.22009

0.2647232 -0.0590103 1.63776
0.2610584 -0.0915234 1.62782
0.291048 -0.0784406 1.57983

-0.0591462 0.3561384 1.44542
-0.0628359 0.3236355 1.51939
-0.0891588 0.3430628 1.46141

-0.0235075 -0.3393215 1.49567
0.0028174 -0.3587519 1.45117
0.0064821 -0.3262387 1.52713

0.1037806 -0.2219639 1.68257
0.1074454 -0.1894507 1.72399
0.1337703 -0.2088811 1.67766

-0.0131846 0.0052409 1.8765
-0.0095198 0.0377541 1.87231
-0.0395094 0.0246712 1.87019

0.3920113 0.0583474 1.35358
0.3883465 0.0258342 1.37225
0.4178062 0.0389767 1.28656

0.0101469 -0.2937255 1.59488
0.0138117 -0.2612123 1.65474
-0.0161779 -0.2742951 1.63118

-0.1331431 -0.0470904 1.81305
-0.1368079 -0.0796036 1.79653
-0.1631328 -0.0601732 1.77973

0.1214331 0.1876249 1.71585
0.1514227 0.2007077 1.67221
0.1250979 0.220138 1.66929

0.2757175 0.0385293 1.62461
0.2720527 0.0060161 1.63613
0.3020424 0.0190989 1.57737

0.0811205 -0.1700203 1.76296
0.0511309 -0.1831031 1.76082
0.0547957 -0.1505899 1.79476

0.1667533 0.0837377 1.76522
0.1630885 0.0512245 1.78338
0.1367636 0.0706549 1.80125

-0.2764332 0.1995447 1.49349
-0.2727684 0.2320579 1.45228
-0.2464436 0.2126275 1.5285

0.0547957 -0.1505899 1.79476
0.0584605 -0.1180767 1.8216
0.0284708 -0.1311595 1.81948

0.1960715 0.3438432 1.35486
0.2255229 0.3559875 1.28001
0.199051 0.3753931 1.2705

-0.2267768 -0.118852 1.66383
-0.200452 -0.1382824 1.68458
-0.2304416 -0.1513652 1.62911

0.1600951 -0.2283115 1.62381
0.1900848 -0.2152286 1.60812
0.1637599 -0.1957983 1.66567

-0.2157825 -0.0213124 1.72491
-0.2457721 -0.0343952 1.67689
-0.2194473 -0.0538256 1.71167

0.3736874 -0.1042186 1.37582
0.3773522 -0.0717054 1.38539
0.4035644 -0.0911231 1.3029

0.057789 0.128946 1.81324
0.0614538 0.1614592 1.78132
0.0314642 0.1483764 1.8034

0.0321356 -0.0986463 1.84278
0.0358004 -0.0661331 1.85915
0.0058107 -0.0792159 1.85702

0.2230678 0.0773901 1.69676
0.219403 0.0448769 1.71512
0.2493926 0.0579597 1.66434

0.2347335 -0.0720931 1.6817
0.2610584 -0.0915234 1.62782
0.2310687 -0.1046063 1.66833

-0.241436 -0.2489048 1.4797
-0.2714256 -0.2619876 1.40315
-0.2677608 -0.2294744 1.46547

-0.1068183 -0.0665208 1.82632
-0.1331431 -0.0470904 1.81305
-0.1368079 -0.0796036 1.79653

-0.0768286 -0.0534379 1.84907
-0.1031535 -0.0340076 1.8393
-0.1068183 -0.0665208 1.82632

0.219403 0.0448769 1.71512
0.2157382 0.0123637 1.72644
0.1894134 0.0317941 1.75846

-0.046839 -0.0403551 1.8649
-0.0731639 -0.0209248 1.85858
-0.0768286 -0.0534379 1.84907

-0.0431742 -0.0078419 1.87097
-0.046839 -0.0403551 1.8649
-0.0731639 -0.0209248 1.85858

0.1850772 0.2463037 1.56653
0.2150668 0.2593865 1.50347
0.1887419 0.2788169 1.50415

-0.0854938 0.3755647 1.38295
-0.0817848 0.4079765 1.29564
-0.0553769 0.3886259 1.363

0.2690594 -0.2735198 1.38703
0.2390697 -0.2866026 1.41473
0.2653946 -0.306033 1.32753

0.0994444 -0.0074543 1.84545
0.0694548 -0.0205371 1.86048
0.0957797 -0.0399675 1.8428

-0.0731639 -0.0209248 1.85858
-0.0768286 -0.0534379 1.84907
-0.1031535 -0.0340076 1.8393

-0.1031535 -0.0340076 1.8393
-0.1068183 -0.0665208 1.82632
-0.1331431 -0.0470904 1.81305

-0.0065264 0.31729 1.54655
-0.0328513 0.3367204 1.49981
-0.0028381 0.3497492 1.47287

-0.1814567 -0.2227391 1.6074
-0.1551318 -0.2421695 1.60685
-0.1851215 -0.2552523 1.55069

0.1001159 -0.2544771 1.6337
0.1037806 -0.2219639 1.68257
0.073791 -0.2350467 1.68037

0.0547957 -0.1505899 1.79476
0.0284708 -0.1311595 1.81948
0.024806 -0.1636727 1.78916

-0.2304416 -0.1513652 1.62911
-0.2041168 -0.1707956 1.64643
-0.2341064 -0.1838784 1.58696

-0.0168494 -0.0272723 1.87387
-0.0431742 -0.0078419 1.87097
-0.046839 -0.0403551 1.8649

0.0994444 -0.0074543 1.84545
0.0731196 0.0119761 1.8597
0.0694548 -0.0205371 1.86048

0.0774558 -0.2025335 1.72533
0.1074454 -0.1894507 1.72399
0.0811205 -0.1700203 1.76296

0.2727241 -0.2410066 1.43837
0.2427345 -0.2540894 1.46919
0.2690594 -0.2735198 1.38703

-0.046839 -0.0403551 1.8649
-0.0768286 -0.0534379 1.84907
-0.0505038 -0.0728683 1.85198

-0.0775001 0.1935848 1.7367
-0.0475104 0.2066676 1.73187
-0.0738353 0.226098 1.69373

0.2763889 -0.2084934 1.48167
0.2463993 -0.2215762 1.51598
0.2727241 -0.2410066 1.43837

-0.2341064 -0.1838784 1.58696
-0.2604313 -0.164448 1.56577
-0.264096 -0.1969612 1.51949

-0.1631328 -0.0601732 1.77973
-0.159468 -0.02766 1.79283
-0.1894576 -0.0407428 1.75589

-0.2727684 0.2320579 1.45228
-0.2464436 0.2126275 1.5285
-0.2427788 0.2451407 1.48382

-0.0315085 -0.1573251 1.79444
-0.0278437 -0.1248119 1.82475
-0.0578333 -0.1378947 1.80534

-0.0168494 -0.0272723 1.87387
-0.0131846 0.0052409 1.8765
-0.0431742 -0.0078419 1.87097

-0.4157348 0.2777851 1.0217
-0.4330127 0.25 1.0101
-0.4019456 0.2479652 1.09441

0.0094755 -0.0467027 1.86993
0.0131403 -0.0141895 1.87599
-0.0168494 -0.0272723 1.87387

-0.2194473 -0.0538256 1.71167
-0.2494369 -0.0669084 1.66001
-0.2231121 -0.0863388 1.69134

-0.2304416 -0.1513652 1.62911
-0.2604313 -0.164448 1.56577
-0.2567665 -0.1319348 1.60452

0.0511309 -0.1831031 1.76082
0.0547957 -0.1505899 1.79476
0.024806 -0.1636727 1.78916

-0.0854938 0.3755647 1.38295
-0.0591462 0.3561384 1.44542
-0.0891588 0.3430628 1.46141

-0.4619398 -0.1913417 1.02378
-0.4484364 -0.2211443 1.01945
-0.4289488 -0.1950852 1.10322

0.1937495 -0.1827154 1.64658
0.1674247 -0.1632851 1.7002
0.1974143 -0.1502023 1.67765

-0.3240753 -0.2231268 1.3604
-0.3521977 -0.2361762 1.26981
-0.3268773 -0.2555377 1.2981

-0.0088484 -0.2092687 1.73554
-0.0351732 -0.1898383 1.75701
-0.0051836 -0.1767555 1.77658

0.2573936 -0.1240366 1.61076
0.2837185 -0.143467 1.54538
0.2537288 -0.1565498 1.58658

-0.005855 0.0702672 1.86127
-0.0021902 0.1027804 1.84335
-0.0321799 0.0896976 1.84808

-0.2501083 0.1801144 1.56554
-0.2201187 0.1931972 1.59651
-0.2237835 0.160684 1.62955

-0.3204105 -0.1906136 1.41478
-0.3504002 -0.2036964 1.32591
-0.3240753 -0.2231268 1.3604

-0.0095198 0.0377541 1.87231
-0.005855 0.0702672 1.86127
-0.0358447 0.0571844 1.86257

-0.0021902 0.1027804 1.84335
0.0277994 0.1158632 1.83176
0.0014745 0.1352936 1.8185

0.3656864 0.0777777 1.41316
0.3620216 0.0452646 1.43604
0.3920113 0.0583474 1.35358

-0.3284115 -0.0086172 1.52139
-0.3547364 0.0108132 1.45992
-0.3247467 0.023896 1.52792

0.1037806 -0.2219639 1.68257
0.0774558 -0.2025335 1.72533
0.1074454 -0.1894507 1.72399

-0.0775001 0.1935848 1.7367
-0.0738353 0.226098 1.69373
-0.1038249 0.2130152 1.69507

-0.0351732 -0.1898383 1.75701
-0.0051836 -0.1767555 1.77658
-0.0315085 -0.1573251 1.79444

-0.2151111 -0.2683351 1.48668
-0.2451007 -0.2814179 1.41437
-0.2187759 -0.3008483 1.41787

0.0584605 -0.1180767 1.8216
0.0284708 -0.1311595 1.81948
0.0321356 -0.0986463 1.84278

-0.0768286 -0.0534379 1.84907
-0.0804934 -0.0859511 1.83268
-0.0505038 -0.0728683 1.85198

-0.313081 -0.1255872 1.50141
-0.3430706 -0.13867 1.4209
-0.3167458 -0.1581004 1.46166

-0.05484 0.1416412 1.80305
-0.0585047 0.109128 1.82798
-0.0848296 0.1285584 1.8009

-0.005855 0.0702672 1.86127
-0.0358447 0.0571844 1.86257
-0.0321799 0.0896976 1.84808

-0.3394059 -0.1061568 1.45808
-0.3357411 -0.0736436 1.4867
-0.3657307 -0.0867264 1.40709

0.0094755 -0.0467027 1.86993
-0.0168494 -0.0272723 1.87387
-0.0205141 -0.0597855 1.86439

-0.0475104 0.2066676 1.73187
-0.0438456 0.2391808 1.68534
-0.0175208 0.2197504 1.72004

-0.005855 0.0702672 1.86127
0.0241346 0.08335 1.85313
-0.0021902 0.1027804 1.84335

-0.2231121 -0.0863388 1.69134
-0.2531017 -0.0994216 1.63591
-0.2267768 -0.118852 1.66383

0.1667533 0.0837377 1.76522
0.1967429 0.0968205 1.72194
0.1930781 0.0643073 1.74374

0.0358004 -0.0661331 1.85915
0.0058107 -0.0792159 1.85702
0.0094755 -0.0467027 1.86993

-0.2464436 0.2126275 1.5285
-0.2501083 0.1801144 1.56554
-0.2201187 0.1931972 1.59651

-0.2764332 0.1995447 1.49349
-0.2464436 0.2126275 1.5285
-0.2501083 0.1801144 1.56554

-0.0834868 -0.3654871 1.4097
-0.1098116 -0.3460567 1.43992
-0.1134764 -0.3785699 1.35518

-0.0988173 -0.2485171 1.64425
-0.0724924 -0.2679475 1.62589
-0.0688277 -0.2354343 1.68191

0.0014745 0.1352936 1.8185
-0.0248503 0.154724 1.7983
0.0051393 0.1678068 1.78661

0.1264408 -0.2739076 1.57943
0.1301055 -0.2413943 1.63234
0.1564304 -0.2608247 1.57445

-0.0021902 0.1027804 1.84335
0.0014745 0.1352936 1.8185
-0.0285151 0.1222108 1.82668

-0.0248503 0.154724 1.7983
0.0051393 0.1678068 1.78661
-0.0211855 0.1872372 1.7628

-0.313081 -0.1255872 1.50141
-0.3167458 -0.1581004 1.46166
-0.2867561 -0.1450176 1.53722

-0.1814567 -0.2227391 1.6074
-0.2114463 -0.2358219 1.54758
-0.2077815 -0.2033088 1.60081

0.1074454 -0.1894507 1.72399
0.0811205 -0.1700203 1.76296
0.1111102 -0.1569375 1.75815

-0.3167458 -0.1581004 1.46166
-0.3467354 -0.1711832 1.3772
-0.3204105 -0.1906136 1.41478

-0.2830913 -0.1125044 1.57272
-0.313081 -0.1255872 1.50141
-0.2867561 -0.1450176 1.53722

-0.0125132 -0.2417819 1.68713
-0.0088484 -0.2092687 1.73554
0.0174765 -0.2286991 1.70694

-0.0665057 0.2911244 1.58526
-0.0964954 0.2780416 1.59377
-0.0928306 0.3105548 1.53155

-0.2384426 0.0306312 1.68948
-0.2421074 -0.001882 1.68669
-0.2684322 0.0175484 1.64112

0.0131403 -0.0141895 1.87599
-0.0168494 -0.0272723 1.87387
-0.0131846 0.0052409 1.8765

0.1637599 -0.1957983 1.66567
0.1937495 -0.1827154 1.64658
0.1674247 -0.1632851 1.7002

0.0994444 -0.0074543 1.84545
0.1031092 0.0250589 1.84125
0.0731196 0.0119761 1.8597

-0.0358447 0.0571844 1.86257
-0.0621695 0.0766148 1.84595
-0.0321799 0.0896976 1.84808

-0.0351732 -0.1898383 1.75701
-0.0315085 -0.1573251 1.79444
-0.0614981 -0.1704079 1.77144

-0.0315085 -0.1573251 1.79444
-0.0015188 -0.1442423 1.81043
-0.0278437 -0.1248119 1.82475

0.0028174 -0.3587519 1.45117
0.0064821 -0.3262387 1.52713
0.032807 -0.3456691 1.47908

0.0014745 0.1352936 1.8185
-0.0285151 0.1222108 1.82668
-0.0248503 0.154724 1.7983

0.1287627 0.2526512 1.6152
0.1024378 0.2720816 1.60142
0.1324274 0.2851644 1.55326

-0.2121177 0.0112008 1.73114
-0.1857929 -0.0082296 1.76556
-0.1821281 0.0242836 1.76824

-0.208453 0.043714 1.73036
-0.2121177 0.0112008 1.73114
-0.1821281 0.0242836 1.76824

-0.0168494 -0.0272723 1.87387
-0.046839 -0.0403551 1.8649
-0.0205141 -0.0597855 1.86439

-0.0095198 0.0377541 1.87231
-0.0358447 0.0571844 1.86257
-0.0395094 0.0246712 1.87019

-0.1331431 -0.0470904 1.81305
-0.1631328 -0.0601732 1.77973
-0.159468 -0.02766 1.79283

0.1637599 -0.1957983 1.66567
0.1337703 -0.2088811 1.67766
0.137435 -0.1763679 1.71561

-0.0724924 -0.2679475 1.62589
-0.0461676 -0.2873779 1.60034
-0.0425028 -0.2548647 1.66015

-0.118484 0.0829624 1.80991
-0.1221488 0.0504492 1.82105
-0.0921592 0.063532 1.83695

0.032807 -0.3456691 1.47908
0.0364718 -0.3131559 1.55106
0.0627967 -0.3325863 1.49962

0.0387937 0.2134028 1.72529
0.0651186 0.1939724 1.74227
0.035129 0.1808896 1.76796

-0.2837628 0.1345184 1.5532
-0.3100876 0.1539487 1.48087
-0.3137524 0.1214355 1.50365

0.2377269 0.2074429 1.55072
0.2677165 0.2205257 1.48008
0.2640518 0.1880125 1.53207

-0.0095198 0.0377541 1.87231
0.0204698 0.0508369 1.8676
-0.005855 0.0702672 1.86127

-0.0516972 0.4211388 1.27176
-0.0491213 0.4522201 1.17206
-0.0215572 0.434691 1.23814

-0.200452 -0.1382824 1.68458
-0.2304416 -0.1513652 1.62911
-0.2041168 -0.1707956 1.64643

-0.0358447 0.0571844 1.86257
-0.0395094 0.0246712 1.87019
-0.0658343 0.0441016 1.85702

0.1404284 0.1031681 1.77968
0.170418 0.1162509 1.74001
0.1667533 0.0837377 1.76522

-0.0365161 0.3042072 1.56955
-0.0101912 0.2847768 1.61214
-0.0065264 0.31729 1.54655

0.2873832 -0.1109538 1.56619
0.3137081 -0.1303842 1.49667
0.3173729 -0.097871 1.51402

-0.046839 -0.0403551 1.8649
-0.0205141 -0.0597855 1.86439
-0.0505038 -0.0728683 1.85198

0.0364718 -0.3131559 1.55106
0.0627967 -0.3325863 1.49962
0.0664614 -0.3000731 1.56773

-0.231113 0.0956576 1.67378
-0.2574379 0.115088 1.6174
-0.2611027 0.0825748 1.6325

-0.0051836 -0.1767555 1.77658
-0.0315085 -0.1573251 1.79444
-0.0015188 -0.1442423 1.81043

-0.167469 0.1543364 1.70911
-0.1711338 0.1218232 1.73449
-0.1974586 0.1412536 1.68579

-0.0021902 0.1027804 1.84335
-0.0285151 0.1222108 1.82668
-0.0321799 0.0896976 1.84808

-0.1777919 -0.1902259 1.65653
-0.151467 -0.2096563 1.6595
-0.1814567 -0.2227391 1.6074

-0.0248503 0.154724 1.7983
-0.05484 0.1416412 1.80305
-0.0511752 0.1741544 1.77107

-0.2047882 0.0762272 1.72258
-0.208453 0.043714 1.73036
-0.1784633 0.0567968 1.76398

0.1177683 0.1551117 1.75509
0.147758 0.1681945 1.71527
0.1214331 0.1876249 1.71585

-0.1148192 0.1154756 1.79183
-0.0884944 0.0960452 1.8224
-0.0848296 0.1285584 1.8009

-0.231113 0.0956576 1.67378
-0.2347778 0.0631444 1.68518
-0.2611027 0.0825748 1.6325

0.2793823 0.0710425 1.60593
0.3093719 0.0841253 1.53969
0.2830471 0.1035557 1.58014

-0.0431742 -0.0078419 1.87097
-0.0395094 0.0246712 1.87019
-0.0694991 0.0115884 1.86123

0.057789 0.128946 1.81324
0.0877787 0.1420289 1.78771
0.0614538 0.1614592 1.78132

-0.0768286 -0.0534379 1.84907
-0.1068183 -0.0665208 1.82632
-0.0804934 -0.0859511 1.83268

-0.2187759 -0.3008483 1.41787
-0.2487655 -0.3139311 1.34133
-0.2224407 -0.3333615 1.34117

-0.0511752 0.1741544 1.77107
-0.0811648 0.1610716 1.77237
-0.0775001 0.1935848 1.7367

0.1814124 0.2137905 1.62108
0.2077372 0.1943601 1.61331
0.1777476 0.1812773 1.66807

-0.1974586 0.1412536 1.68579
-0.2011234 0.1087404 1.70776
-0.2274483 0.1281708 1.65528

0.0547957 -0.1505899 1.79476
0.0847853 -0.1375071 1.79343
0.0584605 -0.1180767 1.8216

-0.2274483 0.1281708 1.65528
-0.231113 0.0956576 1.67378
-0.2574379 0.115088 1.6174

-0.0724924 -0.2679475 1.62589
-0.0425028 -0.2548647 1.66015
-0.0688277 -0.2354343 1.68191

-0.0028381 0.3497492 1.47287
0.0234671 0.3303638 1.51622
0.0271561 0.3628216 1.43843

-0.1191554 0.3299852 1.46996
-0.1154907 0.3624983 1.3953
-0.0891588 0.3430628 1.46141

-0.1111545 0.1479888 1.76673
-0.1374793 0.1674192 1.72532
-0.1411441 0.134906 1.75412

-0.1191554 0.3299852 1.46996
-0.1491451 0.3169023 1.47131
-0.1454803 0.3494155 1.40021

-0.3137524 0.1214355 1.50365
-0.2874275 0.1020052 1.57207
-0.3174172 0.0889224 1.51911

-0.0285151 0.1222108 1.82668
-0.0585047 0.109128 1.82798
-0.0321799 0.0896976 1.84808

0.211402 0.2268733 1.56221
0.2413917 0.2399561 1.49537
0.2377269 0.2074429 1.55072

-0.0928306 0.3105548 1.53155
-0.1228202 0.297472 1.5365
-0.1191554 0.3299852 1.46996

-0.0351732 -0.1898383 1.75701
-0.0651629 -0.2029211 1.73036
-0.0614981 -0.1704079 1.77144

-0.1251422 -0.2290867 1.65544
-0.0988173 -0.2485171 1.64425
-0.0951525 -0.2160039 1.69654

0.0271561 0.3628216 1.43843
0.0534582 0.3434434 1.47847
0.0571232 0.375956 1.39648

-0.0585047 0.109128 1.82798
-0.0621695 0.0766148 1.84595
-0.0321799 0.0896976 1.84808

0.3570491 -0.2343492 1.262
0.3323021 -0.2148496 1.35438
0.3621971 -0.2015453 1.30046

-0.0811648 0.1610716 1.77237
-0.1111545 0.1479888 1.76673
-0.0848296 0.1285584 1.8009

0.0511309 -0.1831031 1.76082
0.024806 -0.1636727 1.78916
0.0211413 -0.1961859 1.75169

-0.3657307 -0.0867264 1.40709
-0.3620659 -0.0542132 1.43211
-0.3920556 -0.067296 1.34784

-0.3094162 -0.093074 1.53357
-0.3394059 -0.1061568 1.45808
-0.3357411 -0.0736436 1.4867

-0.3547364 0.0108132 1.45992
-0.3510716 0.0433264 1.46263
-0.3247467 0.023896 1.52792

-0.2347778 0.0631444 1.68518
-0.2611027 0.0825748 1.6325
-0.2647675 0.0500616 1.64043

0.1404284 0.1031681 1.77968
0.1367636 0.0706549 1.80125
0.1104388 0.0900853 1.81216

-0.2114463 -0.2358219 1.54758
-0.241436 -0.2489048 1.4797
-0.2377712 -0.2163916 1.53722

-0.0731639 -0.0209248 1.85858
-0.1031535 -0.0340076 1.8393
-0.0994887 -0.0014944 1.84539

0.3130367 0.1166385 1.51001
0.3167015 0.1491517 1.47254
0.2867118 0.1360689 1.54691

0.0321356 -0.0986463 1.84278
0.0621252 -0.0855635 1.84147
0.0358004 -0.0661331 1.85915

-0.2764332 0.1995447 1.49349
-0.3027581 0.2189751 1.41303
-0.2727684 0.2320579 1.45228

-0.1031535 -0.0340076 1.8393
-0.0994887 -0.0014944 1.84539
-0.1294784 -0.0145772 1.82262

-0.2121177 0.0112008 1.73114
-0.2157825 -0.0213124 1.72491
-0.1857929 -0.0082296 1.76556

0.1257693 -0.0268847 1.82428
0.1294341 0.0056285 1.8235
0.0994444 -0.0074543 1.84545

-0.2574379 0.115088 1.6174
-0.2611027 0.0825748 1.6325
-0.2874275 0.1020052 1.57207

0.0094755 -0.0467027 1.86993
0.0394651 -0.0336199 1.86863
0.0131403 -0.0141895 1.87599

-0.1134764 -0.3785699 1.35518
-0.1167481 -0.4105505 1.26148
-0.1430075 -0.3910314 1.2926

0.0811205 -0.1700203 1.76296
0.0847853 -0.1375071 1.79343
0.1111102 -0.1569375 1.75815

-0.3510716 0.0433264 1.46263
-0.3474068 0.0758395 1.4581
-0.321082 0.0564092 1.52713

-0.0658343 0.0441016 1.85702
-0.0694991 0.0115884 1.86123
-0.0958239 0.0310188 1.84461

0.1967429 0.0968205 1.72194
0.1930781 0.0643073 1.74374
0.2230678 0.0773901 1.69676

-0.2267768 -0.118852 1.66383
-0.1967872 -0.1057692 1.71546
-0.200452 -0.1382824 1.68458

0.1141035 0.1225985 1.78716
0.1440932 0.1356813 1.75105
0.1404284 0.1031681 1.77968

0.2310687 -0.1046063 1.66833
0.2047439 -0.0851759 1.71829
0.2010791 -0.1176891 1.70153

0.2537288 -0.1565498 1.58658
0.2800537 -0.1759802 1.51728
0.250064 -0.189063 1.55503

0.3173729 -0.097871 1.51402
0.3436978 -0.1173014 1.44028
0.3473625 -0.0847882 1.45385

-0.0131846 0.0052409 1.8765
0.0168051 0.0183237 1.87521
-0.0095198 0.0377541 1.87231

-0.0701705 0.2586112 1.64331
-0.0665057 0.2911244 1.58526
-0.0964954 0.2780416 1.59377

0.1710895 -0.1307719 1.7275
0.1447646 -0.1113415 1.76995
0.1747542 -0.0982587 1.74768

-0.0401809 0.271694 1.6313
-0.0365161 0.3042072 1.56955
-0.0101912 0.2847768 1.61214

0.0364718 -0.3131559 1.55106
0.0401366 -0.2806427 1.61497
0.0664614 -0.3000731 1.56773

0.3093719 0.0841253 1.53969
0.3130367 0.1166385 1.51001
0.2830471 0.1035557 1.58014

0.1960715 0.3438432 1.35486
0.199051 0.3753931 1.2705
0.1696266 0.3631051 1.34075

0.2457279 0.0254465 1.6793
0.2420631 -0.0070667 1.68718
0.2157382 0.0123637 1.72644

0.1294341 0.0056285 1.8235
0.0994444 -0.0074543 1.84545
0.1031092 0.0250589 1.84125

-0.0431742 -0.0078419 1.87097
-0.0731639 -0.0209248 1.85858
-0.0694991 0.0115884 1.86123

-0.0358447 0.0571844 1.86257
-0.0658343 0.0441016 1.85702
-0.0621695 0.0766148 1.84595

0.0591319 -0.3650994 1.42331
0.0554671 -0.3976126 1.33884
0.0854602 -0.384534 1.36014

-0.3020867 -0.0280476 1.57517
-0.272097 -0.0149648 1.63476
-0.2757618 -0.047478 1.62133

-0.1484737 0.0698796 1.79047
-0.1221488 0.0504492 1.82105
-0.1521384 0.0373664 1.79817

0.2947128 -0.0459274 1.58622
0.291048 -0.0784406 1.57983
0.3210377 -0.0653578 1.52404

0.0811205 -0.1700203 1.76296
0.0547957 -0.1505899 1.79476
0.0847853 -0.1375071 1.79343

-0.0738353 0.226098 1.69373
-0.0701705 0.2586112 1.64331
-0.1001601 0.2455284 1.64821

-0.1528099 0.2843892 1.53428
-0.1827995 0.2713064 1.52479
-0.1564746 0.251876 1.58934

-0.1251422 -0.2290867 1.65544
-0.0951525 -0.2160039 1.69654
-0.1214774 -0.1965735 1.70411

0.1001159 -0.2544771 1.6337
0.1301055 -0.2413943 1.63234
0.1037806 -0.2219639 1.68257

0.170418 0.1162509 1.74001
0.1667533 0.0837377 1.76522
0.1967429 0.0968205 1.72194

0.0541243 0.0964329 1.83811
0.0841139 0.1095157 1.81615
0.0804491 0.0770025 1.83758

0.3286098 -0.247328 1.31029
0.3570491 -0.2343492 1.262
0.3323021 -0.2148496 1.35438

-0.1031535 -0.0340076 1.8393
-0.1331431 -0.0470904 1.81305
-0.1294784 -0.0145772 1.82262

0.0571232 0.375956 1.39648
0.0834443 0.3565342 1.43303
0.0871085 0.3890488 1.347

0.032807 -0.3456691 1.47908
0.0591319 -0.3650994 1.42331
0.0627967 -0.3325863 1.49962

-0.1148192 0.1154756 1.79183
-0.118484 0.0829624 1.80991
-0.0884944 0.0960452 1.8224

0.2757175 0.0385293 1.62461
0.2793823 0.0710425 1.60593
0.3057071 0.0516121 1.5621

0.1484294 -0.0788283 1.78651
0.1221045 -0.0593979 1.81818
0.1520942 -0.0463151 1.79611

-0.2347778 0.0631444 1.68518
-0.2384426 0.0306312 1.68948
-0.2647675 0.0500616 1.64043

0.2757175 0.0385293 1.62461
0.3057071 0.0516121 1.5621
0.3020424 0.0190989 1.57737

0.0321356 -0.0986463 1.84278
0.0058107 -0.0792159 1.85702
0.0021459 -0.1117291 1.83721

0.0687834 0.2264856 1.69591
0.0387937 0.2134028 1.72529
0.0651186 0.1939724 1.74227

-0.3584012 -0.0217 1.4496
-0.3547364 0.0108132 1.45992
-0.384726 -0.0022696 1.38393

-0.2574379 0.115088 1.6174
-0.2837628 0.1345184 1.5532
-0.2874275 0.1020052 1.57207

0.1250979 0.220138 1.66929
0.098773 0.2395684 1.65925
0.0951082 0.2070552 1.70942

0.1184397 -0.0919111 1.80516
0.1221045 -0.0593979 1.81818
0.0921149 -0.0724807 1.83328

-0.2231121 -0.0863388 1.69134
-0.2267768 -0.118852 1.66383
-0.1967872 -0.1057692 1.71546

-0.3920556 -0.067296 1.34784
-0.4220452 -0.0803788 1.25366
-0.4207005 -0.0471632 1.26891

-0.1864643 0.2387932 1.57626
-0.1601394 0.2193628 1.63666
-0.1901291 0.20628 1.62017

0.2573936 -0.1240366 1.61076
0.2537288 -0.1565498 1.58658
0.227404 -0.1371194 1.64788

0.0584605 -0.1180767 1.8216
0.0321356 -0.0986463 1.84278
0.0621252 -0.0855635 1.84147

-0.128807 -0.2615999 1.59919
-0.1024821 -0.2810303 1.58424
-0.1324717 -0.2941131 1.53506

-0.384726 -0.0022696 1.38393
-0.3810612 0.0302435 1.39012
-0.4110509 0.0171607 1.30908

-0.1141478 -0.1315471 1.77946
-0.1104831 -0.0990339 1.80639
-0.1404727 -0.1121168 1.77303

0.0871085 0.3890488 1.347
0.1134326 0.36962 1.37949
0.1170672 0.402093 1.28891

-0.0285151 0.1222108 1.82668
-0.0248503 0.154724 1.7983
-0.05484 0.1416412 1.80305

-0.1374793 0.1674192 1.72532
-0.1411441 0.134906 1.75412
-0.167469 0.1543364 1.70911

0.2413917 0.2399561 1.49537
0.2377269 0.2074429 1.55072
0.2677165 0.2205257 1.48008

0.2777851 -0.4157348 1.01631
0.3043807 -0.3966767 1.01549
0.2757353 -0.3842 1.0917

0.0358004 -0.0661331 1.85915
0.0094755 -0.0467027 1.86993
0.0394651 -0.0336199 1.86863

-0.0065264 0.31729 1.54655
-0.0028381 0.3497492 1.47287
0.0234671 0.3303638 1.51622

-0.1418155 0.3819287 1.32057
-0.1718052 0.3688459 1.32087
-0.1680861 0.4025255 1.23277

-0.25 -0.4330127 1.00446
-0.2777851 -0.4157348 1.01005
-0.2506499 -0.4052596 1.0806

0.1674247 -0.1632851 1.7002
0.1974143 -0.1502023 1.67765
0.1710895 -0.1307719 1.7275

-0.0285151 0.1222108 1.82668
-0.05484 0.1416412 1.80305
-0.0585047 0.109128 1.82798

-0.118484 0.0829624 1.80991
-0.0921592 0.063532 1.83695
-0.0884944 0.0960452 1.8224

-0.3320763 -0.0411304 1.50765
-0.3284115 -0.0086172 1.52139
-0.3020867 -0.0280476 1.57517

-0.1331431 -0.0470904 1.81305
-0.159468 -0.02766 1.79283
-0.1294784 -0.0145772 1.82262

0.1440932 0.1356813 1.75105
0.1404284 0.1031681 1.77968
0.170418 0.1162509 1.74001

0.0621252 -0.0855635 1.84147
0.0358004 -0.0661331 1.85915
0.06579 -0.0530503 1.85441

0.0131403 -0.0141895 1.87599
-0.0131846 0.0052409 1.8765
0.0168051 0.0183237 1.87521

-0.208453 0.043714 1.73036
-0.1784633 0.0567968 1.76398
-0.1821281 0.0242836 1.76824

0.2383983 -0.0395799 1.68797
0.2347335 -0.0720931 1.6817
0.2084087 -0.0526627 1.72801

0.2713813 0.2530389 1.42034
0.3013709 0.2661217 1.33689
0.2750461 0.2855521 1.35311

0.250064 -0.189063 1.55503
0.2763889 -0.2084934 1.48167
0.2463993 -0.2215762 1.51598

0.1184397 -0.0919111 1.80516
0.0921149 -0.0724807 1.83328
0.0884501 -0.1049939 1.81684

-0.1074897 0.180502 1.73451
-0.1038249 0.2130152 1.69507
-0.1338146 0.1999324 1.68933

0.1257693 -0.0268847 1.82428
0.0994444 -0.0074543 1.84545
0.0957797 -0.0399675 1.8428

0.0204698 0.0508369 1.8676
-0.005855 0.0702672 1.86127
0.0241346 0.08335 1.85313

-0.1551318 -0.2421695 1.60685
-0.128807 -0.2615999 1.59919
-0.1587966 -0.2746827 1.54649

0.0241346 0.08335 1.85313
-0.0021902 0.1027804 1.84335
0.0277994 0.1158632 1.83176

-0.0731639 -0.0209248 1.85858
-0.0994887 -0.0014944 1.84539
-0.0694991 0.0115884 1.86123

0.1221045 -0.0593979 1.81818
0.0921149 -0.0724807 1.83328
0.0957797 -0.0399675 1.8428

0.1514227 0.2007077 1.67221
0.1250979 0.220138 1.66929
0.1550875 0.2332209 1.62174

-0.1851215 -0.2552523 1.55069
-0.1587966 -0.2746827 1.54649
-0.1887862 -0.2877655 1.48615

0.032807 -0.3456691 1.47908
0.0291422 -0.3781822 1.39878
0.0591319 -0.3650994 1.42331

-0.241436 -0.2489048 1.4797
-0.2677608 -0.2294744 1.46547
-0.2377712 -0.2163916 1.53722

-0.0738353 0.226098 1.69373
-0.1038249 0.2130152 1.69507
-0.1001601 0.2455284 1.64821

-0.200452 -0.1382824 1.68458
-0.2041168 -0.1707956 1.64643
-0.1741271 -0.1577128 1.69816

0.147758 0.1681945 1.71527
0.1214331 0.1876249 1.71585
0.1514227 0.2007077 1.67221

0.2267326 0.1099033 1.67124
0.2004077 0.1293337 1.69301
0.2303973 0.1424165 1.63851

0.1484294 -0.0788283 1.78651
0.1184397 -0.0919111 1.80516
0.1221045 -0.0593979 1.81818

0.1221045 -0.0593979 1.81818
0.1520942 -0.0463151 1.79611
0.1257693 -0.0268847 1.82428

0.2150668 0.2593865 1.50347
0.1887419 0.2788169 1.50415
0.2187316 0.2918997 1.43671

-0.0775001 0.1935848 1.7367
-0.1074897 0.180502 1.73451
-0.1038249 0.2130152 1.69507

-0.0854938 0.3755647 1.38295
-0.0553769 0.3886259 1.363
-0.0591462 0.3561384 1.44542

-0.2151111 -0.2683351 1.48668
-0.2187759 -0.3008483 1.41787
-0.1887862 -0.2877655 1.48615

-0.3290829 0.2384055 1.32435
-0.3536079 0.2575843 1.22957
-0.3571957 0.225103 1.27488

-0.1741271 -0.1577128 1.69816
-0.1478023 -0.1771431 1.70465
-0.1441375 -0.1446299 1.74244

0.1447646 -0.1113415 1.76995
0.1484294 -0.0788283 1.78651
0.1184397 -0.0919111 1.80516

-0.2421074 -0.001882 1.68669
-0.2684322 0.0175484 1.64112
-0.272097 -0.0149648 1.63476

0.3535534 -0.3535534 1.01718
0.3759199 -0.3296729 1.01389
0.3463183 -0.3231571 1.09076

0.2463993 -0.2215762 1.51598
0.2727241 -0.2410066 1.43837
0.2427345 -0.2540894 1.46919

-0.3027581 0.2189751 1.41303
-0.2727684 0.2320579 1.45228
-0.2990933 0.2514883 1.36759

0.1550875 0.2332209 1.62174
0.1850772 0.2463037 1.56653
0.1587523 0.265734 1.56357

-0.0235075 -0.3393215 1.49567
-0.0271723 -0.3718347 1.41546
0.0028174 -0.3587519 1.45117

-0.05484 0.1416412 1.80305
-0.0511752 0.1741544 1.77107
-0.0811648 0.1610716 1.77237

0.2347335 -0.0720931 1.6817
0.2310687 -0.1046063 1.66833
0.2047439 -0.0851759 1.71829

0.3773522 -0.0717054 1.38539
0.4035644 -0.0911231 1.3029
0.4072104 -0.0586078 1.30699

-0.280098 0.1670315 1.52711
-0.3064228 0.1864619 1.45088
-0.2764332 0.1995447 1.49349

-0.0701705 0.2586112 1.64331
-0.0964954 0.2780416 1.59377
-0.1001601 0.2455284 1.64821

0.1710895 -0.1307719 1.7275
0.1410998 -0.1438547 1.74635
0.1447646 -0.1113415 1.76995

0.0358004 -0.0661331 1.85915
0.0394651 -0.0336199 1.86863
0.06579 -0.0530503 1.85441

0.1447646 -0.1113415 1.76995
0.1747542 -0.0982587 1.74768
0.1484294 -0.0788283 1.78651

0.3473625 -0.0847882 1.45385
0.3736874 -0.1042186 1.37582
0.3773522 -0.0717054 1.38539

0.0168051 0.0183237 1.87521
-0.0095198 0.0377541 1.87231
0.0204698 0.0508369 1.8676

-0.1827995 0.2713064 1.52479
-0.1564746 0.251876 1.58934
-0.1864643 0.2387932 1.57626

0.1520942 -0.0463151 1.79611
0.1257693 -0.0268847 1.82428
0.1557589 -0.0138019 1.79878

-0.1074897 0.180502 1.73451
-0.1111545 0.1479888 1.76673
-0.1374793 0.1674192 1.72532

-0.1178126 -0.1640603 1.74541
-0.1141478 -0.1315471 1.77946
-0.087823 -0.1509775 1.77892

0.2537288 -0.1565498 1.58658
0.2237392 -0.1696326 1.62025
0.227404 -0.1371194 1.64788

-0.2054596 0.3232499 1.38811
-0.2317844 0.3426803 1.30277
-0.2018073 0.3566162 1.3143

-0.3204105 -0.1906136 1.41478
-0.3240753 -0.2231268 1.3604
-0.2940857 -0.210044 1.44394

-0.079822 -0.3329739 1.49009
-0.0534971 -0.3524043 1.4566
-0.0834868 -0.3654871 1.4097

-0.1374793 0.1674192 1.72532
-0.167469 0.1543364 1.70911
-0.1638042 0.1868496 1.67654

-0.151467 -0.2096563 1.6595
-0.1814567 -0.2227391 1.6074
-0.1551318 -0.2421695 1.60685

0.0541243 0.0964329 1.83811
0.0804491 0.0770025 1.83758
0.0504595 0.0639197 1.85604

-0.3357411 -0.0736436 1.4867
-0.3657307 -0.0867264 1.40709
-0.3620659 -0.0542132 1.43211

-0.0811648 0.1610716 1.77237
-0.1074897 0.180502 1.73451
-0.1111545 0.1479888 1.76673

-0.1111545 0.1479888 1.76673
-0.1148192 0.1154756 1.79183
-0.0848296 0.1285584 1.8009

-0.1134764 -0.3785699 1.35518
-0.0871516 -0.3980003 1.31989
-0.1167481 -0.4105505 1.26148

-0.3510716 0.0433264 1.46263
-0.321082 0.0564092 1.52713
-0.3247467 0.023896 1.52792

0.2713813 0.2530389 1.42034
0.2750461 0.2855521 1.35311
0.2450564 0.2724693 1.43228

0.0234671 0.3303638 1.51622
0.0271561 0.3628216 1.43843
0.0534582 0.3434434 1.47847

-0.1441375 -0.1446299 1.74244
-0.1178126 -0.1640603 1.74541
-0.1141478 -0.1315471 1.77946

-0.1454803 0.3494155 1.40021
-0.1418155 0.3819287 1.32057
-0.1718052 0.3688459 1.32087

-0.2041168 -0.1707956 1.64643
-0.1741271 -0.1577128 1.69816
-0.1777919 -0.1902259 1.65653

0.0014745 0.1352936 1.8185
0.0051393 0.1678068 1.78661
0.0314642 0.1483764 1.8034

0.3057071 0.0516121 1.5621
0.3093719 0.0841253 1.53969
0.3356968 0.0646949 1.4917

-0.2354492 0.3101671 1.37142
-0.2615555 0.3290965 1.28275
-0.2654024 0.2970008 1.34667

0.0277994 0.1158632 1.83176
0.0014745 0.1352936 1.8185
0.0314642 0.1483764 1.8034

-0.3290829 0.2384055 1.32435
-0.3571957 0.225103 1.27488
-0.3324349 0.2058557 1.3665

0.0168051 0.0183237 1.87521
0.0204698 0.0508369 1.8676
0.0467947 0.0314065 1.86708

-0.0761572 -0.3004607 1.56206
-0.0498324 -0.3198911 1.53258
-0.079822 -0.3329739 1.49009

0.1221045 -0.0593979 1.81818
0.1257693 -0.0268847 1.82428
0.0957797 -0.0399675 1.8428

-0.1074897 0.180502 1.73451
-0.1374793 0.1674192 1.72532
-0.1338146 0.1999324 1.68933

-0.1791347 0.3038195 1.46537
-0.2091244 0.2907367 1.45216
-0.2054596 0.3232499 1.38811

0.0394651 -0.0336199 1.86863
0.0131403 -0.0141895 1.87599
0.0431299 -0.0011067 1.87127

-0.1221488 0.0504492 1.82105
-0.1258136 0.017936 1.82527
-0.1521384 0.0373664 1.79817

0.4178062 0.0389767 1.28656
0.4204364 0.0716065 1.26421
0.4478227 0.0510656 1.18563

-0.0724924 -0.2679475 1.62589
-0.0761572 -0.3004607 1.56206
-0.0461676 -0.2873779 1.60034

-0.0988173 -0.2485171 1.64425
-0.1024821 -0.2810303 1.58424
-0.0724924 -0.2679475 1.62589

-0.128807 -0.2615999 1.59919
-0.1324717 -0.2941131 1.53506
-0.1587966 -0.2746827 1.54649

0.1257693 -0.0268847 1.82428
0.1557589 -0.0138019 1.79878
0.1294341 0.0056285 1.8235

0.0131403 -0.0141895 1.87599
0.0168051 0.0183237 1.87521
0.0431299 -0.0011067 1.87127

0.098773 0.2395684 1.65925
0.0687834 0.2264856 1.69591
0.0951082 0.2070552 1.70942

0.2390697 -0.2866026 1.41473
0.2653946 -0.306033 1.32753
0.235405 -0.3191158 1.35319

-0.0811648 0.1610716 1.77237
-0.0775001 0.1935848 1.7367
-0.1074897 0.180502 1.73451

-0.3167458 -0.1581004 1.46166
-0.2867561 -0.1450176 1.53722
-0.2904209 -0.1775308 1.49434

0.1674247 -0.1632851 1.7002
0.1710895 -0.1307719 1.7275
0.1410998 -0.1438547 1.74635

-0.1251422 -0.2290867 1.65544
-0.128807 -0.2615999 1.59919
-0.0988173 -0.2485171 1.64425

0.1141035 0.1225985 1.78716
0.1177683 0.1551117 1.75509
0.1440932 0.1356813 1.75105

0.1967429 0.0968205 1.72194
0.2230678 0.0773901 1.69676
0.2267326 0.1099033 1.67124

-0.0498324 -0.3198911 1.53258
-0.0534971 -0.3524043 1.4566
-0.0235075 -0.3393215 1.49567

0.3013709 0.2661217 1.33689
0.3275155 0.2464471 1.31306
0.3319188 0.2802612 1.24155

0.2677165 0.2205257 1.48008
0.2713813 0.2530389 1.42034
0.2977062 0.2336085 1.40124

0.0841139 0.1095157 1.81615
0.0877787 0.1420289 1.78771
0.1141035 0.1225985 1.78716

-0.3094162 -0.093074 1.53357
-0.3357411 -0.0736436 1.4867
-0.3057514 -0.0605608 1.55802

0.0277994 0.1158632 1.83176
0.057789 0.128946 1.81324
0.0314642 0.1483764 1.8034

0.2413917 0.2399561 1.49537
0.2677165 0.2205257 1.48008
0.2713813 0.2530389 1.42034

0.0277994 0.1158632 1.83176
0.0541243 0.0964329 1.83811
0.057789 0.128946 1.81324

0.3167015 0.1491517 1.47254
0.3466911 0.1622345 1.38979
0.3203663 0.1816649 1.42738

-0.2574379 0.115088 1.6174
-0.2537731 0.1476012 1.59516
-0.2837628 0.1345184 1.5532

0.0541243 0.0964329 1.83811
0.057789 0.128946 1.81324
0.0841139 0.1095157 1.81615

-0.2794266 -0.0799912 1.60071
-0.3094162 -0.093074 1.53357
-0.3057514 -0.0605608 1.55802

-0.3064228 0.1864619 1.45088
-0.2764332 0.1995447 1.49349
-0.3027581 0.2189751 1.41303

0.2427345 -0.2540894 1.46919
0.2690594 -0.2735198 1.38703
0.2390697 -0.2866026 1.41473

0.3356968 0.0646949 1.4917
0.3393616 0.0972081 1.46536
0.3656864 0.0777777 1.41316

0.0051393 0.1678068 1.78661
-0.0211855 0.1872372 1.7628
0.0088041 0.20032 1.74755

0.211402 0.2268733 1.56221
0.2150668 0.2593865 1.50347
0.2413917 0.2399561 1.49537

-0.1791347 0.3038195 1.46537
-0.2054596 0.3232499 1.38811
-0.1754699 0.3363327 1.39764

-0.3584012 -0.0217 1.4496
-0.384726 -0.0022696 1.38393
-0.3885302 -0.0345139 1.36963

0.0028174 -0.3587519 1.45117
0.032807 -0.3456691 1.47908
0.0291422 -0.3781822 1.39878

0.3013709 0.2661217 1.33689
0.2750461 0.2855521 1.35311
0.3043663 0.2977779 1.26744

-0.1741271 -0.1577128 1.69816
-0.1777919 -0.1902259 1.65653
-0.1478023 -0.1771431 1.70465

0.1177683 0.1551117 1.75509
0.1440932 0.1356813 1.75105
0.147758 0.1681945 1.71527

-0.2054596 0.3232499 1.38811
-0.2354492 0.3101671 1.37142
-0.2317844 0.3426803 1.30277

-0.2384426 0.0306312 1.68948
-0.2684322 0.0175484 1.64112
-0.2647675 0.0500616 1.64043

0.0291422 -0.3781822 1.39878
0.0591319 -0.3650994 1.42331
0.0554671 -0.3976126 1.33884

0.3130367 0.1166385 1.51001
0.2867118 0.1360689 1.54691
0.2830471 0.1035557 1.58014

0.0534582 0.3434434 1.47847
0.0571232 0.375956 1.39648
0.0834443 0.3565342 1.43303

-0.1024821 -0.2810303 1.58424
-0.1324717 -0.2941131 1.53506
-0.1061469 -0.3135435 1.51625

0.1550875 0.2332209 1.62174
0.1287627 0.2526512 1.6152
0.1587523 0.265734 1.56357

0.0241346 0.08335 1.85313
0.0277994 0.1158632 1.83176
0.0541243 0.0964329 1.83811

0.2347335 -0.0720931 1.6817
0.2084087 -0.0526627 1.72801
0.2047439 -0.0851759 1.71829

0.0687834 0.2264856 1.69591
0.0651186 0.1939724 1.74227
0.0951082 0.2070552 1.70942

0.2310687 -0.1046063 1.66833
0.2010791 -0.1176891 1.70153
0.227404 -0.1371194 1.64788

0.1440932 0.1356813 1.75105
0.170418 0.1162509 1.74001
0.1740828 0.1487641 1.70767

-0.0964954 0.2780416 1.59377
-0.0928306 0.3105548 1.53155
-0.1228202 0.297472 1.5365

0.3920113 0.0583474 1.35358
0.4178062 0.0389767 1.28656
0.4204364 0.0716065 1.26421

-0.3167458 -0.1581004 1.46166
-0.3204105 -0.1906136 1.41478
-0.2904209 -0.1775308 1.49434

0.1814124 0.2137905 1.62108
0.1850772 0.2463037 1.56653
0.211402 0.2268733 1.56221

0.2310687 -0.1046063 1.66833
0.2573936 -0.1240366 1.61076
0.227404 -0.1371194 1.64788

-0.1478023 -0.1771431 1.70465
-0.1441375 -0.1446299 1.74244
-0.1178126 -0.1640603 1.74541

0.2493926 0.0579597 1.66434
0.2757175 0.0385293 1.62461
0.2793823 0.0710425 1.60593

-0.0921592 0.063532 1.83695
-0.0658343 0.0441016 1.85702
-0.0958239 0.0310188 1.84461

0.057789 0.128946 1.81324
0.0841139 0.1095157 1.81615
0.0877787 0.1420289 1.78771

0.0877787 0.1420289 1.78771
0.1141035 0.1225985 1.78716
0.1177683 0.1551117 1.75509

0.0168051 0.0183237 1.87521
0.0467947 0.0314065 1.86708
0.0431299 -0.0011067 1.87127

0.2713813 0.2530389 1.42034
0.2977062 0.2336085 1.40124
0.3013709 0.2661217 1.33689

0.1550875 0.2332209 1.62174
0.1814124 0.2137905 1.62108
0.1850772 0.2463037 1.56653

0.2977062 0.2336085 1.40124
0.3013709 0.2661217 1.33689
0.3275155 0.2464471 1.31306

0.2383983 -0.0395799 1.68797
0.2084087 -0.0526627 1.72801
0.2120734 -0.0201495 1.73075

-0.1777919 -0.1902259 1.65653
-0.1478023 -0.1771431 1.70465
-0.151467 -0.2096563 1.6595

0.2187316 0.2918997 1.43671
0.1924067 0.31133 1.4335
0.2223964 0.3244129 1.36154

-0.1528099 0.2843892 1.53428
-0.1564746 0.251876 1.58934
-0.126485 0.2649588 1.59513

0.3130367 0.1166385 1.51001
0.3430263 0.1297213 1.43147
0.3167015 0.1491517 1.47254

0.1850772 0.2463037 1.56653
0.211402 0.2268733 1.56221
0.2150668 0.2593865 1.50347

0.373016 0.1428041 1.34497
0.375828 0.1754135 1.29995
0.3998402 0.1566106 1.2539

0.3430263 0.1297213 1.43147
0.3466911 0.1622345 1.38979
0.373016 0.1428041 1.34497

0.2420631 -0.0070667 1.68718
0.2383983 -0.0395799 1.68797
0.2120734 -0.0201495 1.73075

-0.0994887 -0.0014944 1.84539
-0.0694991 0.0115884 1.86123
-0.0958239 0.0310188 1.84461

-0.151467 -0.2096563 1.6595
-0.1551318 -0.2421695 1.60685
-0.1251422 -0.2290867 1.65544

-0.0065264 0.31729 1.54655
0.0234671 0.3303638 1.51622
0.0197992 0.2978578 1.58575

-0.2457721 -0.0343952 1.67689
-0.2494369 -0.0669084 1.66001
-0.2757618 -0.047478 1.62133

-0.1851215 -0.2552523 1.55069
-0.2151111 -0.2683351 1.48668
-0.1887862 -0.2877655 1.48615

-0.2091244 0.2907367 1.45216
-0.2054596 0.3232499 1.38811
-0.2354492 0.3101671 1.37142

0.0834443 0.3565342 1.43303
0.0871085 0.3890488 1.347
0.1134326 0.36962 1.37949

-0.3773965 0.0627567 1.38899
-0.3737317 0.0952699 1.38072
-0.4036854 0.0821831 1.30657

-0.2615555 0.3290965 1.28275
-0.2912589 0.3160729 1.25279
-0.2850028 0.3487263 1.18467

-0.1791347 0.3038195 1.46537
-0.1827995 0.2713064 1.52479
-0.2091244 0.2907367 1.45216

0.3656864 0.0777777 1.41316
0.3920113 0.0583474 1.35358
0.3956761 0.0908606 1.3261

-0.2421074 -0.001882 1.68669
-0.2457721 -0.0343952 1.67689
-0.272097 -0.0149648 1.63476

-0.128807 -0.2615999 1.59919
-0.0988173 -0.2485171 1.64425
-0.1024821 -0.2810303 1.58424

-0.2990933 0.2514883 1.36759
-0.3290829 0.2384055 1.32435
-0.3252841 0.2706114 1.27496

-0.1551318 -0.2421695 1.60685
-0.1251422 -0.2290867 1.65544
-0.128807 -0.2615999 1.59919

0.3013709 0.2661217 1.33689
0.3319188 0.2802612 1.24155
0.3043663 0.2977779 1.26744

0.2537288 -0.1565498 1.58658
0.250064 -0.189063 1.55503
0.2237392 -0.1696326 1.62025

-0.1024821 -0.2810303 1.58424
-0.0724924 -0.2679475 1.62589
-0.0761572 -0.3004607 1.56206

-0.0101912 0.2847768 1.61214
-0.0065264 0.31729 1.54655
0.0197992 0.2978578 1.58575

-0.2201187 0.1931972 1.59651
-0.2237835 0.160684 1.62955
-0.1937938 0.1737668 1.65664

0.1514227 0.2007077 1.67221
0.1550875 0.2332209 1.62174
0.1814124 0.2137905 1.62108

-0.2615555 0.3290965 1.28275
-0.2654024 0.2970008 1.34667
-0.2912589 0.3160729 1.25279

-0.2194473 -0.0538256 1.71167
-0.2231121 -0.0863388 1.69134
-0.1931224 -0.073256 1.73921

-0.2837628 0.1345184 1.5532
-0.280098 0.1670315 1.52711
-0.3100876 0.1539487 1.48087

-0.2354492 0.3101671 1.37142
-0.2317844 0.3426803 1.30277
-0.2615555 0.3290965 1.28275

-0.3100876 0.1539487 1.48087
-0.3064228 0.1864619 1.45088
-0.3364125 0.1733791 1.40026

0.1440932 0.1356813 1.75105
0.147758 0.1681945 1.71527
0.1740828 0.1487641 1.70767

-0.1374793 0.1674192 1.72532
-0.1638042 0.1868496 1.67654
-0.1338146 0.1999324 1.68933

0.3319188 0.2802612 1.24155
0.3043663 0.2977779 1.26744
0.330108 0.3129071 1.1734

-0.3027581 0.2189751 1.41303
-0.2990933 0.2514883 1.36759
-0.3290829 0.2384055 1.32435

-0.1098116 -0.3460567 1.43992
-0.1061469 -0.3135435 1.51625
-0.1361365 -0.3266263 1.46279

0.2793823 0.0710425 1.60593
0.3057071 0.0516121 1.5621
0.3093719 0.0841253 1.53969

-0.2274483 0.1281708 1.65528
-0.2574379 0.115088 1.6174
-0.2537731 0.1476012 1.59516

0.0234671 0.3303638 1.51622
0.0534582 0.3434434 1.47847
0.0497889 0.3109406 1.55206

-0.0534971 -0.3524043 1.4566
-0.0235075 -0.3393215 1.49567
-0.0271723 -0.3718347 1.41546

-0.3620659 -0.0542132 1.43211
-0.3920556 -0.067296 1.34784
-0.3885302 -0.0345139 1.36963

-0.0834868 -0.3654871 1.4097
-0.1134764 -0.3785699 1.35518
-0.0871516 -0.3980003 1.31989

0.3093719 0.0841253 1.53969
0.3393616 0.0972081 1.46536
0.3130367 0.1166385 1.51001

-0.0498324 -0.3198911 1.53258
-0.079822 -0.3329739 1.49009
-0.0534971 -0.3524043 1.4566

0.1410998 -0.1438547 1.74635
0.1447646 -0.1113415 1.76995
0.114775 -0.1244243 1.78518

0.2223964 0.3244129 1.36154
0.1960715 0.3438432 1.35486
0.2255229 0.3559875 1.28001

-0.0761572 -0.3004607 1.56206
-0.0461676 -0.2873779 1.60034
-0.0498324 -0.3198911 1.53258

-0.2464436 0.2126275 1.5285
-0.2427788 0.2451407 1.48382
-0.2164539 0.2257104 1.556

-0.0761572 -0.3004607 1.56206
-0.079822 -0.3329739 1.49009
-0.1061469 -0.3135435 1.51625

-0.3204105 -0.1906136 1.41478
-0.2940857 -0.210044 1.44394
-0.2904209 -0.1775308 1.49434

-0.1228202 0.297472 1.5365
-0.1191554 0.3299852 1.46996
-0.1491451 0.3169023 1.47131

0.2420631 -0.0070667 1.68718
0.2157382 0.0123637 1.72644
0.2120734 -0.0201495 1.73075

0.1367636 0.0706549 1.80125
0.1104388 0.0900853 1.81216
0.106774 0.0575721 1.83017

-0.1528099 0.2843892 1.53428
-0.1791347 0.3038195 1.46537
-0.1827995 0.2713064 1.52479

-0.3357411 -0.0736436 1.4867
-0.3620659 -0.0542132 1.43211
-0.3320763 -0.0411304 1.50765

-0.3252841 0.2706114 1.27496
-0.3536079 0.2575843 1.22957
-0.3500839 0.2885612 1.17513

-0.3290829 0.2384055 1.32435
-0.3252841 0.2706114 1.27496
-0.3536079 0.2575843 1.22957

-0.2224407 -0.3333615 1.34117
-0.192451 -0.3202787 1.41343
-0.1961158 -0.3527919 1.33244

-0.3547364 0.0108132 1.45992
-0.384726 -0.0022696 1.38393
-0.3810612 0.0302435 1.39012

0.3430263 0.1297213 1.43147
0.3167015 0.1491517 1.47254
0.3466911 0.1622345 1.38979

0.1184397 -0.0919111 1.80516
0.0884501 -0.1049939 1.81684
0.114775 -0.1244243 1.78518

0.073791 -0.2350467 1.68037
0.0774558 -0.2025335 1.72533
0.0474661 -0.2156163 1.71964

-0.3357411 -0.0736436 1.4867
-0.3320763 -0.0411304 1.50765
-0.3057514 -0.0605608 1.55802

-0.0271723 -0.3718347 1.41546
0.0028174 -0.3587519 1.45117
-0.0008098 -0.391214 1.3669

0.0291422 -0.3781822 1.39878
0.0554671 -0.3976126 1.33884
0.0257034 -0.4103893 1.31045

-0.2187759 -0.3008483 1.41787
-0.192451 -0.3202787 1.41343
-0.1887862 -0.2877655 1.48615

0.0204698 0.0508369 1.8676
0.0467947 0.0314065 1.86708
0.0504595 0.0639197 1.85604

-0.4036854 0.0821831 1.30657
-0.4000506 0.1146996 1.29485
-0.4305577 0.1002476 1.21403

0.235405 -0.3191158 1.35319
0.2586256 -0.3385353 1.26447
0.2297119 -0.3515392 1.28412

0.3466911 0.1622345 1.38979
0.373016 0.1428041 1.34497
0.375828 0.1754135 1.29995

-0.2537731 0.1476012 1.59516
-0.2837628 0.1345184 1.5532
-0.280098 0.1670315 1.52711

-0.3950954 0.1470674 1.27807
-0.3912309 0.1802558 1.2493
-0.3661335 0.1603252 1.34225

0.1134326 0.36962 1.37949
0.1170672 0.402093 1.28891
0.1433869 0.3826562 1.31801

-0.3320763 -0.0411304 1.50765
-0.3020867 -0.0280476 1.57517
-0.3057514 -0.0605608 1.55802

0.0834443 0.3565342 1.43303
0.1134326 0.36962 1.37949
0.1097677 0.3371071 1.46186

0.147758 0.1681945 1.71527
0.1514227 0.2007077 1.67221
0.1777476 0.1812773 1.66807

-0.280098 0.1670315 1.52711
-0.3100876 0.1539487 1.48087
-0.3064228 0.1864619 1.45088

-0.1491451 0.3169023 1.47131
-0.1454803 0.3494155 1.40021
-0.1754699 0.3363327 1.39764

0.3093719 0.0841253 1.53969
0.3356968 0.0646949 1.4917
0.3393616 0.0972081 1.46536

-0.2187759 -0.3008483 1.41787
-0.2224407 -0.3333615 1.34117
-0.192451 -0.3202787 1.41343

0.1287627 0.2526512 1.6152
0.1324274 0.2851644 1.55326
0.1587523 0.265734 1.56357

0.147758 0.1681945 1.71527
0.1740828 0.1487641 1.70767
0.1777476 0.1812773 1.66807

-0.0951525 -0.2160039 1.69654
-0.1214774 -0.1965735 1.70411
-0.0914878 -0.1834907 1.74137

-0.3737317 0.0952699 1.38072
-0.4000506 0.1146996 1.29485
-0.3700659 0.127783 1.36544

0.3393616 0.0972081 1.46536
0.3130367 0.1166385 1.51001
0.3430263 0.1297213 1.43147

-0.3510716 0.0433264 1.46263
-0.3773965 0.0627567 1.38899
-0.3474068 0.0758395 1.4581

0.2150668 0.2593865 1.50347
0.2413917 0.2399561 1.49537
0.2450564 0.2724693 1.43228

0.2413917 0.2399561 1.49537
0.2713813 0.2530389 1.42034
0.2450564 0.2724693 1.43228

0.0028174 -0.3587519 1.45117
0.0291422 -0.3781822 1.39878
-0.0008098 -0.391214 1.3669

-0.0871516 -0.3980003 1.31989
-0.0894514 -0.4347228 1.20806
-0.0608267 -0.4174307 1.27807

-0.0871516 -0.3980003 1.31989
-0.1167481 -0.4105505 1.26148
-0.0894514 -0.4347228 1.20806

-0.3920556 -0.067296 1.34784
-0.4207005 -0.0471632 1.26891
-0.3885302 -0.0345139 1.36963

0.1514227 0.2007077 1.67221
0.1814124 0.2137905 1.62108
0.1777476 0.1812773 1.66807

-0.2537731 0.1476012 1.59516
-0.2501083 0.1801144 1.56554
-0.2237835 0.160684 1.62955

0.0204698 0.0508369 1.8676
0.0241346 0.08335 1.85313
0.0504595 0.0639197 1.85604

-0.151467 -0.2096563 1.6595
-0.1251422 -0.2290867 1.65544
-0.1214774 -0.1965735 1.70411

0.0241346 0.08335 1.85313
0.0541243 0.0964329 1.83811
0.0504595 0.0639197 1.85604

0.3393616 0.0972081 1.46536
0.3656864 0.0777777 1.41316
0.3693512 0.1102909 1.38247

0.0234671 0.3303638 1.51622
0.0497889 0.3109406 1.55206
0.0197992 0.2978578 1.58575

-0.3320763 -0.0411304 1.50765
-0.3584012 -0.0217 1.4496
-0.3284115 -0.0086172 1.52139

0.2463993 -0.2215762 1.51598
0.2427345 -0.2540894 1.46919
0.2164096 -0.234659 1.54272

-0.1478023 -0.1771431 1.70465
-0.151467 -0.2096563 1.6595
-0.1214774 -0.1965735 1.70411

-0.1491451 0.3169023 1.47131
-0.1528099 0.2843892 1.53428
-0.1791347 0.3038195 1.46537

-0.4110509 0.0171607 1.30908
-0.4410405 0.0040779 1.22009
-0.4388325 0.0356537 1.22221

-0.1478023 -0.1771431 1.70465
-0.1178126 -0.1640603 1.74541
-0.1214774 -0.1965735 1.70411

-0.3620659 -0.0542132 1.43211
-0.3320763 -0.0411304 1.50765
-0.3584012 -0.0217 1.4496

-0.2231121 -0.0863388 1.69134
-0.1967872 -0.1057692 1.71546
-0.1931224 -0.073256 1.73921

-0.3584012 -0.0217 1.4496
-0.3284115 -0.0086172 1.52139
-0.3547364 0.0108132 1.45992

-0.1718052 0.3688459 1.32087
-0.1680861 0.4025255 1.23277
-0.1982733 0.3910662 1.2282

0.1637599 -0.1957983 1.66567
0.1674247 -0.1632851 1.7002
0.137435 -0.1763679 1.71561

-0.3547364 0.0108132 1.45992
-0.3810612 0.0302435 1.39012
-0.3510716 0.0433264 1.46263

0.2084087 -0.0526627 1.72801
0.2047439 -0.0851759 1.71829
0.178419 -0.0657455 1.76082

-0.3810612 0.0302435 1.39012
-0.4110509 0.0171607 1.30908
-0.407587 0.049513 1.31115

-0.1228202 0.297472 1.5365
-0.1491451 0.3169023 1.47131
-0.1528099 0.2843892 1.53428

-0.3240753 -0.2231268 1.3604
-0.2940857 -0.210044 1.44394
-0.2976334 -0.2426988 1.38532

-0.3240753 -0.2231268 1.3604
-0.3268773 -0.2555377 1.2981
-0.2976334 -0.2426988 1.38532

-0.0871516 -0.3980003 1.31989
-0.0608267 -0.4174307 1.27807
-0.0571619 -0.3849175 1.37196

-0.1024821 -0.2810303 1.58424
-0.0761572 -0.3004607 1.56206
-0.1061469 -0.3135435 1.51625

0.0554671 -0.3976126 1.33884
0.0257034 -0.4103893 1.31045
0.0520082 -0.429496 1.24571

-0.3737317 0.0952699 1.38072
-0.4036854 0.0821831 1.30657
-0.4000506 0.1146996 1.29485

-0.0438456 0.2391808 1.68534
-0.0401809 0.271694 1.6313
-0.013856 0.2522636 1.66988

0.1660819 0.3307604 1.423
0.1360923 0.3176775 1.48327
0.1397313 0.3501544 1.40498

-0.1491451 0.3169023 1.47131
-0.1791347 0.3038195 1.46537
-0.1754699 0.3363327 1.39764

0.3920113 0.0583474 1.35358
0.3956761 0.0908606 1.3261
0.4204364 0.0716065 1.26421

-0.4000506 0.1146996 1.29485
-0.3700659 0.127783 1.36544
-0.3950954 0.1470674 1.27807

-0.3810612 0.0302435 1.39012
-0.3510716 0.0433264 1.46263
-0.3773965 0.0627567 1.38899

0.2983776 -0.0134143 1.58536
0.2947128 -0.0459274 1.58622
0.3247024 -0.0328446 1.52687

-0.0534971 -0.3524043 1.4566
-0.0834868 -0.3654871 1.4097
-0.0571619 -0.3849175 1.37196

0.3466911 0.1622345 1.38979
0.3203663 0.1816649 1.42738
0.3502138 0.1947637 1.34036

-0.3773965 0.0627567 1.38899
-0.3474068 0.0758395 1.4581
-0.3737317 0.0952699 1.38072

0.2150668 0.2593865 1.50347
0.2187316 0.2918997 1.43671
0.2450564 0.2724693 1.43228

0.2040725 0.1618469 1.65686
0.2004077 0.1293337 1.69301
0.2303973 0.1424165 1.63851

0.3473625 -0.0847882 1.45385
0.3773522 -0.0717054 1.38539
0.3510273 -0.052275 1.46023

-0.0834868 -0.3654871 1.4097
-0.0871516 -0.3980003 1.31989
-0.0571619 -0.3849175 1.37196

0.1447646 -0.1113415 1.76995
0.1184397 -0.0919111 1.80516
0.114775 -0.1244243 1.78518

0.3656864 0.0777777 1.41316
0.3956761 0.0908606 1.3261
0.3693512 0.1102909 1.38247

-0.1454803 0.3494155 1.40021
-0.1718052 0.3688459 1.32087
-0.1754699 0.3363327 1.39764

-0.1967872 -0.1057692 1.71546
-0.200452 -0.1382824 1.68458
-0.1704623 -0.1251996 1.73248

-0.3064228 0.1864619 1.45088
-0.3027581 0.2189751 1.41303
-0.3324349 0.2058557 1.3665

0.4903926 -0.0975452 1.02251
0.4957224 -0.0652631 1.01241
0.4651004 -0.0767884 1.09892

-0.3064228 0.1864619 1.45088
-0.3364125 0.1733791 1.40026
-0.3324349 0.2058557 1.3665

0.3393616 0.0972081 1.46536
0.3430263 0.1297213 1.43147
0.3693512 0.1102909 1.38247

-0.3620659 -0.0542132 1.43211
-0.3584012 -0.0217 1.4496
-0.3885302 -0.0345139 1.36963

0.3430263 0.1297213 1.43147
0.373016 0.1428041 1.34497
0.3693512 0.1102909 1.38247

-0.1974586 0.1412536 1.68579
-0.2274483 0.1281708 1.65528
-0.2237835 0.160684 1.62955

-0.3027581 0.2189751 1.41303
-0.3290829 0.2384055 1.32435
-0.3324349 0.2058557 1.3665

0.2223964 0.3244129 1.36154
0.2255229 0.3559875 1.28001
0.2523537 0.3372076 1.28169

-0.1178126 -0.1640603 1.74541
-0.087823 -0.1509775 1.77892
-0.0914878 -0.1834907 1.74137

0.2750461 0.2855521 1.35311
0.2487158 0.3049345 1.36115
0.2778305 0.3168333 1.27919

-0.0 0.5 1.01678
-0.0327016 0.4989295 1.00829
-0.017877 0.4698795 1.10812

0.1674247 -0.1632851 1.7002
0.1410998 -0.1438547 1.74635
0.137435 -0.1763679 1.71561

-0.0975452 0.4903926 1.01479
-0.1294095 0.4829629 1.02407
-0.1047527 0.46024 1.1004

-0.2794266 -0.0799912 1.60071
-0.3057514 -0.0605608 1.55802
-0.2757618 -0.047478 1.62133

0.2390697 -0.2866026 1.41473
0.235405 -0.3191158 1.35319
0.2090801 -0.2996855 1.43485

0.2793823 0.0710425 1.60593
0.2830471 0.1035557 1.58014
0.2530574 0.0904729 1.64228

0.0291422 -0.3781822 1.39878
0.0257034 -0.4103893 1.31045
-0.0008098 -0.391214 1.3669

0.2230678 0.0773901 1.69676
0.2267326 0.1099033 1.67124
0.2530574 0.0904729 1.64228

-0.192451 -0.3202787 1.41343
-0.1961158 -0.3527919 1.33244
-0.1661262 -0.3397091 1.40135

-0.2274483 0.1281708 1.65528
-0.2537731 0.1476012 1.59516
-0.2237835 0.160684 1.62955

-0.1558032 0.0048532 1.79896
-0.1258136 0.017936 1.82527
-0.1521384 0.0373664 1.79817

-0.167469 0.1543364 1.70911
-0.1638042 0.1868496 1.67654
-0.1937938 0.1737668 1.65664

0.0257034 -0.4103893 1.31045
-0.0008098 -0.391214 1.3669
-0.0031993 -0.4224091 1.27524

-0.1178126 -0.1640603 1.74541
-0.1214774 -0.1965735 1.70411
-0.0914878 -0.1834907 1.74137

-0.1741271 -0.1577128 1.69816
-0.1441375 -0.1446299 1.74244
-0.1704623 -0.1251996 1.73248

0.2493926 0.0579597 1.66434
0.2793823 0.0710425 1.60593
0.2530574 0.0904729 1.64228

0.2523537 0.3372076 1.28169
0.2487158 0.3049345 1.36115
0.2778305 0.3168333 1.27919

0.3466911 0.1622345 1.38979
0.375828 0.1754135 1.29995
0.3502138 0.1947637 1.34036

0.1024378 0.2720816 1.60142
0.1324274 0.2851644 1.55326
0.1061029 0.304594 1.53571

-0.4110509 0.0171607 1.30908
-0.4388325 0.0356537 1.22221
-0.407587 0.049513 1.31115

-0.0505038 -0.0728683 1.85198
-0.0241789 -0.0922987 1.84804
-0.0541686 -0.1053815 1.83216

0.250064 -0.189063 1.55503
0.2237392 -0.1696326 1.62025
0.2200744 -0.2021458 1.58525

0.250064 -0.189063 1.55503
0.2463993 -0.2215762 1.51598
0.2200744 -0.2021458 1.58525

0.2230678 0.0773901 1.69676
0.2493926 0.0579597 1.66434
0.2530574 0.0904729 1.64228

0.373016 0.1428041 1.34497
0.3998402 0.1566106 1.2539
0.3987163 0.1234331 1.2918

0.2040725 0.1618469 1.65686
0.1740828 0.1487641 1.70767
0.2004077 0.1293337 1.69301

0.170418 0.1162509 1.74001
0.1740828 0.1487641 1.70767
0.2004077 0.1293337 1.69301

0.0534582 0.3434434 1.47847
0.0497889 0.3109406 1.55206
0.0797791 0.324022 1.51087

-0.3773965 0.0627567 1.38899
-0.4036854 0.0821831 1.30657
-0.407587 0.049513 1.31115

-0.2494369 -0.0669084 1.66001
-0.2794266 -0.0799912 1.60071
-0.2757618 -0.047478 1.62133

-0.0534971 -0.3524043 1.4566
-0.0271723 -0.3718347 1.41546
-0.0571619 -0.3849175 1.37196

0.1264408 -0.2739076 1.57943
0.1001159 -0.2544771 1.6337
0.1301055 -0.2413943 1.63234

0.1967429 0.0968205 1.72194
0.2267326 0.1099033 1.67124
0.2004077 0.1293337 1.69301

-0.1167481 -0.4105505 1.26148
-0.0894514 -0.4347228 1.20806
-0.120806 -0.4435963 1.14693

0.0534582 0.3434434 1.47847
0.0834443 0.3565342 1.43303
0.0797791 0.324022 1.51087

-0.3020867 -0.0280476 1.57517
-0.3057514 -0.0605608 1.55802
-0.2757618 -0.047478 1.62133

0.375828 0.1754135 1.29995
0.3502138 0.1947637 1.34036
0.3793058 0.2079477 1.24502

0.3956761 0.0908606 1.3261
0.4204364 0.0716065 1.26421
0.4250838 0.1035756 1.23184

-0.2684322 0.0175484 1.64112
-0.272097 -0.0149648 1.63476
-0.2984219 0.0044656 1.58516

0.0834443 0.3565342 1.43303
0.1097677 0.3371071 1.46186
0.0797791 0.324022 1.51087

0.1024378 0.2720816 1.60142
0.0724482 0.2589988 1.64203
0.0761132 0.2915114 1.58043

-0.1068183 -0.0665208 1.82632
-0.0804934 -0.0859511 1.83268
-0.1104831 -0.0990339 1.80639

-0.1338146 0.1999324 1.68933
-0.1301498 0.2324456 1.64601
-0.1601394 0.2193628 1.63666

0.0774558 -0.2025335 1.72533
0.0511309 -0.1831031 1.76082
0.0474661 -0.2156163 1.71964

-0.1038249 0.2130152 1.69507
-0.1338146 0.1999324 1.68933
-0.1301498 0.2324456 1.64601

-0.0964954 0.2780416 1.59377
-0.1001601 0.2455284 1.64821
-0.126485 0.2649588 1.59513

0.3173729 -0.097871 1.51402
0.291048 -0.0784406 1.57983
0.3210377 -0.0653578 1.52404

0.2750461 0.2855521 1.35311
0.2450564 0.2724693 1.43228
0.2487158 0.3049345 1.36115

-0.1324717 -0.2941131 1.53506
-0.1587966 -0.2746827 1.54649
-0.1624614 -0.3071959 1.47808

0.2463993 -0.2215762 1.51598
0.2164096 -0.234659 1.54272
0.2200744 -0.2021458 1.58525

-0.3810612 0.0302435 1.39012
-0.3773965 0.0627567 1.38899
-0.407587 0.049513 1.31115

0.1624171 0.2982472 1.49738
0.1324274 0.2851644 1.55326
0.1360923 0.3176775 1.48327

0.2523537 0.3372076 1.28169
0.2778305 0.3168333 1.27919
0.2841433 0.3501267 1.18596

-0.1974586 0.1412536 1.68579
-0.2237835 0.160684 1.62955
-0.1937938 0.1737668 1.65664

-0.0175208 0.2197504 1.72004
-0.0211855 0.1872372 1.7628
0.0088041 0.20032 1.74755

0.2427345 -0.2540894 1.46919
0.2390697 -0.2866026 1.41473
0.2127449 -0.2671723 1.49262

0.0724482 0.2589988 1.64203
0.0424585 0.245916 1.67522
0.0461234 0.278429 1.61755

0.2427345 -0.2540894 1.46919
0.2164096 -0.234659 1.54272
0.2127449 -0.2671723 1.49262

-0.4000506 0.1146996 1.29485
-0.4305577 0.1002476 1.21403
-0.4263814 0.1341307 1.19307

-0.167469 0.1543364 1.70911
-0.1974586 0.1412536 1.68579
-0.1937938 0.1737668 1.65664

-0.0964954 0.2780416 1.59377
-0.1228202 0.297472 1.5365
-0.126485 0.2649588 1.59513

-0.1228202 0.297472 1.5365
-0.1528099 0.2843892 1.53428
-0.126485 0.2649588 1.59513

-0.1324717 -0.2941131 1.53506
-0.1061469 -0.3135435 1.51625
-0.1361365 -0.3266263 1.46279

-0.3700659 0.127783 1.36544
-0.3437419 0.1083527 1.44637
-0.3400771 0.1408659 1.42699

0.1630885 0.0512245 1.78338
0.1367636 0.0706549 1.80125
0.1330989 0.0381417 1.81585

0.2084087 -0.0526627 1.72801
0.2120734 -0.0201495 1.73075
0.1820838 -0.0332323 1.767

0.170418 0.1162509 1.74001
0.1967429 0.0968205 1.72194
0.2004077 0.1293337 1.69301

0.2223964 0.3244129 1.36154
0.2523537 0.3372076 1.28169
0.2487158 0.3049345 1.36115

0.3173729 -0.097871 1.51402
0.3473625 -0.0847882 1.45385
0.3210377 -0.0653578 1.52404

-0.200452 -0.1382824 1.68458
-0.1741271 -0.1577128 1.69816
-0.1704623 -0.1251996 1.73248

-0.2464436 0.2126275 1.5285
-0.2201187 0.1931972 1.59651
-0.2164539 0.2257104 1.556

0.2187316 0.2918997 1.43671
0.2450564 0.2724693 1.43228
0.2487158 0.3049345 1.36115

-0.0271723 -0.3718347 1.41546
-0.0571619 -0.3849175 1.37196
-0.030612 -0.4041112 1.32632

-0.0608267 -0.4174307 1.27807
-0.0571619 -0.3849175 1.37196
-0.030612 -0.4041112 1.32632

0.3473625 -0.0847882 1.45385
0.3510273 -0.052275 1.46023
0.3210377 -0.0653578 1.52404

-0.0008098 -0.391214 1.3669
-0.0031993 -0.4224091 1.27524
-0.030612 -0.4041112 1.32632

-0.3284115 -0.0086172 1.52139
-0.3020867 -0.0280476 1.57517
-0.2984219 0.0044656 1.58516

-0.4000506 0.1146996 1.29485
-0.3950954 0.1470674 1.27807
-0.4263814 0.1341307 1.19307

0.3956761 0.0908606 1.3261
0.3693512 0.1102909 1.38247
0.3987163 0.1234331 1.2918

0.2340621 0.1749297 1.59842
0.2040725 0.1618469 1.65686
0.2303973 0.1424165 1.63851

0.0424585 0.245916 1.67522
0.0124689 0.2328332 1.70118
0.0161338 0.2653461 1.64732

0.2390697 -0.2866026 1.41473
0.2090801 -0.2996855 1.43485
0.2127449 -0.2671723 1.49262

-0.3020867 -0.0280476 1.57517
-0.272097 -0.0149648 1.63476
-0.2984219 0.0044656 1.58516

-0.2427788 0.2451407 1.48382
-0.2164539 0.2257104 1.556
-0.2127891 0.2582235 1.50792

0.2187316 0.2918997 1.43671
0.2223964 0.3244129 1.36154
0.2487158 0.3049345 1.36115

-0.2684322 0.0175484 1.64112
-0.2984219 0.0044656 1.58516
-0.2947571 0.0369788 1.58806

-0.3137524 0.1214355 1.50365
-0.3174172 0.0889224 1.51911
-0.3437419 0.1083527 1.44637

-0.0401809 0.271694 1.6313
-0.0101912 0.2847768 1.61214
-0.013856 0.2522636 1.66988

-0.0271723 -0.3718347 1.41546
-0.0008098 -0.391214 1.3669
-0.030612 -0.4041112 1.32632

-0.1564746 0.251876 1.58934
-0.126485 0.2649588 1.59513
-0.1301498 0.2324456 1.64601

-0.1827995 0.2713064 1.52479
-0.1864643 0.2387932 1.57626
-0.2127891 0.2582235 1.50792

-0.5 -0.0 1.02869
-0.4989295 -0.0327016 1.01762
-0.4671896 -0.0157742 1.11502

0.0975452 0.4903926 1.01714
0.0652631 0.4957224 1.02869
0.0767884 0.4651004 1.09812

-0.2054596 0.3232499 1.38811
-0.1754699 0.3363327 1.39764
-0.2018073 0.3566162 1.3143

-0.1718052 0.3688459 1.32087
-0.1982733 0.3910662 1.2282
-0.2018073 0.3566162 1.3143

-0.1718052 0.3688459 1.32087
-0.1754699 0.3363327 1.39764
-0.2018073 0.3566162 1.3143

-0.2611027 0.0825748 1.6325
-0.2874275 0.1020052 1.57207
-0.2910923 0.069492 1.58373

0.373016 0.1428041 1.34497
0.3693512 0.1102909 1.38247
0.3987163 0.1234331 1.2918

0.1630885 0.0512245 1.78338
0.1594237 0.0187113 1.79455
0.1330989 0.0381417 1.81585

0.2120734 -0.0201495 1.73075
0.1820838 -0.0332323 1.767
0.1857486 -0.0007191 1.76622

-0.1368079 -0.0796036 1.79653
-0.1667976 -0.0926864 1.75963
-0.1404727 -0.1121168 1.77303

-0.3571957 0.225103 1.27488
-0.3324349 0.2058557 1.3665
-0.3623724 0.1927668 1.31097

0.2750461 0.2855521 1.35311
0.3043663 0.2977779 1.26744
0.2778305 0.3168333 1.27919

-0.1961158 -0.3527919 1.33244
-0.1985391 -0.3854264 1.24164
-0.2238338 -0.3649008 1.25864

0.3203663 0.1816649 1.42738
0.2903766 0.1685821 1.50607
0.2940414 0.2010953 1.45761

0.2157382 0.0123637 1.72644
0.1894134 0.0317941 1.75846
0.1857486 -0.0007191 1.76622

-0.3364125 0.1733791 1.40026
-0.3623724 0.1927668 1.31097
-0.3661335 0.1603252 1.34225

0.2640518 0.1880125 1.53207
0.2340621 0.1749297 1.59842
0.260387 0.1554993 1.5763

-0.4410405 0.0040779 1.22009
-0.4388325 0.0356537 1.22221
-0.4697748 0.0178467 1.10894

-0.3571957 0.225103 1.27488
-0.3623724 0.1927668 1.31097
-0.3895183 0.2164792 1.20117

-0.1638042 0.1868496 1.67654
-0.1601394 0.2193628 1.63666
-0.1901291 0.20628 1.62017

0.3956761 0.0908606 1.3261
0.4250838 0.1035756 1.23184
0.3987163 0.1234331 1.2918

-0.3364125 0.1733791 1.40026
-0.3324349 0.2058557 1.3665
-0.3623724 0.1927668 1.31097

0.3510273 -0.052275 1.46023
0.3546921 -0.0197618 1.45945
0.3810169 -0.0391922 1.38799

0.0401366 -0.2806427 1.61497
0.0138117 -0.2612123 1.65474
0.0438013 -0.2481295 1.67109

0.1520942 -0.0463151 1.79611
0.1557589 -0.0138019 1.79878
0.1820838 -0.0332323 1.767

-0.2647675 0.0500616 1.64043
-0.2910923 0.069492 1.58373
-0.2947571 0.0369788 1.58806

0.0467947 0.0314065 1.86708
0.0504595 0.0639197 1.85604
0.0767843 0.0444893 1.85208

-0.1587966 -0.2746827 1.54649
-0.1887862 -0.2877655 1.48615
-0.1624614 -0.3071959 1.47808

-0.192451 -0.3202787 1.41343
-0.1887862 -0.2877655 1.48615
-0.1624614 -0.3071959 1.47808

0.1520942 -0.0463151 1.79611
0.178419 -0.0657455 1.76082
0.1820838 -0.0332323 1.767

-0.3284115 -0.0086172 1.52139
-0.3247467 0.023896 1.52792
-0.2984219 0.0044656 1.58516

-0.0804934 -0.0859511 1.83268
-0.0841582 -0.1184643 1.80932
-0.0541686 -0.1053815 1.83216

0.0804491 0.0770025 1.83758
0.1104388 0.0900853 1.81216
0.106774 0.0575721 1.83017

-0.1001601 0.2455284 1.64821
-0.126485 0.2649588 1.59513
-0.1301498 0.2324456 1.64601

0.2867118 0.1360689 1.54691
0.2830471 0.1035557 1.58014
0.2567222 0.1229861 1.61298

0.2084087 -0.0526627 1.72801
0.178419 -0.0657455 1.76082
0.1820838 -0.0332323 1.767

-0.2201187 0.1931972 1.59651
-0.2164539 0.2257104 1.556
-0.1901291 0.20628 1.62017

0.2267326 0.1099033 1.67124
0.2530574 0.0904729 1.64228
0.2567222 0.1229861 1.61298

-0.2224407 -0.3333615 1.34117
-0.1961158 -0.3527919 1.33244
-0.2238338 -0.3649008 1.25864

-0.192451 -0.3202787 1.41343
-0.1661262 -0.3397091 1.40135
-0.1624614 -0.3071959 1.47808

-0.1068183 -0.0665208 1.82632
-0.1368079 -0.0796036 1.79653
-0.1104831 -0.0990339 1.80639

-0.1864643 0.2387932 1.57626
-0.2164539 0.2257104 1.556
-0.2127891 0.2582235 1.50792

0.3167015 0.1491517 1.47254
0.3203663 0.1816649 1.42738
0.2903766 0.1685821 1.50607

0.0724482 0.2589988 1.64203
0.0461234 0.278429 1.61755
0.0761132 0.2915114 1.58043

-0.1038249 0.2130152 1.69507
-0.1001601 0.2455284 1.64821
-0.1301498 0.2324456 1.64601

0.2977062 0.2336085 1.40124
0.3275155 0.2464471 1.31306
0.3239773 0.2141401 1.37459

0.0804491 0.0770025 1.83758
0.0504595 0.0639197 1.85604
0.0767843 0.0444893 1.85208

-0.1564746 0.251876 1.58934
-0.1301498 0.2324456 1.64601
-0.1601394 0.2193628 1.63666

-0.2354492 0.3101671 1.37142
-0.2654024 0.2970008 1.34667
-0.2391079 0.27764 1.43146

0.1960715 0.3438432 1.35486
0.1660819 0.3307604 1.423
0.1696266 0.3631051 1.34075

-0.2727684 0.2320579 1.45228
-0.2990933 0.2514883 1.36759
-0.2690966 0.2645549 1.40333

0.0804491 0.0770025 1.83758
0.106774 0.0575721 1.83017
0.0767843 0.0444893 1.85208

-0.1638042 0.1868496 1.67654
-0.1338146 0.1999324 1.68933
-0.1601394 0.2193628 1.63666

-0.2654024 0.2970008 1.34667
-0.2391079 0.27764 1.43146
-0.2690966 0.2645549 1.40333

0.2830471 0.1035557 1.58014
0.2530574 0.0904729 1.64228
0.2567222 0.1229861 1.61298

-0.2427788 0.2451407 1.48382
-0.2127891 0.2582235 1.50792
-0.2391079 0.27764 1.43146

-0.2990933 0.2514883 1.36759
-0.3252841 0.2706114 1.27496
-0.2951807 0.2835527 1.3147

-0.1441375 -0.1446299 1.74244
-0.1704623 -0.1251996 1.73248
-0.1404727 -0.1121168 1.77303

0.0424585 0.245916 1.67522
0.0161338 0.2653461 1.64732
0.0461234 0.278429 1.61755

-0.0804934 -0.0859511 1.83268
-0.1104831 -0.0990339 1.80639
-0.0841582 -0.1184643 1.80932

-0.2684322 0.0175484 1.64112
-0.2647675 0.0500616 1.64043
-0.2947571 0.0369788 1.58806

0.0058107 -0.0792159 1.85702
-0.0205141 -0.0597855 1.86439
-0.0241789 -0.0922987 1.84804

0.2677165 0.2205257 1.48008
0.2977062 0.2336085 1.40124
0.2940414 0.2010953 1.45761

-0.3247467 0.023896 1.52792
-0.2984219 0.0044656 1.58516
-0.2947571 0.0369788 1.58806

0.1557589 -0.0138019 1.79878
0.1820838 -0.0332323 1.767
0.1857486 -0.0007191 1.76622

-0.3895183 0.2164792 1.20117
-0.3912309 0.1802558 1.2493
-0.4235218 0.1954268 1.12047

0.2640518 0.1880125 1.53207
0.260387 0.1554993 1.5763
0.2903766 0.1685821 1.50607

-0.1827995 0.2713064 1.52479
-0.2091244 0.2907367 1.45216
-0.2127891 0.2582235 1.50792

0.1001159 -0.2544771 1.6337
0.073791 -0.2350467 1.68037
0.0701262 -0.2675599 1.6279

-0.1564746 0.251876 1.58934
-0.1864643 0.2387932 1.57626
-0.1601394 0.2193628 1.63666

-0.1667976 -0.0926864 1.75963
-0.1704623 -0.1251996 1.73248
-0.1404727 -0.1121168 1.77303

-0.2224407 -0.3333615 1.34117
-0.2517138 -0.3454735 1.26279
-0.2238338 -0.3649008 1.25864

-0.321082 0.0564092 1.52713
-0.2910923 0.069492 1.58373
-0.2947571 0.0369788 1.58806

0.1913417 0.4619398 1.01307
0.1607197 0.4734651 1.01254
0.167491 0.4434087 1.09143

-0.2990933 0.2514883 1.36759
-0.2690966 0.2645549 1.40333
-0.2951807 0.2835527 1.3147

0.2867118 0.1360689 1.54691
0.2567222 0.1229861 1.61298
0.260387 0.1554993 1.5763

0.2267326 0.1099033 1.67124
0.2303973 0.1424165 1.63851
0.2567222 0.1229861 1.61298

-0.3623724 0.1927668 1.31097
-0.3895183 0.2164792 1.20117
-0.3912309 0.1802558 1.2493

-0.0101912 0.2847768 1.61214
-0.013856 0.2522636 1.66988
0.0161338 0.2653461 1.64732

-0.0051836 -0.1767555 1.77658
0.024806 -0.1636727 1.78916
0.0211413 -0.1961859 1.75169

0.1024378 0.2720816 1.60142
0.0761132 0.2915114 1.58043
0.1061029 0.304594 1.53571

-0.2611027 0.0825748 1.6325
-0.2647675 0.0500616 1.64043
-0.2910923 0.069492 1.58373

0.3275155 0.2464471 1.31306
0.3239773 0.2141401 1.37459
0.3536044 0.2269918 1.28291

0.3773522 -0.0717054 1.38539
0.3510273 -0.052275 1.46023
0.3810169 -0.0391922 1.38799

0.2157382 0.0123637 1.72644
0.2120734 -0.0201495 1.73075
0.1857486 -0.0007191 1.76622

-0.3737317 0.0952699 1.38072
-0.3700659 0.127783 1.36544
-0.3437419 0.1083527 1.44637

0.0124689 0.2328332 1.70118
-0.013856 0.2522636 1.66988
0.0161338 0.2653461 1.64732

-0.1141478 -0.1315471 1.77946
-0.087823 -0.1509775 1.77892
-0.0841582 -0.1184643 1.80932

-0.2091244 0.2907367 1.45216
-0.2127891 0.2582235 1.50792
-0.2391079 0.27764 1.43146

-0.3100876 0.1539487 1.48087
-0.3364125 0.1733791 1.40026
-0.3400771 0.1408659 1.42699

0.2303973 0.1424165 1.63851
0.2567222 0.1229861 1.61298
0.260387 0.1554993 1.5763

0.3998402 0.1566106 1.2539
0.3987163 0.1234331 1.2918
0.4285829 0.1387737 1.18496

0.2640518 0.1880125 1.53207
0.2903766 0.1685821 1.50607
0.2940414 0.2010953 1.45761

-0.3137524 0.1214355 1.50365
-0.3437419 0.1083527 1.44637
-0.3400771 0.1408659 1.42699

0.2977062 0.2336085 1.40124
0.2940414 0.2010953 1.45761
0.3239773 0.2141401 1.37459

-0.0278437 -0.1248119 1.82475
-0.0241789 -0.0922987 1.84804
-0.0541686 -0.1053815 1.83216

-0.321082 0.0564092 1.52713
-0.3247467 0.023896 1.52792
-0.2947571 0.0369788 1.58806

-0.0031993 -0.4224091 1.27524
-0.030612 -0.4041112 1.32632
-0.0312374 -0.4403829 1.21719

-0.0015188 -0.1442423 1.81043
-0.0278437 -0.1248119 1.82475
0.0021459 -0.1117291 1.83721

-0.0608267 -0.4174307 1.27807
-0.030612 -0.4041112 1.32632
-0.0312374 -0.4403829 1.21719

-0.0088484 -0.2092687 1.73554
-0.0051836 -0.1767555 1.77658
0.0211413 -0.1961859 1.75169

-0.3474068 0.0758395 1.4581
-0.321082 0.0564092 1.52713
-0.3174172 0.0889224 1.51911

-0.2427788 0.2451407 1.48382
-0.2391079 0.27764 1.43146
-0.2690966 0.2645549 1.40333

0.4250838 0.1035756 1.23184
0.3987163 0.1234331 1.2918
0.4285829 0.1387737 1.18496

0.3167015 0.1491517 1.47254
0.2867118 0.1360689 1.54691
0.2903766 0.1685821 1.50607

-0.2091244 0.2907367 1.45216
-0.2354492 0.3101671 1.37142
-0.2391079 0.27764 1.43146

-0.2874275 0.1020052 1.57207
-0.2910923 0.069492 1.58373
-0.3174172 0.0889224 1.51911

0.1134326 0.36962 1.37949
0.1097677 0.3371071 1.46186
0.1397313 0.3501544 1.40498

-0.0101912 0.2847768 1.61214
0.0197992 0.2978578 1.58575
0.0161338 0.2653461 1.64732

-0.2727684 0.2320579 1.45228
-0.2427788 0.2451407 1.48382
-0.2690966 0.2645549 1.40333

-0.087823 -0.1509775 1.77892
-0.0578333 -0.1378947 1.80534
-0.0841582 -0.1184643 1.80932

0.2677165 0.2205257 1.48008
0.2640518 0.1880125 1.53207
0.2940414 0.2010953 1.45761

-0.1141478 -0.1315471 1.77946
-0.1104831 -0.0990339 1.80639
-0.0841582 -0.1184643 1.80932

0.2340621 0.1749297 1.59842
0.2303973 0.1424165 1.63851
0.260387 0.1554993 1.5763

0.2867118 0.1360689 1.54691
0.260387 0.1554993 1.5763
0.2903766 0.1685821 1.50607

-0.1638042 0.1868496 1.67654
-0.1937938 0.1737668 1.65664
-0.1901291 0.20628 1.62017

-0.0804934 -0.0859511 1.83268
-0.0505038 -0.0728683 1.85198
-0.0541686 -0.1053815 1.83216

0.3793058 0.2079477 1.24502
0.3536044 0.2269918 1.28291
0.3823894 0.2399345 1.18215

0.3773522 -0.0717054 1.38539
0.4072104 -0.0586078 1.30699
0.3810169 -0.0391922 1.38799

0.1264408 -0.2739076 1.57943
0.0964511 -0.2869904 1.5772
0.1001159 -0.2544771 1.6337

0.0197992 0.2978578 1.58575
0.0161338 0.2653461 1.64732
0.0461234 0.278429 1.61755

0.1097677 0.3371071 1.46186
0.1360923 0.3176775 1.48327
0.1397313 0.3501544 1.40498

0.1894134 0.0317941 1.75846
0.1857486 -0.0007191 1.76622
0.1594237 0.0187113 1.79455

0.0497889 0.3109406 1.55206
0.0197992 0.2978578 1.58575
0.0461234 0.278429 1.61755

-0.0578333 -0.1378947 1.80534
-0.0841582 -0.1184643 1.80932
-0.0541686 -0.1053815 1.83216

-0.2654024 0.2970008 1.34667
-0.2912589 0.3160729 1.25279
-0.2951807 0.2835527 1.3147

-0.2201187 0.1931972 1.59651
-0.1937938 0.1737668 1.65664
-0.1901291 0.20628 1.62017

-0.3474068 0.0758395 1.4581
-0.3174172 0.0889224 1.51911
-0.3437419 0.1083527 1.44637

0.3203663 0.1816649 1.42738
0.3502138 0.1947637 1.34036
0.3239773 0.2141401 1.37459

-0.2654024 0.2970008 1.34667
-0.2690966 0.2645549 1.40333
-0.2951807 0.2835527 1.3147

0.1557589 -0.0138019 1.79878
0.1294341 0.0056285 1.8235
0.1594237 0.0187113 1.79455

0.0497889 0.3109406 1.55206
0.0461234 0.278429 1.61755
0.0761132 0.2915114 1.58043

-0.321082 0.0564092 1.52713
-0.2910923 0.069492 1.58373
-0.3174172 0.0889224 1.51911

-0.0205141 -0.0597855 1.86439
-0.0505038 -0.0728683 1.85198
-0.0241789 -0.0922987 1.84804

0.3203663 0.1816649 1.42738
0.2940414 0.2010953 1.45761
0.3239773 0.2141401 1.37459

-0.1441375 -0.1446299 1.74244
-0.1141478 -0.1315471 1.77946
-0.1404727 -0.1121168 1.77303

0.0497889 0.3109406 1.55206
0.0797791 0.324022 1.51087
0.0761132 0.2915114 1.58043

-0.3474068 0.0758395 1.4581
-0.3737317 0.0952699 1.38072
-0.3437419 0.1083527 1.44637

0.3502138 0.1947637 1.34036
0.3239773 0.2141401 1.37459
0.3536044 0.2269918 1.28291

0.3502138 0.1947637 1.34036
0.3793058 0.2079477 1.24502
0.3536044 0.2269918 1.28291

-0.3100876 0.1539487 1.48087
-0.3137524 0.1214355 1.50365
-0.3400771 0.1408659 1.42699

0.1557589 -0.0138019 1.79878
0.1857486 -0.0007191 1.76622
0.1594237 0.0187113 1.79455

0.0058107 -0.0792159 1.85702
-0.0241789 -0.0922987 1.84804
0.0021459 -0.1117291 1.83721

0.1294341 0.0056285 1.8235
0.1594237 0.0187113 1.79455
0.1330989 0.0381417 1.81585

0.073791 -0.2350467 1.68037
0.0474661 -0.2156163 1.71964
0.0438013 -0.2481295 1.67109

-0.0278437 -0.1248119 1.82475
-0.0241789 -0.0922987 1.84804
0.0021459 -0.1117291 1.83721

-0.3364125 0.1733791 1.40026
-0.3400771 0.1408659 1.42699
-0.3661335 0.1603252 1.34225

0.0401366 -0.2806427 1.61497
0.0664614 -0.3000731 1.56773
0.0701262 -0.2675599 1.6279

0.1097677 0.3371071 1.46186
0.0797791 0.324022 1.51087
0.1061029 0.304594 1.53571

0.0797791 0.324022 1.51087
0.0761132 0.2915114 1.58043
0.1061029 0.304594 1.53571

-0.3700659 0.127783 1.36544
-0.3950954 0.1470674 1.27807
-0.3661335 0.1603252 1.34225

0.1294341 0.0056285 1.8235
0.1031092 0.0250589 1.84125
0.1330989 0.0381417 1.81585

0.1134326 0.36962 1.37949
0.1433869 0.3826562 1.31801
0.1397313 0.3501544 1.40498

-0.0278437 -0.1248119 1.82475
-0.0578333 -0.1378947 1.80534
-0.0541686 -0.1053815 1.83216

-0.0088484 -0.2092687 1.73554
0.0174765 -0.2286991 1.70694
0.0211413 -0.1961859 1.75169

-0.3700659 0.127783 1.36544
-0.3400771 0.1408659 1.42699
-0.3661335 0.1603252 1.34225

0.0401366 -0.2806427 1.61497
0.0438013 -0.2481295 1.67109
0.0701262 -0.2675599 1.6279

0.073791 -0.2350467 1.68037
0.0438013 -0.2481295 1.67109
0.0701262 -0.2675599 1.6279

0.1227762 -0.3064211 1.51871
0.1264408 -0.2739076 1.57943
0.0964511 -0.2869904 1.5772

0.1227762 -0.3064211 1.51871
0.1527659 -0.2933383 1.51732
0.1264408 -0.2739076 1.57943

0.1491021 -0.3258529 1.45221
0.1227762 -0.3064211 1.51871
0.1527659 -0.2933383 1.51732

0.1191117 -0.3389347 1.45001
0.1227762 -0.3064211 1.51871
0.0927863 -0.3195035 1.51285

0.1191117 -0.3389347 1.45001
0.0927863 -0.3195035 1.51285
0.0891137 -0.3519893 1.44046

0.1491021 -0.3258529 1.45221
0.1191117 -0.3389347 1.45001
0.1227762 -0.3064211 1.51871

0.2090801 -0.2996855 1.43485
0.179092 -0.3127705 1.44719
0.2050417 -0.332192 1.36911

0.235405 -0.3191158 1.35319
0.2090801 -0.2996855 1.43485
0.2050417 -0.332192 1.36911

0.1754335 -0.3452925 1.37752
0.1491021 -0.3258529 1.45221
0.179092 -0.3127705 1.44719

0.1454361 -0.3583641 1.37899
0.1491021 -0.3258529 1.45221
0.1191117 -0.3389347 1.45001

0.235405 -0.3191158 1.35319
0.2297119 -0.3515392 1.28412
0.2050417 -0.332192 1.36911

0.1454361 -0.3583641 1.37899
0.1754335 -0.3452925 1.37752
0.1491021 -0.3258529 1.45221

0.1717888 -0.3777975 1.29951
0.1454361 -0.3583641 1.37899
0.1754335 -0.3452925 1.37752

0.141811 -0.3908564 1.29772
0.1454361 -0.3583641 1.37899
0.1153957 -0.3712782 1.37337

0.141811 -0.3908564 1.29772
0.1382681 -0.4226721 1.20862
0.1114334 -0.4029632 1.28951

0.1717888 -0.3777975 1.29951
0.141811 -0.3908564 1.29772
0.1454361 -0.3583641 1.37899

0.1682636 -0.4101574 1.21242
0.141811 -0.3908564 1.29772
0.1382681 -0.4226721 1.20862

0.1980624 -0.3973303 1.21081
0.1717888 -0.3777975 1.29951
0.2015276 -0.3647484 1.29463

0.1682636 -0.4101574 1.21242
0.1717888 -0.3777975 1.29951
0.141811 -0.3908564 1.29772

0.4829629 -0.1294095 1.02385
0.4580586 -0.1056398 1.10548
0.451084 -0.1364953 1.10154

0.1980624 -0.3973303 1.21081
0.1682636 -0.4101574 1.21242
0.1717888 -0.3777975 1.29951

-0.4036854 0.0821831 1.30657
-0.4305577 0.1002476 1.21403
-0.435495 0.0670502 1.22106

-0.4388325 0.0356537 1.22221
-0.407587 0.049513 1.31115
-0.435495 0.0670502 1.22106

0.3793058 0.2079477 1.24502
0.3823894 0.2399345 1.18215
0.4117279 0.2221371 1.11595

0.0144733 -0.4710156 1.10156
0.0491661 -0.4651758 1.11708
0.0231684 -0.4413719 1.21504

0.1433869 0.3826562 1.31801
0.1728487 0.3940485 1.25268
0.1469277 0.4163488 1.21214

0.1170672 0.402093 1.28891
0.1147894 0.4333245 1.19429
0.1469277 0.4163488 1.21214

-0.0291486 0.369214 1.42188
-0.0251749 0.4017461 1.33517
0.0009673 0.3822291 1.39082

0.0309507 0.3954206 1.35211
0.0049137 0.4149905 1.29946
0.0346711 0.4273817 1.25639

0.0271561 0.3628216 1.43843
0.0309507 0.3954206 1.35211
0.0009673 0.3822291 1.39082

-0.0028381 0.3497492 1.47287
-0.0291486 0.369214 1.42188
0.0009673 0.3822291 1.39082

0.0309507 0.3954206 1.35211
0.0605382 0.4079475 1.30701
0.0346711 0.4273817 1.25639

-0.280429 0.3821106 1.09276
-0.2850028 0.3487263 1.18467
-0.3036867 0.3688422 1.07099

-0.4036854 0.0821831 1.30657
-0.407587 0.049513 1.31115
-0.435495 0.0670502 1.22106

-0.1294095 0.4829629 1.02407
-0.1607197 0.4734651 1.03347
-0.1344655 0.4491656 1.11211

-0.1294095 0.4829629 1.02407
-0.1047527 0.46024 1.1004
-0.1344655 0.4491656 1.11211

0.3541084 -0.2697234 1.20394
0.3666041 -0.3001218 1.09031
0.3849052 -0.2758191 1.09102

-0.1736408 -0.4094839 1.20461
-0.2042 -0.417623 1.1322
-0.1899572 -0.4378391 1.07849

0.0092039 0.4473097 1.19707
0.0346711 0.4273817 1.25639
0.0424315 0.4641047 1.12319

0.1170672 0.402093 1.28891
0.1433869 0.3826562 1.31801
0.1469277 0.4163488 1.21214

-0.1117828 0.3949129 1.31187
-0.1385467 0.4146968 1.23041
-0.1089125 0.4281273 1.21782

-0.0817848 0.4079765 1.29564
-0.0786397 0.439917 1.19977
-0.1089125 0.4281273 1.21782

-0.0894514 -0.4347228 1.20806
-0.120806 -0.4435963 1.14693
-0.1036282 -0.464237 1.08507

0.4072104 -0.0586078 1.30699
0.4432092 -0.0480939 1.20262
0.434154 -0.0812322 1.21685

0.4035644 -0.0911231 1.3029
0.4275748 -0.1130894 1.21333
0.434154 -0.0812322 1.21685

0.0092039 0.4473097 1.19707
0.0049137 0.4149905 1.29946
0.0346711 0.4273817 1.25639

-0.0028381 0.3497492 1.47287
0.0271561 0.3628216 1.43843
0.0009673 0.3822291 1.39082

0.2238537 -0.4162315 1.09908
0.1980624 -0.3973303 1.21081
0.2262231 -0.3840494 1.2047

0.194519 -0.4295724 1.10217
0.1980624 -0.3973303 1.21081
0.1682636 -0.4101574 1.21242

0.1682636 -0.4101574 1.21242
0.1382681 -0.4226721 1.20862
0.1653309 -0.441981 1.10183

0.2255229 0.3559875 1.28001
0.2523537 0.3372076 1.28169
0.2527065 0.3693589 1.19768

0.1913417 -0.4619398 1.02082
0.194519 -0.4295724 1.10217
0.1653309 -0.441981 1.10183

0.1607197 -0.4734651 1.02093
0.1913417 -0.4619398 1.02082
0.1653309 -0.441981 1.10183

0.4452122 -0.009901 1.20346
0.4432092 -0.0480939 1.20262
0.467384 -0.0313658 1.11827

-0.1117828 0.3949129 1.31187
-0.0817848 0.4079765 1.29564
-0.1089125 0.4281273 1.21782

-0.2850028 0.3487263 1.18467
-0.3189484 0.3407777 1.12136
-0.3036867 0.3688422 1.07099

0.4035644 -0.0911231 1.3029
0.4072104 -0.0586078 1.30699
0.434154 -0.0812322 1.21685

0.3570491 -0.2343492 1.262
0.3621971 -0.2015453 1.30046
0.3887706 -0.2219341 1.19324

-0.3483455 0.3193342 1.09503
-0.3189484 0.3407777 1.12136
-0.3209489 0.3015878 1.21691

-0.441183 0.1660495 1.09776
-0.4263814 0.1341307 1.19307
-0.4149453 0.1657679 1.19774

-0.4590824 -0.107043 1.10272
-0.4571194 -0.0707149 1.13474
-0.4434735 -0.0896694 1.182

-0.4220452 -0.0803788 1.25366
-0.4571194 -0.0707149 1.13474
-0.4434735 -0.0896694 1.182

0.2586256 -0.3385353 1.26447
0.291026 -0.3313275 1.21901
0.2756137 -0.3579742 1.18117

0.3275155 0.2464471 1.31306
0.3319188 0.2802612 1.24155
0.3581745 0.2610569 1.21278

0.3536044 0.2269918 1.28291
0.3823894 0.2399345 1.18215
0.3581745 0.2610569 1.21278

0.2523537 0.3372076 1.28169
0.2841433 0.3501267 1.18596
0.2527065 0.3693589 1.19768

-0.3483455 0.3193342 1.09503
-0.3500839 0.2885612 1.17513
-0.3209489 0.3015878 1.21691

-0.4734651 -0.1607197 1.02528
-0.4499085 -0.1369523 1.10742
-0.4385054 -0.1661976 1.10997

-0.3252841 0.2706114 1.27496
-0.3500839 0.2885612 1.17513
-0.3209489 0.3015878 1.21691

-0.2912589 0.3160729 1.25279
-0.2951807 0.2835527 1.3147
-0.3209489 0.3015878 1.21691

-0.441183 0.1660495 1.09776
-0.4263814 0.1341307 1.19307
-0.4567572 0.1399914 1.07322

0.0257034 -0.4103893 1.31045
-0.0031993 -0.4224091 1.27524
0.0231684 -0.4413719 1.21504

0.3226119 0.3447476 1.09973
0.330108 0.3129071 1.1734
0.303812 0.3244785 1.20625

0.0520082 -0.429496 1.24571
0.0783361 -0.4459716 1.17702
0.0491661 -0.4651758 1.11708

0.3917529 -0.1893106 1.23854
0.3887706 -0.2219341 1.19324
0.4171882 -0.2066627 1.13022

0.194519 -0.4295724 1.10217
0.1682636 -0.4101574 1.21242
0.1653309 -0.441981 1.10183

-0.0031993 -0.4224091 1.27524
-0.0312374 -0.4403829 1.21719
-0.0026368 -0.449375 1.18928

0.3541084 -0.2697234 1.20394
0.3666041 -0.3001218 1.09031
0.341945 -0.296864 1.17682

-0.0312374 -0.4403829 1.21719
-0.0469485 -0.469575 1.09846
-0.0608105 -0.4450714 1.18931

-0.4671896 -0.0157742 1.11502
-0.4410405 0.0040779 1.22009
-0.4380788 -0.0199851 1.22237

-0.3536079 0.2575843 1.22957
-0.3500839 0.2885612 1.17513
-0.3807401 0.2756171 1.10741

0.0520082 -0.429496 1.24571
0.0491661 -0.4651758 1.11708
0.0231684 -0.4413719 1.21504

0.4140531 0.0064735 1.30058
0.4452122 -0.009901 1.20346
0.4388729 0.02084 1.2238

0.4178062 0.0389767 1.28656
0.4478227 0.0510656 1.18563
0.4388729 0.02084 1.2238

-0.2615555 0.3290965 1.28275
-0.2850028 0.3487263 1.18467
-0.2567979 0.3591046 1.21036

0.4452122 -0.009901 1.20346
0.467384 -0.0313658 1.11827
0.4765403 -0.0091856 1.07935

0.0520082 -0.429496 1.24571
0.0812867 -0.4156718 1.2729
0.0783361 -0.4459716 1.17702

0.3621971 -0.2015453 1.30046
0.3917529 -0.1893106 1.23854
0.3887706 -0.2219341 1.19324

0.194519 -0.4295724 1.10217
0.2238537 -0.4162315 1.09908
0.1980624 -0.3973303 1.21081

-0.25 0.4330127 1.02735
-0.2237555 0.4118624 1.11149
-0.2528031 0.3965579 1.10672

0.089726 0.4196593 1.25611
0.0605382 0.4079475 1.30701
0.0648677 0.4382982 1.21135

-0.0786397 0.439917 1.19977
-0.0491213 0.4522201 1.17206
-0.074822 0.4695179 1.08507

-0.4829629 0.1294095 1.01027
-0.4903926 0.0975452 1.01857
-0.4597938 0.1096474 1.09689

-0.4903926 0.0975452 1.01857
-0.4644497 0.0794111 1.10406
-0.4597938 0.1096474 1.09689

-0.1430075 -0.3910314 1.2926
-0.1736408 -0.4094839 1.20461
-0.1442571 -0.4238461 1.19286

-0.1167481 -0.4105505 1.26148
-0.120806 -0.4435963 1.14693
-0.1442571 -0.4238461 1.19286

-0.1047527 0.46024 1.1004
-0.0786397 0.439917 1.19977
-0.074822 0.4695179 1.08507

0.2255229 0.3559875 1.28001
0.2527065 0.3693589 1.19768
0.226124 0.38561 1.19522

-0.4019456 0.2479652 1.09441
-0.3807401 0.2756171 1.10741
-0.3759363 0.2436867 1.19055

-0.2211443 -0.4484364 1.02572
-0.2042 -0.417623 1.1322
-0.1899572 -0.4378391 1.07849

0.3275155 0.2464471 1.31306
0.3536044 0.2269918 1.28291
0.3581745 0.2610569 1.21278

0.3570491 -0.2343492 1.262
0.3887706 -0.2219341 1.19324
0.3764877 -0.25145 1.17778

-0.3781758 -0.1504041 1.31995
-0.3767124 -0.1855164 1.28253
-0.4026015 -0.1702346 1.21943

0.2945088 -0.2938419 1.2961
0.322801 -0.2797103 1.26087
0.3198933 -0.3116076 1.19982

0.3463183 -0.3231571 1.09076
0.3230096 -0.343631 1.09989
0.3198933 -0.3116076 1.19982

-0.2912589 0.3160729 1.25279
-0.2850028 0.3487263 1.18467
-0.3189484 0.3407777 1.12136

-0.2237555 0.4118624 1.11149
-0.2280511 0.3775222 1.22203
-0.2528031 0.3965579 1.10672

-0.3252841 0.2706114 1.27496
-0.2951807 0.2835527 1.3147
-0.3209489 0.3015878 1.21691

0.0346711 0.4273817 1.25639
0.0424315 0.4641047 1.12319
0.0648677 0.4382982 1.21135

-0.1385467 0.4146968 1.23041
-0.1680861 0.4025255 1.23277
-0.1644518 0.4355017 1.11811

0.375828 0.1754135 1.29995
0.3998402 0.1566106 1.2539
0.4015537 0.1889769 1.206

0.2211443 -0.4484364 1.01965
0.25 -0.4330127 1.01728
0.2238537 -0.4162315 1.09908

0.2211443 -0.4484364 1.01965
0.194519 -0.4295724 1.10217
0.2238537 -0.4162315 1.09908

-0.0652631 -0.4957224 1.02053
-0.0767884 -0.4651004 1.09589
-0.0469485 -0.469575 1.09846

0.3966767 0.3043807 1.01868
0.3759199 0.3296729 1.00663
0.3648605 0.2998781 1.10932

0.4829629 -0.1294095 1.02385
0.4903926 -0.0975452 1.02251
0.4580586 -0.1056398 1.10548

0.0 -0.5 1.02028
0.0144733 -0.4710156 1.10156
-0.0163889 -0.4716956 1.09843

-0.4330127 -0.25 1.01642
-0.4157348 -0.2777851 1.01692
-0.4020327 -0.25 1.09541

0.4903926 0.0975452 1.02124
0.4564967 0.1097973 1.10954
0.4681497 0.0759997 1.08878

0.4619398 0.1913417 1.01463
0.4304403 0.1938941 1.09568
0.4452152 0.1659941 1.08347

0.3966767 0.3043807 1.01868
0.3876573 0.2723695 1.09254
0.3648605 0.2998781 1.10932

-0.0327016 -0.4989295 1.01927
0.0 -0.5 1.02028
-0.0163889 -0.4716956 1.09843

0.4957224 0.0652631 1.00639
0.4903926 0.0975452 1.02124
0.4681497 0.0759997 1.08878

-0.0652631 -0.4957224 1.02053
-0.0327016 -0.4989295 1.01927
-0.0469485 -0.469575 1.09846

-0.4157348 -0.2777851 1.01692
-0.3831733 -0.2745781 1.0964
-0.4020327 -0.25 1.09541

0.3759199 -0.3296729 1.01389
0.3966767 -0.3043807 1.0141
0.3666041 -0.3001218 1.09031

-0.3759199 -0.3296729 1.02539
-0.3535534 -0.3535534 1.02334
-0.3419449 -0.3209353 1.10975

-0.3535534 -0.3535534 1.02334
-0.3222432 -0.3440555 1.09828
-0.3419449 -0.3209353 1.10975

0.4734651 0.1607197 1.00371
0.4619398 0.1913417 1.01463
0.4452152 0.1659941 1.08347

-0.4484364 -0.2211443 1.01945
-0.4330127 -0.25 1.01642
-0.4160267 -0.2224806 1.09868

-0.4484364 -0.2211443 1.01945
-0.4289488 -0.1950852 1.10322
-0.4160267 -0.2224806 1.09868

0.3296729 -0.3759199 1.01779
0.3535534 -0.3535534 1.01718
0.3230096 -0.343631 1.09989

0.3759199 -0.3296729 1.01389
0.3463183 -0.3231571 1.09076
0.3666041 -0.3001218 1.09031

0.4903926 -0.0975452 1.02251
0.4651004 -0.0767884 1.09892
0.4580586 -0.1056398 1.10548

0.3043807 -0.3966767 1.01549
0.3296729 -0.3759199 1.01779
0.300337 -0.3659617 1.09528

0.3535534 -0.3535534 1.01718
0.3463183 -0.3231571 1.09076
0.3230096 -0.343631 1.09989

0.3043807 -0.3966767 1.01549
0.2757353 -0.3842 1.0917
0.300337 -0.3659617 1.09528

0.4157348 -0.2777851 1.01619
0.4011129 -0.249808 1.08869
0.3849052 -0.2758191 1.09102

0.3793058 0.2079477 1.24502
0.4117279 0.2221371 1.11595
0.4015537 0.1889769 1.206

0.4304403 0.1938941 1.09568
0.4117279 0.2221371 1.11595
0.4015537 0.1889769 1.206

0.3987921 -0.123695 1.29099
0.4275748 -0.1130894 1.21333
0.4223759 -0.1465036 1.19939

0.3966767 -0.3043807 1.0141
0.4157348 -0.2777851 1.01619
0.3849052 -0.2758191 1.09102

-0.017877 0.4698795 1.10812
0.0092039 0.4473097 1.19707
0.0154658 0.4758418 1.07957

0.1382681 -0.4226721 1.20862
0.1114334 -0.4029632 1.28951
0.1079358 -0.4338763 1.19875

0.2586256 -0.3385353 1.26447
0.2297119 -0.3515392 1.28412
0.2523446 -0.3698465 1.19548

0.2503298 0.4006528 1.09477
0.2527065 0.3693589 1.19768
0.226124 0.38561 1.19522

0.199051 0.3753931 1.2705
0.2002743 0.4055159 1.18409
0.226124 0.38561 1.19522

0.0257034 -0.4103893 1.31045
0.0520082 -0.429496 1.24571
0.0231684 -0.4413719 1.21504

-0.3521977 -0.2361762 1.26981
-0.3268773 -0.2555377 1.2981
-0.3552793 -0.2672981 1.20572

0.3226119 0.3447476 1.09973
0.330108 0.3129071 1.1734
0.3510776 0.3290525 1.06444

0.1294095 0.4829629 1.01148
0.0975452 0.4903926 1.01714
0.1072062 0.4618146 1.08923

0.3917529 -0.1893106 1.23854
0.3945982 -0.1570662 1.26968
0.4181564 -0.178122 1.17375

-0.4734651 -0.1607197 1.02528
-0.4619398 -0.1913417 1.02378
-0.4385054 -0.1661976 1.10997

-0.42571 -0.112892 1.22043
-0.4155369 -0.1439262 1.2226
-0.3950167 -0.126404 1.29497

-0.0894514 -0.4347228 1.20806
-0.0608267 -0.4174307 1.27807
-0.0608105 -0.4450714 1.18931

-0.2517138 -0.3454735 1.26279
-0.2763212 -0.35758 1.1816
-0.2504225 -0.3765099 1.18166

0.3876573 0.2723695 1.09254
0.3823894 0.2399345 1.18215
0.4061044 0.2524453 1.0693

-0.3781758 -0.1504041 1.31995
-0.3693955 -0.1192396 1.37395
-0.3950167 -0.126404 1.29497

-0.3949923 -0.0988228 1.32117
-0.42571 -0.112892 1.22043
-0.3950167 -0.126404 1.29497

0.1294095 -0.4829629 1.0158
0.104314 -0.4633678 1.08682
0.1339764 -0.4526114 1.09841

0.4011129 -0.249808 1.08869
0.3887706 -0.2219341 1.19324
0.3764877 -0.25145 1.17778

-0.1985391 -0.3854264 1.24164
-0.2238338 -0.3649008 1.25864
-0.2241558 -0.3973222 1.16875

0.3043663 0.2977779 1.26744
0.330108 0.3129071 1.1734
0.303812 0.3244785 1.20625

0.2778305 0.3168333 1.27919
0.2841433 0.3501267 1.18596
0.303812 0.3244785 1.20625

-0.3912309 0.1802558 1.2493
-0.4235218 0.1954268 1.12047
-0.4149453 0.1657679 1.19774

-0.3950954 0.1470674 1.27807
-0.4263814 0.1341307 1.19307
-0.4149453 0.1657679 1.19774

0.1382681 -0.4226721 1.20862
0.1653309 -0.441981 1.10183
0.1339764 -0.4526114 1.09841

0.1294095 -0.4829629 1.0158
0.1607197 -0.4734651 1.02093
0.1339764 -0.4526114 1.09841

0.2002743 0.4055159 1.18409
0.226124 0.38561 1.19522
0.2263309 0.4174999 1.08961

-0.25 0.4330127 1.02735
-0.2777851 0.4157348 1.01902
-0.2528031 0.3965579 1.10672

0.4204364 0.0716065 1.26421
0.4478227 0.0510656 1.18563
0.4433704 0.0839285 1.18323

-0.4135666 -0.0137957 1.3006
-0.4207005 -0.0471632 1.26891
-0.4380788 -0.0199851 1.22237

-0.3571957 0.225103 1.27488
-0.3895183 0.2164792 1.20117
-0.3759363 0.2436867 1.19055

-0.2768862 -0.3270493 1.25688
-0.3072159 -0.313392 1.22646
-0.2968161 -0.34182 1.17706

0.2777851 -0.4157348 1.01631
0.2757353 -0.3842 1.0917
0.2507383 -0.4006315 1.09569

0.0975452 0.4903926 1.01714
0.0767884 0.4651004 1.09812
0.1072062 0.4618146 1.08923

-0.4734651 0.1607197 1.01146
-0.441183 0.1660495 1.09776
-0.4567572 0.1399914 1.07322

0.4275748 -0.1130894 1.21333
0.4580586 -0.1056398 1.10548
0.451084 -0.1364953 1.10154

-0.0975452 0.4903926 1.01479
-0.1047527 0.46024 1.1004
-0.074822 0.4695179 1.08507

0.322801 -0.2797103 1.26087
0.3541084 -0.2697234 1.20394
0.341945 -0.296864 1.17682

0.2238537 -0.4162315 1.09908
0.2262231 -0.3840494 1.2047
0.2507383 -0.4006315 1.09569

-0.4207005 -0.0471632 1.26891
-0.4516991 -0.0399194 1.17593
-0.4380788 -0.0199851 1.22237

-0.4619398 -0.1913417 1.02378
-0.4289488 -0.1950852 1.10322
-0.4385054 -0.1661976 1.10997

-0.3043807 -0.3966767 1.01052
-0.2777851 -0.4157348 1.01005
-0.2776187 -0.3866265 1.08524

-0.120806 -0.4435963 1.14693
-0.1442571 -0.4238461 1.19286
-0.1440541 -0.4541326 1.08091

-0.3895183 0.2164792 1.20117
-0.4235218 0.1954268 1.12047
-0.4192869 0.2262031 1.07664

-0.3521977 -0.2361762 1.26981
-0.3823461 -0.2207045 1.21636
-0.3750058 -0.2497514 1.18511

0.4285829 0.1387737 1.18496
0.4452152 0.1659941 1.08347
0.4573446 0.1409389 1.06834

-0.0 0.5 1.01678
-0.017877 0.4698795 1.10812
0.0154658 0.4758418 1.07957

-0.3268773 -0.2555377 1.2981
-0.3314049 -0.2881532 1.22238
-0.3552793 -0.2672981 1.20572

0.4178062 0.0389767 1.28656
0.4140531 0.0064735 1.30058
0.4388729 0.02084 1.2238

0.4275748 -0.1130894 1.21333
0.451084 -0.1364953 1.10154
0.4223759 -0.1465036 1.19939

0.0812867 -0.4156718 1.2729
0.0783361 -0.4459716 1.17702
0.1079358 -0.4338763 1.19875

0.104314 -0.4633678 1.08682
0.0783361 -0.4459716 1.17702
0.1079358 -0.4338763 1.19875

-0.0327016 -0.4989295 1.01927
-0.0469485 -0.469575 1.09846
-0.0163889 -0.4716956 1.09843

-0.4330127 -0.25 1.01642
-0.4020327 -0.25 1.09541
-0.4160267 -0.2224806 1.09868

0.3296729 -0.3759199 1.01779
0.3230096 -0.343631 1.09989
0.300337 -0.3659617 1.09528

0.2777851 0.4157348 1.01704
0.2503298 0.4006528 1.09477
0.2787073 0.3836055 1.08969

0.3966767 -0.3043807 1.0141
0.3666041 -0.3001218 1.09031
0.3849052 -0.2758191 1.09102

-0.2317844 0.3426803 1.30277
-0.2615555 0.3290965 1.28275
-0.2567979 0.3591046 1.21036

0.1607197 0.4734651 1.01254
0.167491 0.4434087 1.09143
0.1382707 0.4552349 1.09381

0.1607197 -0.4734651 1.02093
0.1653309 -0.441981 1.10183
0.1339764 -0.4526114 1.09841

-0.4330127 0.25 1.0101
-0.4484364 0.2211443 1.01907
-0.4192869 0.2262031 1.07664

-0.4989295 0.0327016 1.02441
-0.4697748 0.0178467 1.10894
-0.4672006 0.0496544 1.10733

0.0605382 0.4079475 1.30701
0.0346711 0.4273817 1.25639
0.0648677 0.4382982 1.21135

-0.3043807 -0.3966767 1.01052
-0.2776187 -0.3866265 1.08524
-0.3014141 -0.3670231 1.08624

0.4829629 0.1294095 1.01353
0.4564967 0.1097973 1.10954
0.4573446 0.1409389 1.06834

0.3296729 0.3759199 1.01033
0.3226119 0.3447476 1.09973
0.3039032 0.3702153 1.06801

0.2211443 0.4484364 1.0115
0.1913417 0.4619398 1.01307
0.1972558 0.4326568 1.08526

0.4989295 0.0327016 1.01373
0.4694702 0.0175853 1.10956
0.4760189 0.0485231 1.06977

-0.4957224 0.0652631 1.02173
-0.4989295 0.0327016 1.02441
-0.4672006 0.0496544 1.10733

-0.4989295 -0.0327016 1.01762
-0.4671896 -0.0157742 1.11502
-0.4751127 -0.0461301 1.07529

0.4478227 0.0510656 1.18563
0.4681497 0.0759997 1.08878
0.4433704 0.0839285 1.18323

0.2757353 -0.3842 1.0917
0.2507383 -0.4006315 1.09569
0.2523446 -0.3698465 1.19548

-0.1294095 -0.4829629 1.03421
-0.0975452 -0.4903926 1.01639
-0.1036282 -0.464237 1.08507

-0.2777851 0.4157348 1.01902
-0.280429 0.3821106 1.09276
-0.2528031 0.3965579 1.10672

0.3823894 0.2399345 1.18215
0.4117279 0.2221371 1.11595
0.4061044 0.2524453 1.0693

0.25 0.4330127 1.01453
0.2211443 0.4484364 1.0115
0.2263309 0.4174999 1.08961

-0.3536079 0.2575843 1.22957
-0.3807401 0.2756171 1.10741
-0.3759363 0.2436867 1.19055

-0.3043807 0.3966767 1.00583
-0.280429 0.3821106 1.09276
-0.3036867 0.3688422 1.07099

0.4157348 0.2777851 1.00655
0.3876573 0.2723695 1.09254
0.4061044 0.2524453 1.0693

0.2503298 0.4006528 1.09477
0.2527065 0.3693589 1.19768
0.2787073 0.3836055 1.08969

-0.2211443 -0.4484364 1.02572
-0.2042 -0.417623 1.1322
-0.2292834 -0.421176 1.06718

-0.4671896 -0.0157742 1.11502
-0.4516991 -0.0399194 1.17593
-0.4751127 -0.0461301 1.07529

0.0975452 -0.4903926 1.00281
0.104314 -0.4633678 1.08682
0.0785757 -0.4729084 1.06628

-0.1607197 -0.4734651 1.01534
-0.1294095 -0.4829629 1.03421
-0.1440541 -0.4541326 1.08091

-0.3483455 0.3193342 1.09503
-0.3500839 0.2885612 1.17513
-0.3707633 0.303972 1.06401

-0.3296729 -0.3759199 1.01602
-0.3222432 -0.3440555 1.09828
-0.3014141 -0.3670231 1.08624

-0.1167481 -0.4105505 1.26148
-0.1430075 -0.3910314 1.2926
-0.1442571 -0.4238461 1.19286

0.5 0.0 1.01646
0.4989295 -0.0327016 1.02563
0.4765403 -0.0091856 1.07935

-0.0327016 0.4989295 1.00829
-0.017877 0.4698795 1.10812
-0.0471381 0.4786013 1.06205

-0.3759199 0.3296729 1.00488
-0.3483455 0.3193342 1.09503
-0.3707633 0.303972 1.06401

0.4957224 -0.0652631 1.01241
0.4989295 -0.0327016 1.02563
0.4742422 -0.0534201 1.0763

0.3535534 0.3535534 1.00703
0.3226119 0.3447476 1.09973
0.3510776 0.3290525 1.06444

-0.2211443 -0.4484364 1.02572
-0.1913417 -0.4619398 1.01334
-0.1899572 -0.4378391 1.07849

0.4330127 -0.25 1.0103
0.4484364 -0.2211443 1.02522
0.4173563 -0.2314498 1.07549

0.25 -0.4330127 1.01728
0.2777851 -0.4157348 1.01631
0.2507383 -0.4006315 1.09569

-0.0491213 0.4522201 1.17206
-0.074822 0.4695179 1.08507
-0.0471381 0.4786013 1.06205

-0.4671896 -0.0157742 1.11502
-0.4516991 -0.0399194 1.17593
-0.4380788 -0.0199851 1.22237

0.4484364 -0.2211443 1.02522
0.4171882 -0.2066627 1.13022
0.4173563 -0.2314498 1.07549

0.1294095 0.4829629 1.01148
0.1072062 0.4618146 1.08923
0.1382707 0.4552349 1.09381

0.25 -0.4330127 1.01728
0.2238537 -0.4162315 1.09908
0.2507383 -0.4006315 1.09569

0.330108 0.3129071 1.1734
0.3648605 0.2998781 1.10932
0.3510776 0.3290525 1.06444

-0.4734651 0.1607197 1.01146
-0.4829629 0.1294095 1.01027
-0.4567572 0.1399914 1.07322

-0.4829629 0.1294095 1.01027
-0.4597938 0.1096474 1.09689
-0.4567572 0.1399914 1.07322

0.089726 0.4196593 1.25611
0.1147894 0.4333245 1.19429
0.0900615 0.4446548 1.17589

0.4989295 -0.0327016 1.02563
0.467384 -0.0313658 1.11827
0.4765403 -0.0091856 1.07935

-0.3314049 -0.2881532 1.22238
-0.3639233 -0.2976438 1.10561
-0.3552793 -0.2672981 1.20572

0.4989295 -0.0327016 1.02563
0.467384 -0.0313658 1.11827
0.4742422 -0.0534201 1.0763

-0.0652631 0.4957224 1.00086
-0.0975452 0.4903926 1.01479
-0.074822 0.4695179 1.08507

0.0783361 -0.4459716 1.17702
0.0491661 -0.4651758 1.11708
0.0785757 -0.4729084 1.06628

0.291026 -0.3313275 1.21901
0.2945088 -0.2938419 1.2961
0.3198933 -0.3116076 1.19982

-0.2777851 -0.4157348 1.01005
-0.2506499 -0.4052596 1.0806
-0.2776187 -0.3866265 1.08524

0.0327016 0.4989295 1.02006
-0.0 0.5 1.01678
0.0154658 0.4758418 1.07957

0.1147894 0.4333245 1.19429
0.1072062 0.4618146 1.08923
0.1382707 0.4552349 1.09381

0.4478227 0.0510656 1.18563
0.4681497 0.0759997 1.08878
0.4760189 0.0485231 1.06977

-0.2763212 -0.35758 1.1816
-0.2776187 -0.3866265 1.08524
-0.3014141 -0.3670231 1.08624

0.0092039 0.4473097 1.19707
0.0424315 0.4641047 1.12319
0.0154658 0.4758418 1.07957

0.4435642 -0.1676491 1.08787
0.451084 -0.1364953 1.10154
0.4223759 -0.1465036 1.19939

0.2262231 -0.3840494 1.2047
0.2507383 -0.4006315 1.09569
0.2523446 -0.3698465 1.19548

-0.2763212 -0.35758 1.1816
-0.2776187 -0.3866265 1.08524
-0.2504225 -0.3765099 1.18166

0.104314 -0.4633678 1.08682
0.0783361 -0.4459716 1.17702
0.0785757 -0.4729084 1.06628

0.4734651 0.1607197 1.00371
0.4452152 0.1659941 1.08347
0.4573446 0.1409389 1.06834

-0.25 -0.4330127 1.00446
-0.2506499 -0.4052596 1.0806
-0.2292834 -0.421176 1.06718

-0.4571194 -0.0707149 1.13474
-0.4516991 -0.0399194 1.17593
-0.4751127 -0.0461301 1.07529

0.4957224 0.0652631 1.00639
0.4681497 0.0759997 1.08878
0.4760189 0.0485231 1.06977

0.375828 0.1754135 1.29995
0.3793058 0.2079477 1.24502
0.4015537 0.1889769 1.206

-0.3831733 -0.2745781 1.0964
-0.3639233 -0.2976438 1.10561
-0.3552793 -0.2672981 1.20572

-0.3823461 -0.2207045 1.21636
-0.3767124 -0.1855164 1.28253
-0.4010535 -0.1985895 1.19441

0.2262231 -0.3840494 1.2047
0.2297119 -0.3515392 1.28412
0.2523446 -0.3698465 1.19548

0.3043807 0.3966767 1.00618
0.2777851 0.4157348 1.01704
0.2787073 0.3836055 1.08969

0.3945982 -0.1570662 1.26968
0.3987921 -0.123695 1.29099
0.4223759 -0.1465036 1.19939

0.2586256 -0.3385353 1.26447
0.2523446 -0.3698465 1.19548
0.2756137 -0.3579742 1.18117

0.1607197 0.4734651 1.01254
0.1294095 0.4829629 1.01148
0.1382707 0.4552349 1.09381

-0.1660495 -0.441183 1.09244
-0.1442571 -0.4238461 1.19286
-0.1440541 -0.4541326 1.08091

-0.4590824 -0.107043 1.10272
-0.42571 -0.112892 1.22043
-0.4434735 -0.0896694 1.182

0.1114334 -0.4029632 1.28951
0.0812867 -0.4156718 1.2729
0.1079358 -0.4338763 1.19875

-0.4330127 0.25 1.0101
-0.4019456 0.2479652 1.09441
-0.4192869 0.2262031 1.07664

0.3887706 -0.2219341 1.19324
0.4171882 -0.2066627 1.13022
0.4173563 -0.2314498 1.07549

-0.4289488 -0.1950852 1.10322
-0.4160267 -0.2224806 1.09868
-0.4010535 -0.1985895 1.19441

0.3759199 0.3296729 1.00663
0.3648605 0.2998781 1.10932
0.3510776 0.3290525 1.06444

0.2255229 0.3559875 1.28001
0.199051 0.3753931 1.2705
0.226124 0.38561 1.19522

0.4829629 0.1294095 1.01353
0.4734651 0.1607197 1.00371
0.4573446 0.1409389 1.06834

0.3296729 0.3759199 1.01033
0.3043807 0.3966767 1.00618
0.3039032 0.3702153 1.06801

0.1913417 0.4619398 1.01307
0.167491 0.4434087 1.09143
0.1972558 0.4326568 1.08526

-0.3222432 -0.3440555 1.09828
-0.3014141 -0.3670231 1.08624
-0.2968161 -0.34182 1.17706

0.4989295 0.0327016 1.01373
0.4957224 0.0652631 1.00639
0.4760189 0.0485231 1.06977

0.1147894 0.4333245 1.19429
0.1072062 0.4618146 1.08923
0.0900615 0.4446548 1.17589

0.1728487 0.3940485 1.25268
0.2002743 0.4055159 1.18409
0.1747204 0.4192941 1.17256

-0.4957224 0.0652631 1.02173
-0.4644497 0.0794111 1.10406
-0.4672006 0.0496544 1.10733

0.4564967 0.1097973 1.10954
0.4250838 0.1035756 1.23184
0.4433704 0.0839285 1.18323

0.2503298 0.4006528 1.09477
0.226124 0.38561 1.19522
0.2263309 0.4174999 1.08961

-0.0767884 -0.4651004 1.09589
-0.0469485 -0.469575 1.09846
-0.0608105 -0.4450714 1.18931

-0.4989295 -0.0327016 1.01762
-0.4957224 -0.0652631 1.02249
-0.4751127 -0.0461301 1.07529

0.4011129 -0.249808 1.08869
0.3887706 -0.2219341 1.19324
0.4173563 -0.2314498 1.07549

-0.0975452 -0.4903926 1.01639
-0.0767884 -0.4651004 1.09589
-0.1036282 -0.464237 1.08507

0.322801 -0.2797103 1.26087
0.3198933 -0.3116076 1.19982
0.341945 -0.296864 1.17682

-0.0608267 -0.4174307 1.27807
-0.0312374 -0.4403829 1.21719
-0.0608105 -0.4450714 1.18931

-0.0031993 -0.4224091 1.27524
0.0231684 -0.4413719 1.21504
-0.0026368 -0.449375 1.18928

0.3917529 -0.1893106 1.23854
0.4171882 -0.2066627 1.13022
0.4181564 -0.178122 1.17375

-0.2517138 -0.3454735 1.26279
-0.2238338 -0.3649008 1.25864
-0.2504225 -0.3765099 1.18166

-0.3949923 -0.0988228 1.32117
-0.3693955 -0.1192396 1.37395
-0.3950167 -0.126404 1.29497

-0.4220452 -0.0803788 1.25366
-0.42571 -0.112892 1.22043
-0.4434735 -0.0896694 1.182

-0.1985391 -0.3854264 1.24164
-0.2042 -0.417623 1.1322
-0.2241558 -0.3973222 1.16875

0.25 0.4330127 1.01453
0.2503298 0.4006528 1.09477
0.2263309 0.4174999 1.08961

0.3043807 0.3966767 1.00618
0.2787073 0.3836055 1.08969
0.3039032 0.3702153 1.06801

0.4619398 -0.1913417 1.00749
0.4435642 -0.1676491 1.08787
0.437857 -0.192984 1.06914

-0.3043807 0.3966767 1.00583
-0.3296729 0.3759199 1.01708
-0.3036867 0.3688422 1.07099

-0.3521977 -0.2361762 1.26981
-0.3552793 -0.2672981 1.20572
-0.3750058 -0.2497514 1.18511

0.3043663 0.2977779 1.26744
0.2778305 0.3168333 1.27919
0.303812 0.3244785 1.20625

0.4484364 -0.2211443 1.02522
0.4619398 -0.1913417 1.00749
0.437857 -0.192984 1.06914

-0.3950954 0.1470674 1.27807
-0.3912309 0.1802558 1.2493
-0.4149453 0.1657679 1.19774

0.4330127 0.25 1.0148
0.4157348 0.2777851 1.00655
0.4061044 0.2524453 1.0693

-0.3500839 0.2885612 1.17513
-0.3807401 0.2756171 1.10741
-0.3707633 0.303972 1.06401

-0.3966767 0.3043807 1.00897
-0.3807401 0.2756171 1.10741
-0.3707633 0.303972 1.06401

0.4484364 -0.2211443 1.02522
0.4171882 -0.2066627 1.13022
0.437857 -0.192984 1.06914

0.1728487 0.3940485 1.25268
0.1469277 0.4163488 1.21214
0.1747204 0.4192941 1.17256

-0.0652631 0.4957224 1.00086
-0.074822 0.4695179 1.08507
-0.0471381 0.4786013 1.06205

0.167491 0.4434087 1.09143
0.1469277 0.4163488 1.21214
0.1747204 0.4192941 1.17256

0.0652631 -0.4957224 1.01323
0.0975452 -0.4903926 1.00281
0.0785757 -0.4729084 1.06628

-0.1607197 -0.4734651 1.01534
-0.1660495 -0.441183 1.09244
-0.1440541 -0.4541326 1.08091

0.089726 0.4196593 1.25611
0.0648677 0.4382982 1.21135
0.0900615 0.4446548 1.17589

0.4204364 0.0716065 1.26421
0.4250838 0.1035756 1.23184
0.4433704 0.0839285 1.18323

0.3998402 0.1566106 1.2539
0.4015537 0.1889769 1.206
0.4211265 0.1688499 1.17357

-0.3296729 -0.3759199 1.01602
-0.3043807 -0.3966767 1.01052
-0.3014141 -0.3670231 1.08624

-0.25 -0.4330127 1.00446
-0.2211443 -0.4484364 1.02572
-0.2292834 -0.421176 1.06718

0.5 0.0 1.01646
0.4694702 0.0175853 1.10956
0.4765403 -0.0091856 1.07935

-0.0327016 0.4989295 1.00829
-0.0652631 0.4957224 1.00086
-0.0471381 0.4786013 1.06205

-0.3536079 0.2575843 1.22957
-0.3571957 0.225103 1.27488
-0.3759363 0.2436867 1.19055

-0.3759199 0.3296729 1.00488
-0.3966767 0.3043807 1.00897
-0.3707633 0.303972 1.06401

-0.3767124 -0.1855164 1.28253
-0.4010535 -0.1985895 1.19441
-0.4026015 -0.1702346 1.21943

0.3541084 -0.2697234 1.20394
0.3570491 -0.2343492 1.262
0.3764877 -0.25145 1.17778

0.0144733 -0.4710156 1.10156
-0.0163889 -0.4716956 1.09843
-0.0026368 -0.449375 1.18928

0.3759199 0.3296729 1.00663
0.3535534 0.3535534 1.00703
0.3510776 0.3290525 1.06444

-0.2768862 -0.3270493 1.25688
-0.2763212 -0.35758 1.1816
-0.2968161 -0.34182 1.17706

-0.1913417 -0.4619398 1.01334
-0.1660495 -0.441183 1.09244
-0.1899572 -0.4378391 1.07849

0.4330127 -0.25 1.0103
0.4011129 -0.249808 1.08869
0.4173563 -0.2314498 1.07549

0.0144733 -0.4710156 1.10156
0.0231684 -0.4413719 1.21504
-0.0026368 -0.449375 1.18928

0.4957224 -0.0652631 1.01241
0.4651004 -0.0767884 1.09892
0.4742422 -0.0534201 1.0763

-0.4135666 -0.0137957 1.3006
-0.4410405 0.0040779 1.22009
-0.4380788 -0.0199851 1.22237

-0.2506499 -0.4052596 1.0806
-0.2241558 -0.3973222 1.16875
-0.2292834 -0.421176 1.06718

0.4564967 0.1097973 1.10954
0.4681497 0.0759997 1.08878
0.4433704 0.0839285 1.18323

-0.3831733 -0.2745781 1.0964
-0.3552793 -0.2672981 1.20572
-0.3750058 -0.2497514 1.18511

-0.3831733 -0.2745781 1.0964
-0.4020327 -0.25 1.09541
-0.3750058 -0.2497514 1.18511

0.2002743 0.4055159 1.18409
0.1972558 0.4326568 1.08526
0.1747204 0.4192941 1.17256

-0.2506499 -0.4052596 1.0806
-0.2776187 -0.3866265 1.08524
-0.2504225 -0.3765099 1.18166

0.4011129 -0.249808 1.08869
0.3849052 -0.2758191 1.09102
0.3764877 -0.25145 1.17778

0.2757353 -0.3842 1.0917
0.300337 -0.3659617 1.09528
0.2756137 -0.3579742 1.18117

0.0767884 0.4651004 1.09812
0.0648677 0.4382982 1.21135
0.0900615 0.4446548 1.17589

0.3541084 -0.2697234 1.20394
0.3849052 -0.2758191 1.09102
0.3764877 -0.25145 1.17778

-0.2763212 -0.35758 1.1816
-0.3014141 -0.3670231 1.08624
-0.2968161 -0.34182 1.17706

0.3463183 -0.3231571 1.09076
0.3666041 -0.3001218 1.09031
0.341945 -0.296864 1.17682

0.3463183 -0.3231571 1.09076
0.3198933 -0.3116076 1.19982
0.341945 -0.296864 1.17682

0.4304403 0.1938941 1.09568
0.4452152 0.1659941 1.08347
0.4211265 0.1688499 1.17357

0.2757353 -0.3842 1.0917
0.2523446 -0.3698465 1.19548
0.2756137 -0.3579742 1.18117

0.4435642 -0.1676491 1.08787
0.4181564 -0.178122 1.17375
0.437857 -0.192984 1.06914

0.0767884 0.4651004 1.09812
0.1072062 0.4618146 1.08923
0.0900615 0.4446548 1.17589

0.4304403 0.1938941 1.09568
0.4015537 0.1889769 1.206
0.4211265 0.1688499 1.17357

-0.2042 -0.417623 1.1322
-0.2241558 -0.3973222 1.16875
-0.2292834 -0.421176 1.06718

0.167491 0.4434087 1.09143
0.1972558 0.4326568 1.08526
0.1747204 0.4192941 1.17256

0.4171882 -0.2066627 1.13022
0.4181564 -0.178122 1.17375
0.437857 -0.192984 1.06914


